Non-Gaussian errors of baryonic acoustic oscillations

We revisit the uncertainty in baryon acoustic oscillation (BAO) forecasts and data analyses. In particular, we study how much the uncertainties on both the measured mean dilation scale and the associated error bar are affected by the non-Gaussianity of the non-linear density field. We examine two possible impacts of non-Gaussian analysis: (1) we derive the distance estimators from Gaussian theory, but use 1000 N-Body simulations to measure the actual errors, and compare this to the Gaussian prediction, and (2) we compute new optimal estimators, which requires the inverse of the non-Gaussian covariance matrix of the matter power spectrum. Obtaining an accurate and precise inversion is challenging, and we opted for a noise reduction technique applied on the covariance matrices. By measuring the bootstrap error on the inverted matrix, this work quantifies for the first time the significance of the non-Gaussian error corrections on the BAO dilation scale. We find that the variance (error squared) on distance measurements can deviate by up to 12% between both estimators, an effect that requires a large number of simulations to be resolved. We next apply a reconstruction algorithm to recover some of the BAO signal that had been smeared by non-linear evolution, and we rerun the analysis. We find that after reconstruction, the rms error on the distance measurement improves by a factor of ~1.7 at low redshift (consistent with previous results), and the variance ({\sigma}^2) shows a change of up to 18% between optimal and sub-optimal cases (note, however, that these discrepancies may depend in detail on the procedure used to isolate the BAO signal). We finally discuss the impact of this work on current data analyses.

==> Eigen/BinIndepA.dat <==
   1.0000000e+00  -8.7303145e-03   4.3409069e-02  -4.6209310e-02   1.6050336e-02  -6.9477946e-02  -7.0297645e-02  -1.3813598e-01   4.1214442e-02   8.3705422e-02  -1.7445414e-01  -3.2097627e-02  -1.8430099e-01   2.3589507e-03  -3.0465197e-01  -9.2459923e-02  -1.1205241e-01  -1.6382644e-01  -1.9736330e-01  -1.6085066e-01  -1.1788726e-01  -2.2579340e-01  -2.0184556e-01  -1.8619368e-01  -2.6863160e-01  -1.9586108e-01  -2.6476026e-01  -1.9585345e-01  -2.2304888e-01  -2.5585023e-01  -2.6748779e-01  -2.1918031e-01  -2.3297126e-01  -2.3232534e-01  -2.4700022e-01  -2.5506251e-01  -2.0701475e-01  -2.6789486e-01  -2.0420133e-01  -2.2470480e-01  -2.2344275e-01  -1.9995521e-01  -2.1024103e-01  -2.3615347e-01  -2.3376989e-01  -2.1302785e-01  -1.9819854e-01  -1.9827858e-01  -2.0477930e-01  -2.0010273e-01  -1.9891179e-01  -2.1083762e-01  -2.1223750e-01  -2.1666728e-01
  -8.7303145e-03   1.0000000e+00   2.0065771e-02   5.1113364e-02   3.9908863e-03   9.9785188e-03   2.0395936e-01  -3.8667311e-02   8.2970826e-02   1.3530284e-01   6.4010480e-02  -1.1477005e-01  -1.3021450e-01  -1.5859378e-02   1.2140661e-01   6.5024382e-03  -9.9465478e-02  -9.2339652e-02  -9.8195190e-02  -7.8108719e-02   5.1909118e-02  -1.7071623e-03  -4.2929266e-02  -5.5984500e-02  -8.8654825e-02  -4.0166145e-02  -9.7257165e-02  -5.0898962e-02  -2.2704278e-02  -8.8303946e-02  -1.0311454e-01   2.6157826e-02  -5.1147792e-02  -3.9709399e-02  -3.7592780e-02  -7.7085518e-02  -6.5190115e-02  -7.4114348e-02  -9.5610084e-02  -3.0288023e-02  -1.2210608e-02  -4.2927089e-02  -8.3174223e-02  -1.6546311e-02  -8.1530482e-02  -7.3004815e-02  -6.8262251e-02  -3.5542245e-02  -4.7167103e-02  -5.2897253e-02  -5.4857436e-02  -6.8171775e-02  -8.4331144e-02  -9.1036839e-02
   4.3409069e-02   2.0065771e-02   1.0000000e+00  -2.4189301e-02  -1.9631582e-02  -3.9732225e-02   1.3468155e-01   1.4956179e-01   5.5625860e-02  -9.7755602e-03   6.8235277e-02   8.2876739e-02   3.5163983e-02   6.0688004e-02   5.3757431e-02   1.8186054e-01   2.6913048e-02  -8.8719129e-02  -1.8328684e-02   9.1858999e-02  -6.9361280e-02  -5.7403746e-03   8.1275495e-02   1.4855318e-01   2.3192102e-02   7.8697874e-02   2.7153899e-02   9.4781356e-03   5.0287955e-02   5.2111794e-02   1.0144870e-03  -2.3509864e-02   2.4573945e-03  -3.9800415e-02   3.3128610e-03   2.2585538e-02   1.6385980e-02   5.1253532e-02  -5.7433147e-03   3.9133898e-02   1.7555483e-02   5.7773172e-02  -2.1653288e-02  -3.4678328e-02   3.4218479e-02   2.3147280e-02   2.9959519e-02   1.1219639e-02   1.7819228e-02   8.1015087e-03  -2.1485718e-03  -5.3656310e-03  -1.9104631e-02  -3.9485197e-02
  -4.6209310e-02   5.1113364e-02  -2.4189301e-02   1.0000000e+00   1.3148884e-01  -1.8426423e-01   2.2021190e-01   3.2825145e-02  -2.3386344e-02   5.0624285e-03   1.7641977e-01   2.1024808e-01   9.8345515e-02   6.3414107e-02   3.5795664e-02   2.3412054e-01   2.7599446e-01   1.3177215e-01   1.2601574e-01   1.0224741e-01   2.4519077e-01   2.8449459e-01   1.1486368e-01   1.7364561e-01   1.6672492e-01   2.4719239e-01   1.3179427e-01   2.5100779e-01   2.5193586e-01   1.8013273e-01   1.9910211e-01   2.0564768e-01   2.0481006e-01   2.3701592e-01   2.1567929e-01   1.5219668e-01   2.0703502e-01   1.8596484e-01   2.5267552e-01   1.7764698e-01   2.6414877e-01   2.1939417e-01   1.6451063e-01   2.0806175e-01   2.5784620e-01   2.0414649e-01   2.3916245e-01   2.0421420e-01   2.0152708e-01   1.9409941e-01   1.9348118e-01   1.8667612e-01   1.7171919e-01   1.6168018e-01
   1.6050336e-02   3.9908863e-03  -1.9631582e-02   1.3148884e-01   1.0000000e+00   5.1367292e-02   1.2270313e-01  -3.6752713e-02   2.4283952e-01   1.2718572e-01   2.8200664e-01   2.6488934e-01   2.5936109e-01   4.0509427e-01   1.9686406e-01   2.0605552e-01   2.2565927e-01   1.1734638e-01   3.2360057e-01   2.1401813e-01   1.9980273e-01   2.9457791e-01   1.7098055e-01   1.2256626e-01   2.1498692e-01   2.7388437e-01   2.2593274e-01   2.1020272e-01   2.7836635e-01   1.8091903e-01   1.7372836e-01   1.6134650e-01   1.7091760e-01   2.5432616e-01   2.4258153e-01   2.6808120e-01   2.2988360e-01   2.5353169e-01   2.9442119e-01   2.8186058e-01   2.8068474e-01   2.6338257e-01   2.6598189e-01   2.5748387e-01   2.8581529e-01   2.4228632e-01   2.5842055e-01   2.4693606e-01   2.2302637e-01   2.3371923e-01   2.2381383e-01   2.2010905e-01   2.0858454e-01   2.1225115e-01
  -6.9477946e-02   9.9785188e-03  -3.9732225e-02  -1.8426423e-01   5.1367292e-02   1.0000000e+00   4.2526897e-02  -7.2937722e-02   1.4781676e-01   1.6020557e-01   2.8901188e-01   4.6937665e-01   4.1815333e-01   3.0180093e-01   2.6863947e-01   1.7274745e-01   5.7683784e-01   4.1294958e-01   2.2734510e-01   3.1465159e-01   3.1093508e-01   3.9686088e-01   3.2719922e-01   3.9634315e-01   2.7926787e-01   3.1452853e-01   3.1171115e-01   3.7216100e-01   3.5133543e-01   3.1157633e-01   3.6653700e-01   3.0097851e-01   2.4360953e-01   3.2040675e-01   2.3568064e-01   3.5860719e-01   3.6457382e-01   3.2459746e-01   3.3425796e-01   3.0573088e-01   3.0344760e-01   3.7448223e-01   2.9871540e-01   2.6540559e-01   3.7052912e-01   3.2624821e-01   3.3666224e-01   3.4262828e-01   3.0903691e-01   3.2756630e-01   3.1182496e-01   2.9853550e-01   2.8540363e-01   2.7117147e-01
  -7.0297645e-02   2.0395936e-01   1.3468155e-01   2.2021190e-01   1.2270313e-01   4.2526897e-02   1.0000000e+00   1.8023242e-01  -4.3792649e-02  -9.9405788e-02   3.1082288e-01   4.3103613e-01   3.8111245e-01   3.7097550e-01   6.0370947e-02   2.9357716e-01   3.1414420e-01   4.0451289e-01   2.4486498e-01   3.8291290e-01   3.5457616e-01   2.1583092e-01   2.8960534e-01   5.2686842e-01   3.3042147e-01   3.1245325e-01   4.5629915e-01   3.1267366e-01   3.2366615e-01   4.5177620e-01   4.6953787e-01   3.0335413e-01   3.5853804e-01   3.6692187e-01   3.3004508e-01   5.3554462e-01   4.7143597e-01   3.9212190e-01   4.0261367e-01   3.9740211e-01   4.0288411e-01   4.0551007e-01   3.8058619e-01   3.3799996e-01   4.6510506e-01   4.1994453e-01   3.9894659e-01   3.8615661e-01   3.5412549e-01   3.7426872e-01   3.5392637e-01   3.2587215e-01   3.0498204e-01   2.7000601e-01
  -1.3813598e-01  -3.8667311e-02   1.4956179e-01   3.2825145e-02  -3.6752713e-02  -7.2937722e-02   1.8023242e-01   1.0000000e+00   1.3185017e-01   2.6072264e-01   1.8278371e-01   3.3006398e-01   4.8846500e-01   4.0914744e-01   4.6055135e-01   6.3061768e-01   3.3535574e-01   4.5029863e-01   3.3914705e-01   5.1118984e-01   5.3272302e-01   5.0592779e-01   3.8410945e-01   5.2584302e-01   4.1644924e-01   5.8816390e-01   5.2849129e-01   4.8512276e-01   4.6876963e-01   4.7372293e-01   5.7102428e-01   4.7367889e-01   5.1044575e-01   4.2998564e-01   4.5611237e-01   4.7115873e-01   4.9199190e-01   4.5632519e-01   4.6975573e-01   5.9046904e-01   4.5867992e-01   4.7039257e-01   4.9019394e-01   4.8776006e-01   4.9967402e-01   5.0542687e-01   4.7123733e-01   4.6802193e-01   4.5695981e-01   4.6026718e-01   4.2714807e-01   4.1741117e-01   4.3156000e-01   4.0692654e-01
   4.1214442e-02   8.2970826e-02   5.5625860e-02  -2.3386344e-02   2.4283952e-01   1.4781676e-01  -4.3792649e-02   1.3185017e-01   1.0000000e+00   3.4423998e-01   4.8699243e-01   4.4076344e-01   3.8928578e-01   2.7583014e-01   4.2432493e-01   6.7215303e-01   3.1171594e-01   3.7042123e-01   3.8492019e-01   3.3356673e-01   6.6814510e-01   5.1770195e-01   4.6034544e-01   4.9979234e-01   4.7427010e-01   4.1266305e-01   5.1355453e-01   4.6141939e-01   5.3040003e-01   3.9220533e-01   5.5449826e-01   5.2243670e-01   4.5246140e-01   5.0090173e-01   5.3291633e-01   4.8290536e-01   5.3074315e-01   3.3210415e-01   4.9130157e-01   5.4512341e-01   5.0203216e-01   5.2682446e-01   5.4022611e-01   5.0053901e-01   5.3417888e-01   5.0957913e-01   4.2466814e-01   5.0357391e-01   4.8628993e-01   4.7332134e-01   4.7876756e-01   4.6559909e-01   4.5338658e-01   4.4617843e-01
   8.3705422e-02   1.3530284e-01  -9.7755602e-03   5.0624285e-03   1.2718572e-01   1.6020557e-01  -9.9405788e-02   2.6072264e-01   3.4423998e-01   1.0000000e+00   1.3663372e-01   1.7999003e-01   3.1552519e-01   4.2877737e-01   3.8523109e-01   5.5298536e-01   4.4072346e-01   4.2841533e-01   5.0393867e-01   4.4359175e-01   5.5184427e-01   5.9380792e-01   5.7224044e-01   4.0397281e-01   6.0337204e-01   4.5344267e-01   4.8099932e-01   4.1701642e-01   4.7865940e-01   5.6200269e-01   5.0071740e-01   4.6361853e-01   5.1881358e-01   4.9976712e-01   4.9471099e-01   5.5909111e-01   4.5910406e-01   5.9248729e-01   3.2237915e-01   5.9427352e-01   4.3855803e-01   4.7907274e-01   4.8050211e-01   4.8869557e-01   4.7820350e-01   4.1850627e-01   4.5195597e-01   4.7725314e-01   4.7779150e-01   4.6012822e-01   4.7258253e-01   4.7649153e-01   4.6626517e-01   4.5354073e-01
  -1.7445414e-01   6.4010480e-02   6.8235277e-02   1.7641977e-01   2.8200664e-01   2.8901188e-01   3.1082288e-01   1.8278371e-01   4.8699243e-01   1.3663372e-01   1.0000000e+00   2.8678655e-01   2.4791988e-01   5.0690773e-01   5.7429480e-01   5.4354749e-01   6.7273300e-01   5.8466006e-01   5.2762983e-01   4.7433457e-01   5.4341476e-01   5.0362525e-01   4.8222675e-01   6.9196211e-01   6.2812289e-01   6.3524614e-01   6.3584784e-01   6.1240994e-01   6.2283624e-01   6.0422267e-01   4.9402749e-01   7.1531761e-01   6.3390691e-01   5.3728381e-01   5.7221009e-01   6.2531703e-01   6.6200927e-01   5.4109651e-01   5.9695284e-01   6.0141996e-01   6.3407792e-01   6.4062181e-01   5.7669527e-01   5.3405797e-01   6.3583384e-01   6.2063902e-01   5.9297875e-01   5.8210840e-01   6.0457891e-01   5.8980054e-01   5.8592079e-01   5.8230730e-01   5.5878656e-01   5.4665093e-01
  -3.2097627e-02  -1.1477005e-01   8.2876739e-02   2.1024808e-01   2.6488934e-01   4.6937665e-01   4.3103613e-01   3.3006398e-01   4.4076344e-01   1.7999003e-01   2.8678655e-01   1.0000000e+00   3.8813911e-01   5.9428293e-01   4.7782087e-01   4.9328591e-01   5.5136348e-01   4.2554880e-01   5.8567742e-01   5.1527818e-01   3.4784367e-01   4.7616687e-01   6.8482608e-01   6.7582501e-01   4.9319113e-01   5.7844041e-01   6.5443351e-01   7.1929739e-01   6.3229647e-01   5.2485176e-01   6.0270184e-01   5.9621004e-01   5.3473483e-01   5.5050809e-01   6.8060390e-01   6.9522012e-01   6.5496770e-01   6.2857723e-01   6.4367835e-01   6.8379186e-01   5.6992048e-01   6.2883067e-01   6.3541816e-01   6.5652911e-01   6.1171442e-01   6.1069970e-01   6.0353315e-01   6.2264604e-01   6.0777616e-01   5.9445497e-01   5.9110719e-01   5.6319650e-01   5.6549811e-01   5.5863743e-01
  -1.8430099e-01  -1.3021450e-01   3.5163983e-02   9.8345515e-02   2.5936109e-01   4.1815333e-01   3.8111245e-01   4.8846500e-01   3.8928578e-01   3.1552519e-01   2.4791988e-01   3.8813911e-01   1.0000000e+00   5.1385625e-01   5.1369935e-01   3.7582769e-01   7.8873942e-01   4.9135396e-01   5.8942948e-01   5.7716527e-01   6.0573295e-01   6.5197618e-01   7.3697352e-01   7.3274825e-01   4.9159321e-01   5.6465771e-01   6.5051915e-01   5.9799673e-01   5.6700798e-01   7.9607895e-01   7.2278603e-01   6.9341152e-01   5.7232381e-01   6.7674370e-01   5.3686026e-01   6.7999066e-01   7.4951659e-01   6.7450625e-01   6.1846936e-01   6.0527295e-01   6.9170247e-01   7.0663898e-01   7.4228801e-01   6.0337099e-01   6.1898780e-01   6.7310839e-01   6.9360715e-01   6.8242331e-01   6.8934060e-01   6.9078693e-01   6.6429650e-01   6.4856027e-01   6.4228967e-01   6.0924660e-01
   2.3589507e-03  -1.5859378e-02   6.0688004e-02   6.3414107e-02   4.0509427e-01   3.0180093e-01   3.7097550e-01   4.0914744e-01   2.7583014e-01   4.2877737e-01   5.0690773e-01   5.9428293e-01   5.1385625e-01   1.0000000e+00   4.4976032e-01   4.3341118e-01   8.1179576e-01   6.6585957e-01   5.6007754e-01   6.8368330e-01   6.5713809e-01   7.3049381e-01   5.4850014e-01   5.6528471e-01   7.5524112e-01   7.6878482e-01   9.0742450e-01   7.4416730e-01   8.0538078e-01   6.8936124e-01   7.3693217e-01   7.6214254e-01   6.6657049e-01   6.7942831e-01   8.3434112e-01   7.3988883e-01   7.2256212e-01   6.5613884e-01   7.3908014e-01   7.4587157e-01   7.4527375e-01   7.1449114e-01   6.7695156e-01   8.2630895e-01   6.4564129e-01   7.7394942e-01   7.0797667e-01   7.1324049e-01   7.1652183e-01   7.3646456e-01   7.2175166e-01   7.1181439e-01   6.9533365e-01   6.8527318e-01
  -3.0465197e-01   1.2140661e-01   5.3757431e-02   3.5795664e-02   1.9686406e-01   2.6863947e-01   6.0370947e-02   4.6055135e-01   4.2432493e-01   3.8523109e-01   5.7429480e-01   4.7782087e-01   5.1369935e-01   4.4976032e-01   1.0000000e+00   5.9144806e-01   4.9860546e-01   4.7986841e-01   5.1479216e-01   7.0727631e-01   5.8542211e-01   8.4573976e-01   7.1053975e-01   6.2053228e-01   7.2132429e-01   7.9075809e-01   6.5376395e-01   7.7529388e-01   8.5792143e-01   6.8963511e-01   8.4590569e-01   6.8316969e-01   8.3035360e-01   7.7703716e-01   7.6127848e-01   7.6123500e-01   7.7708823e-01   7.0682034e-01   7.7765940e-01   8.1475661e-01   7.5109679e-01   7.2884538e-01   7.7079868e-01   8.2858220e-01   6.7649002e-01   6.9327829e-01   7.8333383e-01   7.5708297e-01   7.3282406e-01   7.4916533e-01   7.5039088e-01   7.5147768e-01   7.3717335e-01   7.3506284e-01
  -9.2459923e-02   6.5024382e-03   1.8186054e-01   2.3412054e-01   2.0605552e-01   1.7274745e-01   2.9357716e-01   6.3061768e-01   6.7215303e-01   5.5298536e-01   5.4354749e-01   4.9328591e-01   3.7582769e-01   4.3341118e-01   5.9144806e-01   1.0000000e+00   5.8749990e-01   4.1523602e-01   6.8578330e-01   5.9905833e-01   7.2932934e-01   7.5804801e-01   8.3746997e-01   7.0806005e-01   6.7013233e-01   8.2340569e-01   8.4038678e-01   6.3981309e-01   7.5456259e-01   8.2250601e-01   7.3797426e-01   7.5093596e-01   7.3934353e-01   7.0123113e-01   6.4851361e-01   7.5713486e-01   7.0684186e-01   7.3836634e-01   6.6043594e-01   6.9211761e-01   7.5569885e-01   7.8464730e-01   7.9518886e-01   7.5880972e-01   7.3610212e-01   7.0888934e-01   8.2371108e-01   7.2528109e-01   7.2914567e-01   7.2509384e-01   7.1158760e-01   7.1280717e-01   6.9871768e-01   6.9965813e-01
  -1.1205241e-01  -9.9465478e-02   2.6913048e-02   2.7599446e-01   2.2565927e-01   5.7683784e-01   3.1414420e-01   3.3535574e-01   3.1171594e-01   4.4072346e-01   6.7273300e-01   5.5136348e-01   7.8873942e-01   8.1179576e-01   4.9860546e-01   5.8749990e-01   1.0000000e+00   6.3360994e-01   7.6461154e-01   7.7077259e-01   5.8321367e-01   8.3133293e-01   8.1847190e-01   8.1302907e-01   6.8910687e-01   7.7964633e-01   8.4642439e-01   8.4014900e-01   8.0330785e-01   7.9969784e-01   8.3864569e-01   7.1166271e-01   8.3600884e-01   8.2617260e-01   7.6528587e-01   7.8466104e-01   7.7146867e-01   8.1242678e-01   7.1741268e-01   8.6380701e-01   8.7527581e-01   8.7131100e-01   7.6856227e-01   7.8971579e-01   7.9230179e-01   8.1851721e-01   8.6759066e-01   8.0312097e-01   8.2121201e-01   8.0652467e-01   8.0208062e-01   7.9652885e-01   7.8639563e-01   7.9247237e-01
  -1.6382644e-01  -9.2339652e-02  -8.8719129e-02   1.3177215e-01   1.1734638e-01   4.1294958e-01   4.0451289e-01   4.5029863e-01   3.7042123e-01   4.2841533e-01   5.8466006e-01   4.2554880e-01   4.9135396e-01   6.6585957e-01   4.7986841e-01   4.1523602e-01   6.3360994e-01   1.0000000e+00   5.6974557e-01   7.1987731e-01   7.7385430e-01   7.4037429e-01   7.8623564e-01   8.3573564e-01   8.5839166e-01   9.0054181e-01   6.5578746e-01   7.7969934e-01   8.8031463e-01   8.1344871e-01   8.2807259e-01   7.9598346e-01   8.8315445e-01   8.4187316e-01   7.7797362e-01   8.0164367e-01   8.0955788e-01   8.5092500e-01   8.7614230e-01   8.5719515e-01   8.3880040e-01   8.0058543e-01   8.2584319e-01   8.0390291e-01   8.3296217e-01   8.5062076e-01   8.7364440e-01   8.2239083e-01   8.5193072e-01   8.1936104e-01   8.1801095e-01   8.2960845e-01   8.2937820e-01   8.1441094e-01
  -1.9736330e-01  -9.8195190e-02  -1.8328684e-02   1.2601574e-01   3.2360057e-01   2.2734510e-01   2.4486498e-01   3.3914705e-01   3.8492019e-01   5.0393867e-01   5.2762983e-01   5.8567742e-01   5.8942948e-01   5.6007754e-01   5.1479216e-01   6.8578330e-01   7.6461154e-01   5.6974557e-01   1.0000000e+00   7.4123107e-01   6.0749903e-01   9.2520629e-01   8.0215854e-01   8.2664314e-01   8.0932282e-01   1.0165855e+00   9.7863070e-01   8.3021086e-01   8.2077859e-01   8.8090763e-01   8.1933359e-01   8.6655534e-01   8.5986732e-01   8.1166854e-01   8.3807375e-01   8.8052388e-01   9.3490714e-01   8.6136990e-01   8.3767895e-01   8.8562210e-01   8.3992210e-01   8.9574668e-01   8.7393599e-01   8.4461305e-01   8.8264530e-01   8.7005786e-01   8.4763845e-01   8.7077926e-01   8.6830944e-01   8.6092799e-01   8.5894160e-01   8.5624075e-01   8.4743462e-01   8.4220396e-01
  -1.6085066e-01  -7.8108719e-02   9.1858999e-02   1.0224741e-01   2.1401813e-01   3.1465159e-01   3.8291290e-01   5.1118984e-01   3.3356673e-01   4.4359175e-01   4.7433457e-01   5.1527818e-01   5.7716527e-01   6.8368330e-01   7.0727631e-01   5.9905833e-01   7.7077259e-01   7.1987731e-01   7.4123107e-01   1.0000000e+00   6.6387140e-01   7.5629417e-01   8.3008321e-01   8.2070324e-01   9.7370311e-01   9.4391130e-01   9.7000451e-01   9.4523938e-01   8.8588418e-01   7.9541656e-01   8.8851895e-01   9.0354505e-01   8.8996207e-01   8.4553038e-01   9.4661419e-01   8.0982894e-01   8.8009181e-01   9.1193132e-01   9.1919232e-01   8.9435393e-01   8.9638064e-01   9.1622537e-01   8.6786374e-01   9.3874947e-01   8.5845977e-01   8.4323713e-01   8.2963921e-01   9.0282335e-01   9.0070944e-01   8.9251961e-01   8.9477213e-01   8.9213824e-01   8.8389427e-01   8.9244204e-01
  -1.1788726e-01   5.1909118e-02  -6.9361280e-02   2.4519077e-01   1.9980273e-01   3.1093508e-01   3.5457616e-01   5.3272302e-01   6.6814510e-01   5.5184427e-01   5.4341476e-01   3.4784367e-01   6.0573295e-01   6.5713809e-01   5.8542211e-01   7.2932934e-01   5.8321367e-01   7.7385430e-01   6.0749903e-01   6.6387140e-01   1.0000000e+00   8.4517789e-01   8.3418533e-01   9.6870707e-01   7.8165362e-01   9.0403791e-01   8.0352358e-01   7.8772154e-01   9.1193391e-01   9.0258145e-01   8.2678511e-01   9.3360524e-01   8.4323174e-01   9.6365159e-01   9.1164849e-01   8.5756072e-01   8.4954210e-01   8.9621346e-01   9.4337098e-01   9.1908808e-01   8.8010949e-01   9.4320711e-01   9.2085776e-01   8.9155399e-01   9.1732984e-01   8.6975402e-01   8.9675348e-01   8.8885103e-01   8.7602809e-01   9.0282515e-01   8.8604808e-01   8.9520003e-01   8.9149679e-01   8.8104661e-01
  -2.2579340e-01  -1.7071623e-03  -5.7403746e-03   2.8449459e-01   2.9457791e-01   3.9686088e-01   2.1583092e-01   5.0592779e-01   5.1770195e-01   5.9380792e-01   5.0362525e-01   4.7616687e-01   6.5197618e-01   7.3049381e-01   8.4573976e-01   7.5804801e-01   8.3133293e-01   7.4037429e-01   9.2520629e-01   7.5629417e-01   8.4517789e-01   1.0000000e+00   8.3099714e-01   8.7223161e-01   7.7141221e-01   8.9979414e-01   9.0453384e-01   8.9398418e-01   9.4318555e-01   9.4764668e-01   8.5843210e-01   9.6646563e-01   9.5280589e-01   9.1945057e-01   9.2680267e-01   9.3240934e-01   8.6632878e-01   9.5198179e-01   8.7250641e-01   9.2376997e-01   9.4454449e-01   9.3362462e-01   9.3337700e-01   9.4078178e-01   9.6128371e-01   8.8444818e-01   9.1653557e-01   9.4317254e-01   9.3411656e-01   9.3499107e-01   9.2080690e-01   9.2279718e-01   9.2121067e-01   9.0816531e-01
  -2.0184556e-01  -4.2929266e-02   8.1275495e-02   1.1486368e-01   1.7098055e-01   3.2719922e-01   2.8960534e-01   3.8410945e-01   4.6034544e-01   5.7224044e-01   4.8222675e-01   6.8482608e-01   7.3697352e-01   5.4850014e-01   7.1053975e-01   8.3746997e-01   8.1847190e-01   7.8623564e-01   8.0215854e-01   8.3008321e-01   8.3418533e-01   8.3099714e-01   1.0000000e+00   9.2961996e-01   8.3435032e-01   8.8627701e-01   8.0707666e-01   9.1040489e-01   8.7059451e-01   9.1552938e-01   8.7942614e-01   1.0544550e+00   9.2986081e-01   9.4122182e-01   9.2938422e-01   9.1288915e-01   9.3868351e-01   1.0101756e+00   9.1787669e-01   9.2206049e-01   8.9565055e-01   9.5825666e-01   9.3763683e-01   9.1116148e-01   9.3015343e-01   9.3868814e-01   9.7535891e-01   9.2501219e-01   9.2917693e-01   9.2442658e-01   9.2798066e-01   9.2944282e-01   9.1823491e-01   9.2681517e-01
  -1.8619368e-01  -5.5984500e-02   1.4855318e-01   1.7364561e-01   1.2256626e-01   3.9634315e-01   5.2686842e-01   5.2584302e-01   4.9979234e-01   4.0397281e-01   6.9196211e-01   6.7582501e-01   7.3274825e-01   5.6528471e-01   6.2053228e-01   7.0806005e-01   8.1302907e-01   8.3573564e-01   8.2664314e-01   8.2070324e-01   9.6870707e-01   8.7223161e-01   9.2961996e-01   1.0000000e+00   8.3921397e-01   9.0604053e-01   9.2072435e-01   8.8603003e-01   9.5516934e-01   9.8093740e-01   8.6338199e-01   9.4493461e-01   8.7808239e-01   9.4771495e-01   8.9285118e-01   9.6757569e-01   9.5749634e-01   9.5138799e-01   9.7152102e-01   9.2221068e-01   1.0174666e+00   9.4828446e-01   9.2281878e-01   9.0167052e-01   9.6472989e-01   9.3568217e-01   9.0698488e-01   9.3458137e-01   9.2667839e-01   9.2167754e-01   9.2694092e-01   9.1605750e-01   9.1688916e-01   9.0648356e-01
  -2.6863160e-01  -8.8654825e-02   2.3192102e-02   1.6672492e-01   2.1498692e-01   2.7926787e-01   3.3042147e-01   4.1644924e-01   4.7427010e-01   6.0337204e-01   6.2812289e-01   4.9319113e-01   4.9159321e-01   7.5524112e-01   7.2132429e-01   6.7013233e-01   6.8910687e-01   8.5839166e-01   8.0932282e-01   9.7370311e-01   7.8165362e-01   7.7141221e-01   8.3435032e-01   8.3921397e-01   1.0000000e+00   8.7064083e-01   9.9128316e-01   9.1857109e-01   9.0597968e-01   9.4151882e-01   9.7547676e-01   9.5082567e-01   1.0006574e+00   9.3429994e-01   9.1687145e-01   9.5774733e-01   9.6026835e-01   9.1531657e-01   9.2633229e-01   9.5045558e-01   9.4801834e-01   9.2987046e-01   9.0778403e-01   9.6822494e-01   9.6326549e-01   9.7002059e-01   9.3215779e-01   9.5753076e-01   9.3488141e-01   9.2655017e-01   9.1774128e-01   9.2280101e-01   9.1544287e-01   9.1364721e-01
  -1.9586108e-01  -4.0166145e-02   7.8697874e-02   2.4719239e-01   2.7388437e-01   3.1452853e-01   3.1245325e-01   5.8816390e-01   4.1266305e-01   4.5344267e-01   6.3524614e-01   5.7844041e-01   5.6465771e-01   7.6878482e-01   7.9075809e-01   8.2340569e-01   7.7964633e-01   9.0054181e-01   1.0165855e+00   9.4391130e-01   9.0403791e-01   8.9979414e-01   8.8627701e-01   9.0604053e-01   8.7064083e-01   1.0000000e+00   8.6253657e-01   9.2301866e-01   9.2182623e-01   8.9723348e-01   8.8740165e-01   9.7124238e-01   9.4992728e-01   8.9734089e-01   9.4552434e-01   9.1512930e-01   9.5320800e-01   9.2713144e-01   9.1170250e-01   9.7632765e-01   9.4760989e-01   9.7081958e-01   9.1361195e-01   9.2527861e-01   9.4660863e-01   9.3627217e-01   9.6977299e-01   9.3009228e-01   9.3454360e-01   9.3819464e-01   9.4048361e-01   9.3631628e-01   9.3211014e-01   9.2787851e-01
  -2.6476026e-01  -9.7257165e-02   2.7153899e-02   1.3179427e-01   2.2593274e-01   3.1171115e-01   4.5629915e-01   5.2849129e-01   5.1355453e-01   4.8099932e-01   6.3584784e-01   6.5443351e-01   6.5051915e-01   9.0742450e-01   6.5376395e-01   8.4038678e-01   8.4642439e-01   6.5578746e-01   9.7863070e-01   9.7000451e-01   8.0352358e-01   9.0453384e-01   8.0707666e-01   9.2072435e-01   9.9128316e-01   8.6253657e-01   1.0000000e+00   8.8196354e-01   9.2818170e-01   8.3434423e-01   9.6995627e-01   8.7996462e-01   8.6489370e-01   9.4686599e-01   9.7282980e-01   9.4310576e-01   9.2638614e-01   9.5585371e-01   9.3752592e-01   9.7871486e-01   9.6343597e-01   9.8058320e-01   9.4583212e-01   9.8371676e-01   9.7310413e-01   9.6637953e-01   9.4706658e-01   9.4871870e-01   9.4924651e-01   9.4234863e-01   9.3703631e-01   9.3491403e-01   9.3121166e-01   9.2592623e-01
  -1.9585345e-01  -5.0898962e-02   9.4781356e-03   2.5100779e-01   2.1020272e-01   3.7216100e-01   3.1267366e-01   4.8512276e-01   4.6141939e-01   4.1701642e-01   6.1240994e-01   7.1929739e-01   5.9799673e-01   7.4416730e-01   7.7529388e-01   6.3981309e-01   8.4014900e-01   7.7969934e-01   8.3021086e-01   9.4523938e-01   7.8772154e-01   8.9398418e-01   9.1040489e-01   8.8603003e-01   9.1857109e-01   9.2301866e-01   8.8196354e-01   1.0000000e+00   9.3146555e-01   9.4755764e-01   1.0265232e+00   8.8758432e-01   8.9903841e-01   9.6063247e-01   9.7039919e-01   9.7552386e-01   9.2747756e-01   9.9330716e-01   9.7054933e-01   9.3252685e-01   9.5442340e-01   9.5035052e-01   9.5104923e-01   9.4097218e-01   9.6025775e-01   9.6666462e-01   9.5949825e-01   9.7938259e-01   9.7176959e-01   9.6233196e-01   9.7072187e-01   9.5929986e-01   9.5625001e-01   9.5755080e-01
  -2.2304888e-01  -2.2704278e-02   5.0287955e-02   2.5193586e-01   2.7836635e-01   3.5133543e-01   3.2366615e-01   4.6876963e-01   5.3040003e-01   4.7865940e-01   6.2283624e-01   6.3229647e-01   5.6700798e-01   8.0538078e-01   8.5792143e-01   7.5456259e-01   8.0330785e-01   8.8031463e-01   8.2077859e-01   8.8588418e-01   9.1193391e-01   9.4318555e-01   8.7059451e-01   9.5516934e-01   9.0597968e-01   9.2182623e-01   9.2818170e-01   9.3146555e-01   1.0000000e+00   8.3875569e-01   9.4280465e-01   9.5641078e-01   1.0043365e+00   9.7834774e-01   9.8007605e-01   9.3947493e-01   9.5518379e-01   9.5974379e-01   8.9705317e-01   9.9659128e-01   9.8659051e-01   9.4895860e-01   9.4741374e-01   9.2889784e-01   9.6948266e-01   9.5610821e-01   9.6271428e-01   9.5759866e-01   9.6675828e-01   9.4845320e-01   9.5789099e-01   9.6235838e-01   9.6598390e-01   9.5614723e-01
  -2.5585023e-01  -8.8303946e-02   5.2111794e-02   1.8013273e-01   1.8091903e-01   3.1157633e-01   4.5177620e-01   4.7372293e-01   3.9220533e-01   5.6200269e-01   6.0422267e-01   5.2485176e-01   7.9607895e-01   6.8936124e-01   6.8963511e-01   8.2250601e-01   7.9969784e-01   8.1344871e-01   8.8090763e-01   7.9541656e-01   9.0258145e-01   9.4764668e-01   9.1552938e-01   9.8093740e-01   9.4151882e-01   8.9723348e-01   8.3434423e-01   9.4755764e-01   8.3875569e-01   1.0000000e+00   9.4015386e-01   9.2265068e-01   9.5742214e-01   9.9256933e-01   8.9258535e-01   1.0077888e+00   9.3606347e-01   9.1833901e-01   1.0029164e+00   9.7637449e-01   9.6745320e-01   9.5829184e-01   9.7651506e-01   9.5146368e-01   9.6991144e-01   9.6789293e-01   9.7914089e-01   9.6756772e-01   9.5933806e-01   9.6048983e-01   9.6254119e-01   9.4969551e-01   9.4972219e-01   9.4696247e-01
  -2.6748779e-01  -1.0311454e-01   1.0144870e-03   1.9910211e-01   1.7372836e-01   3.6653700e-01   4.6953787e-01   5.7102428e-01   5.5449826e-01   5.0071740e-01   4.9402749e-01   6.0270184e-01   7.2278603e-01   7.3693217e-01   8.4590569e-01   7.3797426e-01   8.3864569e-01   8.2807259e-01   8.1933359e-01   8.8851895e-01   8.2678511e-01   8.5843210e-01   8.7942614e-01   8.6338199e-01   9.7547676e-01   8.8740165e-01   9.6995627e-01   1.0265232e+00   9.4280465e-01   9.4015386e-01   1.0000000e+00   9.3145847e-01   9.4000058e-01   9.4363962e-01   9.6970041e-01   9.5587231e-01   1.0085395e+00   9.2188789e-01   9.7917981e-01   9.5583572e-01   1.0250761e+00   9.7465940e-01   9.3842677e-01   9.4690100e-01   9.6171958e-01   9.7396329e-01   9.8061920e-01   9.7120496e-01   9.7405985e-01   9.6593597e-01   9.6599871e-01   9.6120141e-01   9.6532413e-01   9.5172968e-01
  -2.1918031e-01   2.6157826e-02  -2.3509864e-02   2.0564768e-01   1.6134650e-01   3.0097851e-01   3.0335413e-01   4.7367889e-01   5.2243670e-01   4.6361853e-01   7.1531761e-01   5.9621004e-01   6.9341152e-01   7.6214254e-01   6.8316969e-01   7.5093596e-01   7.1166271e-01   7.9598346e-01   8.6655534e-01   9.0354505e-01   9.3360524e-01   9.6646563e-01   1.0544550e+00   9.4493461e-01   9.5082567e-01   9.7124238e-01   8.7996462e-01   8.8758432e-01   9.5641078e-01   9.2265068e-01   9.3145847e-01   1.0000000e+00   9.6498105e-01   9.5563837e-01   9.6780772e-01   9.0310011e-01   9.6785178e-01   9.7237286e-01   9.8737333e-01   9.8906916e-01   9.2257857e-01   9.9147810e-01   9.2909017e-01   9.4536815e-01   9.4052260e-01   9.6005607e-01   9.7444759e-01   9.7925200e-01   9.7627171e-01   9.7726830e-01   9.7211143e-01   9.7760359e-01   9.7893545e-01   9.7480522e-01
  -2.3297126e-01  -5.1147792e-02   2.4573945e-03   2.0481006e-01   1.7091760e-01   2.4360953e-01   3.5853804e-01   5.1044575e-01   4.5246140e-01   5.1881358e-01   6.3390691e-01   5.3473483e-01   5.7232381e-01   6.6657049e-01   8.3035360e-01   7.3934353e-01   8.3600884e-01   8.8315445e-01   8.5986732e-01   8.8996207e-01   8.4323174e-01   9.5280589e-01   9.2986081e-01   8.7808239e-01   1.0006574e+00   9.4992728e-01   8.6489370e-01   8.9903841e-01   1.0043365e+00   9.5742214e-01   9.4000058e-01   9.6498105e-01   1.0000000e+00   9.2644978e-01   9.8174277e-01   9.8537085e-01   9.7537673e-01   9.9199194e-01   9.4091378e-01   1.0052456e+00   9.6555946e-01   9.3892622e-01   9.5814907e-01   9.8739933e-01   9.8542914e-01   9.7715520e-01   9.3414819e-01   9.6460095e-01   9.6678345e-01   9.7135279e-01   9.6548626e-01   9.6841943e-01   9.7738151e-01   9.7036185e-01
  -2.3232534e-01  -3.9709399e-02  -3.9800415e-02   2.3701592e-01   2.5432616e-01   3.2040675e-01   3.6692187e-01   4.2998564e-01   5.0090173e-01   4.9976712e-01   5.3728381e-01   5.5050809e-01   6.7674370e-01   6.7942831e-01   7.7703716e-01   7.0123113e-01   8.2617260e-01   8.4187316e-01   8.1166854e-01   8.4553038e-01   9.6365159e-01   9.1945057e-01   9.4122182e-01   9.4771495e-01   9.3429994e-01   8.9734089e-01   9.4686599e-01   9.6063247e-01   9.7834774e-01   9.9256933e-01   9.4363962e-01   9.5563837e-01   9.2644978e-01   1.0000000e+00   9.6741019e-01   9.7182173e-01   9.3689043e-01   9.7718920e-01   9.5787644e-01   9.3625773e-01   9.5186876e-01   9.7637439e-01   1.0055241e+00   9.7724728e-01   9.7484025e-01   9.5342017e-01   9.8755646e-01   9.7438548e-01   9.7472693e-01   9.7861036e-01   9.7374149e-01   9.7958718e-01   9.8165892e-01   9.8051456e-01
  -2.4700022e-01  -3.7592780e-02   3.3128610e-03   2.1567929e-01   2.4258153e-01   2.3568064e-01   3.3004508e-01   4.5611237e-01   5.3291633e-01   4.9471099e-01   5.7221009e-01   6.8060390e-01   5.3686026e-01   8.3434112e-01   7.6127848e-01   6.4851361e-01   7.6528587e-01   7.7797362e-01   8.3807375e-01   9.4661419e-01   9.1164849e-01   9.2680267e-01   9.2938422e-01   8.9285118e-01   9.1687145e-01   9.4552434e-01   9.7282980e-01   9.7039919e-01   9.8007605e-01   8.9258535e-01   9.6970041e-01   9.6780772e-01   9.8174277e-01   9.6741019e-01   1.0000000e+00   9.4788548e-01   9.4746394e-01   9.7290938e-01   1.0114313e+00   9.9760457e-01   9.8628431e-01   9.8664112e-01   9.7786015e-01   9.6757572e-01   9.5275947e-01   9.9305465e-01   9.2947353e-01   9.7372485e-01   9.7640152e-01   9.7249179e-01   9.7771112e-01   9.8252607e-01   9.8404231e-01   9.8733459e-01
  -2.5506251e-01  -7.7085518e-02   2.2585538e-02   1.5219668e-01   2.6808120e-01   3.5860719e-01   5.3554462e-01   4.7115873e-01   4.8290536e-01   5.5909111e-01   6.2531703e-01   6.9522012e-01   6.7999066e-01   7.3988883e-01   7.6123500e-01   7.5713486e-01   7.8466104e-01   8.0164367e-01   8.8052388e-01   8.0982894e-01   8.5756072e-01   9.3240934e-01   9.1288915e-01   9.6757569e-01   9.5774733e-01   9.1512930e-01   9.4310576e-01   9.7552386e-01   9.3947493e-01   1.0077888e+00   9.5587231e-01   9.0310011e-01   9.8537085e-01   9.7182173e-01   9.4788548e-01   1.0000000e+00   9.4070555e-01   9.8977635e-01   9.5121093e-01   9.6830989e-01   9.4638803e-01   1.0130093e+00   1.0440815e+00   9.8999819e-01   9.8028914e-01   9.9750667e-01   9.9249538e-01   9.8188335e-01   9.6766304e-01   9.7428375e-01   9.6744942e-01   9.6299472e-01   9.5509330e-01   9.5129167e-01
  -2.0701475e-01  -6.5190115e-02   1.6385980e-02   2.0703502e-01   2.2988360e-01   3.6457382e-01   4.7143597e-01   4.9199190e-01   5.3074315e-01   4.5910406e-01   6.6200927e-01   6.5496770e-01   7.4951659e-01   7.2256212e-01   7.7708823e-01   7.0684186e-01   7.7146867e-01   8.0955788e-01   9.3490714e-01   8.8009181e-01   8.4954210e-01   8.6632878e-01   9.3868351e-01   9.5749634e-01   9.6026835e-01   9.5320800e-01   9.2638614e-01   9.2747756e-01   9.5518379e-01   9.3606347e-01   1.0085395e+00   9.6785178e-01   9.7537673e-01   9.3689043e-01   9.4746394e-01   9.4070555e-01   1.0000000e+00   9.5059496e-01   9.6338480e-01   9.5751341e-01   9.9299208e-01   9.7409938e-01   9.6810392e-01   9.9530764e-01   9.8800341e-01   9.6522802e-01   9.9431458e-01   9.8175046e-01   9.6800155e-01   9.8020012e-01   9.7901348e-01   9.7461730e-01   9.7509627e-01   9.7264814e-01
  -2.6789486e-01  -7.4114348e-02   5.1253532e-02   1.8596484e-01   2.5353169e-01   3.2459746e-01   3.9212190e-01   4.5632519e-01   3.3210415e-01   5.9248729e-01   5.4109651e-01   6.2857723e-01   6.7450625e-01   6.5613884e-01   7.0682034e-01   7.3836634e-01   8.1242678e-01   8.5092500e-01   8.6136990e-01   9.1193132e-01   8.9621346e-01   9.5198179e-01   1.0101756e+00   9.5138799e-01   9.1531657e-01   9.2713144e-01   9.5585371e-01   9.9330716e-01   9.5974379e-01   9.1833901e-01   9.2188789e-01   9.7237286e-01   9.9199194e-01   9.7718920e-01   9.7290938e-01   9.8977635e-01   9.5059496e-01   1.0000000e+00   9.6744021e-01   9.7267244e-01   9.4548995e-01   9.4401569e-01   1.0085231e+00   9.8450620e-01   9.9664864e-01   9.8713071e-01   9.8804796e-01   9.7594073e-01   9.7573250e-01   9.7270947e-01   9.7948376e-01   9.8240129e-01   9.7874683e-01   9.7515018e-01
  -2.0420133e-01  -9.5610084e-02  -5.7433147e-03   2.5267552e-01   2.9442119e-01   3.3425796e-01   4.0261367e-01   4.6975573e-01   4.9130157e-01   3.2237915e-01   5.9695284e-01   6.4367835e-01   6.1846936e-01   7.3908014e-01   7.7765940e-01   6.6043594e-01   7.1741268e-01   8.7614230e-01   8.3767895e-01   9.1919232e-01   9.4337098e-01   8.7250641e-01   9.1787669e-01   9.7152102e-01   9.2633229e-01   9.1170250e-01   9.3752592e-01   9.7054933e-01   8.9705317e-01   1.0029164e+00   9.7917981e-01   9.8737333e-01   9.4091378e-01   9.5787644e-01   1.0114313e+00   9.5121093e-01   9.6338480e-01   9.6744021e-01   1.0000000e+00   9.6587439e-01   1.0030453e+00   9.9825390e-01   9.7233684e-01   9.9973912e-01   9.7566496e-01   9.8233059e-01   9.9732129e-01   9.9010083e-01   9.8413845e-01   9.9042760e-01   9.8745715e-01   9.8132546e-01   9.8346713e-01   9.8081126e-01
  -2.2470480e-01  -3.0288023e-02   3.9133898e-02   1.7764698e-01   2.8186058e-01   3.0573088e-01   3.9740211e-01   5.9046904e-01   5.4512341e-01   5.9427352e-01   6.0141996e-01   6.8379186e-01   6.0527295e-01   7.4587157e-01   8.1475661e-01   6.9211761e-01   8.6380701e-01   8.5719515e-01   8.8562210e-01   8.9435393e-01   9.1908808e-01   9.2376997e-01   9.2206049e-01   9.2221068e-01   9.5045558e-01   9.7632765e-01   9.7871486e-01   9.3252685e-01   9.9659128e-01   9.7637449e-01   9.5583572e-01   9.8906916e-01   1.0052456e+00   9.3625773e-01   9.9760457e-01   9.6830989e-01   9.5751341e-01   9.7267244e-01   9.6587439e-01   1.0000000e+00   9.5708761e-01   9.3928311e-01   9.8826775e-01   9.9118810e-01   9.8468361e-01   9.8488212e-01   9.9097664e-01   9.8206257e-01   9.7412105e-01   9.7596320e-01   9.7423665e-01   9.7468241e-01   9.7137147e-01   9.6734273e-01
  -2.2344275e-01  -1.2210608e-02   1.7555483e-02   2.6414877e-01   2.8068474e-01   3.0344760e-01   4.0288411e-01   4.5867992e-01   5.0203216e-01   4.3855803e-01   6.3407792e-01   5.6992048e-01   6.9170247e-01   7.4527375e-01   7.5109679e-01   7.5569885e-01   8.7527581e-01   8.3880040e-01   8.3992210e-01   8.9638064e-01   8.8010949e-01   9.4454449e-01   8.9565055e-01   1.0174666e+00   9.4801834e-01   9.4760989e-01   9.6343597e-01   9.5442340e-01   9.8659051e-01   9.6745320e-01   1.0250761e+00   9.2257857e-01   9.6555946e-01   9.5186876e-01   9.8628431e-01   9.4638803e-01   9.9299208e-01   9.4548995e-01   1.0030453e+00   9.5708761e-01   1.0000000e+00   9.4253878e-01   9.6536361e-01   9.7095082e-01   9.7776733e-01   9.7821820e-01   9.9368205e-01   9.8849129e-01   9.8315879e-01   9.8029183e-01   9.8457613e-01   9.8400703e-01   9.8627428e-01   9.8261886e-01
  -1.9995521e-01  -4.2927089e-02   5.7773172e-02   2.1939417e-01   2.6338257e-01   3.7448223e-01   4.0551007e-01   4.7039257e-01   5.2682446e-01   4.7907274e-01   6.4062181e-01   6.2883067e-01   7.0663898e-01   7.1449114e-01   7.2884538e-01   7.8464730e-01   8.7131100e-01   8.0058543e-01   8.9574668e-01   9.1622537e-01   9.4320711e-01   9.3362462e-01   9.5825666e-01   9.4828446e-01   9.2987046e-01   9.7081958e-01   9.8058320e-01   9.5035052e-01   9.4895860e-01   9.5829184e-01   9.7465940e-01   9.9147810e-01   9.3892622e-01   9.7637439e-01   9.8664112e-01   1.0130093e+00   9.7409938e-01   9.4401569e-01   9.9825390e-01   9.3928311e-01   9.4253878e-01   1.0000000e+00   9.8997873e-01   9.8473706e-01   9.8231505e-01   9.9356423e-01   9.8258475e-01   9.8537283e-01   9.8534315e-01   9.8873198e-01   9.7694720e-01   9.7501443e-01   9.6943490e-01   9.6452974e-01
  -2.1024103e-01  -8.3174223e-02  -2.1653288e-02   1.6451063e-01   2.6598189e-01   2.9871540e-01   3.8058619e-01   4.9019394e-01   5.4022611e-01   4.8050211e-01   5.7669527e-01   6.3541816e-01   7.4228801e-01   6.7695156e-01   7.7079868e-01   7.9518886e-01   7.6856227e-01   8.2584319e-01   8.7393599e-01   8.6786374e-01   9.2085776e-01   9.3337700e-01   9.3763683e-01   9.2281878e-01   9.0778403e-01   9.1361195e-01   9.4583212e-01   9.5104923e-01   9.4741374e-01   9.7651506e-01   9.3842677e-01   9.2909017e-01   9.5814907e-01   1.0055241e+00   9.7786015e-01   1.0440815e+00   9.6810392e-01   1.0085231e+00   9.7233684e-01   9.8826775e-01   9.6536361e-01   9.8997873e-01   1.0000000e+00   9.7486527e-01   1.0021970e+00   9.8273084e-01   9.9205384e-01   9.8345593e-01   9.9110196e-01   9.8984374e-01   9.8975887e-01   9.8228357e-01   9.8041369e-01   9.8069807e-01
  -2.3615347e-01  -1.6546311e-02  -3.4678328e-02   2.0806175e-01   2.5748387e-01   2.6540559e-01   3.3799996e-01   4.8776006e-01   5.0053901e-01   4.8869557e-01   5.3405797e-01   6.5652911e-01   6.0337099e-01   8.2630895e-01   8.2858220e-01   7.5880972e-01   7.8971579e-01   8.0390291e-01   8.4461305e-01   9.3874947e-01   8.9155399e-01   9.4078178e-01   9.1116148e-01   9.0167052e-01   9.6822494e-01   9.2527861e-01   9.8371676e-01   9.4097218e-01   9.2889784e-01   9.5146368e-01   9.4690100e-01   9.4536815e-01   9.8739933e-01   9.7724728e-01   9.6757572e-01   9.8999819e-01   9.9530764e-01   9.8450620e-01   9.9973912e-01   9.9118810e-01   9.7095082e-01   9.8473706e-01   9.7486527e-01   1.0000000e+00   9.7632288e-01   9.8224551e-01   9.8433555e-01   9.9311305e-01   9.9100756e-01   9.9323869e-01   9.8943405e-01   9.8730907e-01   9.8058581e-01   9.8272149e-01
  -2.3376989e-01  -8.1530482e-02   3.4218479e-02   2.5784620e-01   2.8581529e-01   3.7052912e-01   4.6510506e-01   4.9967402e-01   5.3417888e-01   4.7820350e-01   6.3583384e-01   6.1171442e-01   6.1898780e-01   6.4564129e-01   6.7649002e-01   7.3610212e-01   7.9230179e-01   8.3296217e-01   8.8264530e-01   8.5845977e-01   9.1732984e-01   9.6128371e-01   9.3015343e-01   9.6472989e-01   9.6326549e-01   9.4660863e-01   9.7310413e-01   9.6025775e-01   9.6948266e-01   9.6991144e-01   9.6171958e-01   9.4052260e-01   9.8542914e-01   9.7484025e-01   9.5275947e-01   9.8028914e-01   9.8800341e-01   9.9664864e-01   9.7566496e-01   9.8468361e-01   9.7776733e-01   9.8231505e-01   1.0021970e+00   9.7632288e-01   1.0000000e+00   9.7539552e-01   9.7435323e-01   9.9052398e-01   9.9084839e-01   9.9451843e-01   9.8635455e-01   9.8492093e-01   9.8897181e-01   9.8824002e-01
  -2.1302785e-01  -7.3004815e-02   2.3147280e-02   2.0414649e-01   2.4228632e-01   3.2624821e-01   4.1994453e-01   5.0542687e-01   5.0957913e-01   4.1850627e-01   6.2063902e-01   6.1069970e-01   6.7310839e-01   7.7394942e-01   6.9327829e-01   7.0888934e-01   8.1851721e-01   8.5062076e-01   8.7005786e-01   8.4323713e-01   8.6975402e-01   8.8444818e-01   9.3868814e-01   9.3568217e-01   9.7002059e-01   9.3627217e-01   9.6637953e-01   9.6666462e-01   9.5610821e-01   9.6789293e-01   9.7396329e-01   9.6005607e-01   9.7715520e-01   9.5342017e-01   9.9305465e-01   9.9750667e-01   9.6522802e-01   9.8713071e-01   9.8233059e-01   9.8488212e-01   9.7821820e-01   9.9356423e-01   9.8273084e-01   9.8224551e-01   9.7539552e-01   1.0000000e+00   9.8743411e-01   9.9271057e-01   9.9403905e-01   9.9094366e-01   9.9073102e-01   9.8576517e-01   9.8848416e-01   9.8580982e-01
  -1.9819854e-01  -6.8262251e-02   2.9959519e-02   2.3916245e-01   2.5842055e-01   3.3666224e-01   3.9894659e-01   4.7123733e-01   4.2466814e-01   4.5195597e-01   5.9297875e-01   6.0353315e-01   6.9360715e-01   7.0797667e-01   7.8333383e-01   8.2371108e-01   8.6759066e-01   8.7364440e-01   8.4763845e-01   8.2963921e-01   8.9675348e-01   9.1653557e-01   9.7535891e-01   9.0698488e-01   9.3215779e-01   9.6977299e-01   9.4706658e-01   9.5949825e-01   9.6271428e-01   9.7914089e-01   9.8061920e-01   9.7444759e-01   9.3414819e-01   9.8755646e-01   9.2947353e-01   9.9249538e-01   9.9431458e-01   9.8804796e-01   9.9732129e-01   9.9097664e-01   9.9368205e-01   9.8258475e-01   9.9205384e-01   9.8433555e-01   9.7435323e-01   9.8743411e-01   1.0000000e+00   9.9095673e-01   9.8500417e-01   9.9051178e-01   9.9091156e-01   9.8805370e-01   9.8437367e-01   9.7837750e-01
  -1.9827858e-01  -3.5542245e-02   1.1219639e-02   2.0421420e-01   2.4693606e-01   3.4262828e-01   3.8615661e-01   4.6802193e-01   5.0357391e-01   4.7725314e-01   5.8210840e-01   6.2264604e-01   6.8242331e-01   7.1324049e-01   7.5708297e-01   7.2528109e-01   8.0312097e-01   8.2239083e-01   8.7077926e-01   9.0282335e-01   8.8885103e-01   9.4317254e-01   9.2501219e-01   9.3458137e-01   9.5753076e-01   9.3009228e-01   9.4871870e-01   9.7938259e-01   9.5759866e-01   9.6756772e-01   9.7120496e-01   9.7925200e-01   9.6460095e-01   9.7438548e-01   9.7372485e-01   9.8188335e-01   9.8175046e-01   9.7594073e-01   9.9010083e-01   9.8206257e-01   9.8849129e-01   9.8537283e-01   9.8345593e-01   9.9311305e-01   9.9052398e-01   9.9271057e-01   9.9095673e-01   1.0000000e+00   9.9709456e-01   9.9732394e-01   9.9356475e-01   9.9124989e-01   9.9028897e-01   9.8828491e-01
  -2.0477930e-01  -4.7167103e-02   1.7819228e-02   2.0152708e-01   2.2302637e-01   3.0903691e-01   3.5412549e-01   4.5695981e-01   4.8628993e-01   4.7779150e-01   6.0457891e-01   6.0777616e-01   6.8934060e-01   7.1652183e-01   7.3282406e-01   7.2914567e-01   8.2121201e-01   8.5193072e-01   8.6830944e-01   9.0070944e-01   8.7602809e-01   9.3411656e-01   9.2917693e-01   9.2667839e-01   9.3488141e-01   9.3454360e-01   9.4924651e-01   9.7176959e-01   9.6675828e-01   9.5933806e-01   9.7405985e-01   9.7627171e-01   9.6678345e-01   9.7472693e-01   9.7640152e-01   9.6766304e-01   9.6800155e-01   9.7573250e-01   9.8413845e-01   9.7412105e-01   9.8315879e-01   9.8534315e-01   9.9110196e-01   9.9100756e-01   9.9084839e-01   9.9403905e-01   9.8500417e-01   9.9709456e-01   1.0000000e+00   1.0054221e+00   1.0055403e+00   1.0048691e+00   1.0017029e+00   1.0012991e+00
  -2.0010273e-01  -5.2897253e-02   8.1015087e-03   1.9409941e-01   2.3371923e-01   3.2756630e-01   3.7426872e-01   4.6026718e-01   4.7332134e-01   4.6012822e-01   5.8980054e-01   5.9445497e-01   6.9078693e-01   7.3646456e-01   7.4916533e-01   7.2509384e-01   8.0652467e-01   8.1936104e-01   8.6092799e-01   8.9251961e-01   9.0282515e-01   9.3499107e-01   9.2442658e-01   9.2167754e-01   9.2655017e-01   9.3819464e-01   9.4234863e-01   9.6233196e-01   9.4845320e-01   9.6048983e-01   9.6593597e-01   9.7726830e-01   9.7135279e-01   9.7861036e-01   9.7249179e-01   9.7428375e-01   9.8020012e-01   9.7270947e-01   9.9042760e-01   9.7596320e-01   9.8029183e-01   9.8873198e-01   9.8984374e-01   9.9323869e-01   9.9451843e-01   9.9094366e-01   9.9051178e-01   9.9732394e-01   1.0054221e+00   1.0000000e+00   1.0099858e+00   1.0087162e+00   1.0064603e+00   1.0057130e+00
  -1.9891179e-01  -5.4857436e-02  -2.1485718e-03   1.9348118e-01   2.2381383e-01   3.1182496e-01   3.5392637e-01   4.2714807e-01   4.7876756e-01   4.7258253e-01   5.8592079e-01   5.9110719e-01   6.6429650e-01   7.2175166e-01   7.5039088e-01   7.1158760e-01   8.0208062e-01   8.1801095e-01   8.5894160e-01   8.9477213e-01   8.8604808e-01   9.2080690e-01   9.2798066e-01   9.2694092e-01   9.1774128e-01   9.4048361e-01   9.3703631e-01   9.7072187e-01   9.5789099e-01   9.6254119e-01   9.6599871e-01   9.7211143e-01   9.6548626e-01   9.7374149e-01   9.7771112e-01   9.6744942e-01   9.7901348e-01   9.7948376e-01   9.8745715e-01   9.7423665e-01   9.8457613e-01   9.7694720e-01   9.8975887e-01   9.8943405e-01   9.8635455e-01   9.9073102e-01   9.9091156e-01   9.9356475e-01   1.0055403e+00   1.0099858e+00   1.0000000e+00   1.0185290e+00   1.0170631e+00   1.0196796e+00
  -2.1083762e-01  -6.8171775e-02  -5.3656310e-03   1.8667612e-01   2.2010905e-01   2.9853550e-01   3.2587215e-01   4.1741117e-01   4.6559909e-01   4.7649153e-01   5.8230730e-01   5.6319650e-01   6.4856027e-01   7.1181439e-01   7.5147768e-01   7.1280717e-01   7.9652885e-01   8.2960845e-01   8.5624075e-01   8.9213824e-01   8.9520003e-01   9.2279718e-01   9.2944282e-01   9.1605750e-01   9.2280101e-01   9.3631628e-01   9.3491403e-01   9.5929986e-01   9.6235838e-01   9.4969551e-01   9.6120141e-01   9.7760359e-01   9.6841943e-01   9.7958718e-01   9.8252607e-01   9.6299472e-01   9.7461730e-01   9.8240129e-01   9.8132546e-01   9.7468241e-01   9.8400703e-01   9.7501443e-01   9.8228357e-01   9.8730907e-01   9.8492093e-01   9.8576517e-01   9.8805370e-01   9.9124989e-01   1.0048691e+00   1.0087162e+00   1.0185290e+00   1.0000000e+00   1.0281923e+00   1.0318024e+00
  -2.1223750e-01  -8.4331144e-02  -1.9104631e-02   1.7171919e-01   2.0858454e-01   2.8540363e-01   3.0498204e-01   4.3156000e-01   4.5338658e-01   4.6626517e-01   5.5878656e-01   5.6549811e-01   6.4228967e-01   6.9533365e-01   7.3717335e-01   6.9871768e-01   7.8639563e-01   8.2937820e-01   8.4743462e-01   8.8389427e-01   8.9149679e-01   9.2121067e-01   9.1823491e-01   9.1688916e-01   9.1544287e-01   9.3211014e-01   9.3121166e-01   9.5625001e-01   9.6598390e-01   9.4972219e-01   9.6532413e-01   9.7893545e-01   9.7738151e-01   9.8165892e-01   9.8404231e-01   9.5509330e-01   9.7509627e-01   9.7874683e-01   9.8346713e-01   9.7137147e-01   9.8627428e-01   9.6943490e-01   9.8041369e-01   9.8058581e-01   9.8897181e-01   9.8848416e-01   9.8437367e-01   9.9028897e-01   1.0017029e+00   1.0064603e+00   1.0170631e+00   1.0281923e+00   1.0000000e+00   1.0457038e+00
  -2.1666728e-01  -9.1036839e-02  -3.9485197e-02   1.6168018e-01   2.1225115e-01   2.7117147e-01   2.7000601e-01   4.0692654e-01   4.4617843e-01   4.5354073e-01   5.4665093e-01   5.5863743e-01   6.0924660e-01   6.8527318e-01   7.3506284e-01   6.9965813e-01   7.9247237e-01   8.1441094e-01   8.4220396e-01   8.9244204e-01   8.8104661e-01   9.0816531e-01   9.2681517e-01   9.0648356e-01   9.1364721e-01   9.2787851e-01   9.2592623e-01   9.5755080e-01   9.5614723e-01   9.4696247e-01   9.5172968e-01   9.7480522e-01   9.7036185e-01   9.8051456e-01   9.8733459e-01   9.5129167e-01   9.7264814e-01   9.7515018e-01   9.8081126e-01   9.6734273e-01   9.8261886e-01   9.6452974e-01   9.8069807e-01   9.8272149e-01   9.8824002e-01   9.8580982e-01   9.7837750e-01   9.8828491e-01   1.0012991e+00   1.0057130e+00   1.0196796e+00   1.0318024e+00   1.0457038e+00   1.0000000e+00


==> Eigen/Diag.dat <==
   9.7060190e-01
   9.9404863e-01
   1.0453731e+00
   1.0172229e+00
   9.6187013e-01
   1.0379883e+00
   9.8128735e-01
   1.0417365e+00
   1.0950726e+00
   1.0518333e+00
   9.9710750e-01
   1.0842779e+00
   1.0092329e+00
   1.0015076e+00
   1.0860128e+00
   1.0518317e+00
   1.0745753e+00
   1.0634254e+00
   1.0537300e+00
   1.0253094e+00
   1.0845973e+00
   1.0700866e+00
   1.0244637e+00
   1.1583642e+00
   1.2508024e+00
   1.2165147e+00
   1.2690525e+00
   1.4184658e+00
   1.2911274e+00
   1.3063071e+00
   1.3664191e+00
   1.3868684e+00
   1.4236256e+00
   1.5697388e+00
   1.5627914e+00
   1.5461858e+00
   1.7055645e+00
   1.6223356e+00
   1.6240424e+00
   1.7458200e+00
   1.7661981e+00
   1.7343270e+00
   1.8829148e+00
   1.9525894e+00
   1.9494240e+00
   1.9992488e+00
   2.2738584e+00
   2.0814435e+00
   2.3750605e+00
   2.2394756e+00
   2.4754539e+00
   2.4108906e+00
   2.5167721e+00
   2.4753914e+00
   2.7010983e+00
   2.7753444e+00
   1.5351330e+01
   2.2657304e+01
   3.2189367e+01
   4.6610781e+01
   6.5443395e+01
   9.0965223e+01
   1.4226914e+02
   7.7465177e-01
   8.7841720e-01
   1.0289303e+00
   1.0156881e+00
   9.5923507e-01
   1.0303242e+00
   9.7106753e-01
   1.0105508e+00
   1.0861915e+00
   1.0332652e+00
   9.6378744e-01
   1.0550574e+00
   9.7922121e-01
   9.6730505e-01
   1.0546425e+00
   1.0056984e+00
   1.0177063e+00
   9.5922997e-01
   9.4963729e-01
   9.3674030e-01
   9.4516052e-01
   9.7661131e-01
   8.7855242e-01
   9.6325402e-01
   9.9596180e-01
   9.8630886e-01
   1.0222540e+00
   1.0368352e+00
   9.8833261e-01
   9.5754039e-01
   1.0189102e+00
   9.5702088e-01
   9.8295946e-01
   9.9320520e-01
   9.7613519e-01
   9.9820730e-01
   1.0060810e+00
   9.5100837e-01
   9.7022408e-01
   9.3493336e-01
   1.0001746e+00
   8.4195306e-01
   1.0344681e+00
   1.0191171e+00
   9.9364196e-01
   9.4234446e-01
   1.0866593e+00
   9.7167261e-01
   1.0168111e+00
   9.6914029e-01
   9.5757868e-01
   9.6990569e-01
   1.0453386e+00
   8.9805128e-01
   1.0193990e+00
   9.7443435e-01
   8.2157074e-01
   8.7471337e-01
   1.4123835e+00
   3.2040176e+00
   7.2253167e+00
   1.5209942e+01
   3.2620018e+01
   1.9595013e-01
   1.1563144e-01
   1.6442847e-02
   1.5348763e-03
   2.6350633e-03
   7.6641108e-03
   1.0219818e-02
   3.1185686e-02
   8.8811455e-03
   1.8568054e-02
   3.3320066e-02
   2.9220485e-02
   3.0011674e-02
   3.4202537e-02
   3.1370231e-02
   4.6133371e-02
   5.6868967e-02
   1.0419544e-01
   1.0409270e-01
   8.8569094e-02
   1.3943675e-01
   9.3475303e-02
   1.4591125e-01
   1.9511014e-01
   2.5484057e-01
   2.3020585e-01
   2.4679848e-01
   3.8163063e-01
   3.0279482e-01
   3.4876671e-01
   3.4750885e-01
   4.2984755e-01
   4.4066613e-01
   5.7653364e-01
   5.8665621e-01
   5.4797850e-01
   6.9948354e-01
   6.7132726e-01
   6.5381827e-01
   8.1088660e-01
   7.6602350e-01
   8.9237398e-01
   8.4844670e-01
   9.3347226e-01
   9.5578206e-01
   1.0569044e+00
   1.1871991e+00
   1.1097709e+00
   1.3582495e+00
   1.2703353e+00
   1.5178752e+00
   1.4409850e+00
   1.4714335e+00
   1.5773401e+00
   1.6816993e+00
   1.8009101e+00
   1.4529759e+01
   2.1782591e+01
   3.0776984e+01
   4.3406763e+01
   5.8218078e+01
   7.5755281e+01
   1.0964913e+02


==> Eigen/Info.dat <==
   1.0000000e+00
   9.8910117e-01
   1.0186444e+00
   1.0120985e+00
   1.0290639e+00
   9.6344124e-01
   1.0077661e+00
   9.6251737e-01
   9.5790485e-01
   9.6795246e-01
   9.9597665e-01
   1.0237171e+00
   1.0294124e+00
   1.0479621e+00
   1.0338832e+00
   1.0440532e+00
   1.0549556e+00
   1.0261963e+00
   1.0094105e+00
   1.0051737e+00
   9.9670150e-01
   1.0012677e+00
   1.0038994e+00
   1.0083116e+00
   1.0022742e+00
   1.0107433e+00
   1.0116818e+00
   1.0102058e+00
   1.0104233e+00
   1.0099040e+00
   1.0097110e+00
   1.0103647e+00
   1.0099694e+00
   1.0090300e+00
   1.0100713e+00
   1.0101894e+00
   1.0103390e+00
   1.0092752e+00
   1.0105210e+00
   1.0073319e+00
   1.0074330e+00
   1.0042737e+00
   1.0052290e+00
   1.0053978e+00
   1.0097699e+00
   1.0106947e+00
   1.0084366e+00
   1.0124004e+00
   1.0328023e+00
   1.0616933e+00
   1.0885164e+00
   1.0973303e+00
   1.0577305e+00
   9.3950578e-01


==> Eigen/New_fracerr.dat <==
   0.0000000e+00   2.1478269e-01   1.1035823e-01   1.5116818e-02   3.3558726e-02  -1.2847441e-01  -9.4689616e-02  -1.1394978e-01  -8.1916418e-02  -1.7133587e-02   9.2110639e-02  -1.4116387e-02  -2.9559782e-02  -1.4166467e-02   4.1188768e-02  -6.7309352e-02   9.1515850e-02   3.4448918e-03  -2.8755089e-02  -3.4200768e-02  -6.4780691e-03  -8.9898719e-03  -2.8874317e-02   2.5817505e-02  -5.1903998e-02   3.9385915e-02   5.6854019e-02   7.5176078e-02  -1.0148878e-02  -7.3221635e-03   2.3853999e-03  -6.9546671e-04   1.3810872e-03   9.1901013e-03  -3.6133522e-03
   2.1478269e-01   0.0000000e+00  -5.1908119e-03   1.1367872e-02  -1.2327601e-01   8.6992156e-02  -5.3597038e-02   7.0945848e-02   1.0302501e-01  -4.4034701e-02  -3.6373102e-02   6.0800568e-02  -5.9650354e-02   4.1746825e-02  -8.5312606e-02  -3.0344951e-02   3.2030446e-02   4.0808062e-02  -1.0505301e-02  -5.7796359e-02  -3.2025781e-02   1.0573495e-02  -5.5493968e-02  -3.2027211e-02  -4.8705653e-04  -2.6120333e-02   2.5893621e-02  -4.0676533e-03   6.6482204e-03   2.1901538e-02  -7.8372900e-03   1.0385408e-02  -8.1593022e-04   1.8150891e-03   1.0515742e-02
   1.1035823e-01  -5.1908119e-03   0.0000000e+00   5.7166727e-02   1.3899361e-02   1.4690002e-01  -9.8730367e-03  -9.3673616e-03   1.2044381e-02  -3.7546694e-02  -4.4303085e-02   6.3877821e-02  -5.4116725e-02  -3.9989438e-02  -1.7583927e-03  -6.8182683e-03  -1.1624233e-02   6.2781843e-02  -3.0009218e-02   6.0791371e-02   2.8324961e-03  -1.9486669e-02  -6.4017422e-03  -5.5798425e-03  -1.3678529e-02  -3.2278137e-02   5.0503975e-02   1.4670182e-02  -1.2159383e-02  -2.0763199e-03  -2.4138826e-03   1.2388265e-02   9.3241064e-03   9.5311068e-03   2.0818132e-02
   1.5116818e-02   1.1367872e-02   5.7166727e-02   0.0000000e+00  -4.5436083e-02   6.4014171e-02   8.6682392e-03   1.1405453e-01  -2.8084357e-03   4.6272152e-02  -7.3911887e-03   4.2034545e-02  -1.3007921e-01  -1.2933797e-02  -2.1511227e-02  -6.1874337e-03   1.2965007e-02  -1.5781638e-02  -8.2759609e-02   1.1807858e-02   8.1301647e-03   3.7578850e-02  -2.8629176e-02  -6.7098242e-03   2.1870396e-02   3.5322336e-03  -6.8095281e-03  -4.3260840e-02   1.0681591e-02   6.6622095e-03   1.2439827e-02   7.9999817e-03   5.5368925e-03   1.6268931e-02   3.7000170e-03
   3.3558726e-02  -1.2327601e-01   1.3899361e-02  -4.5436083e-02   0.0000000e+00   6.4895036e-02  -6.7607725e-03  -1.6950778e-02   3.1450501e-02  -4.0016274e-02  -6.7405657e-02   6.8469572e-02  -2.2786080e-02   5.2234701e-02  -2.1741210e-02   4.1368322e-02  -3.7919981e-02  -2.8691505e-02  -1.9593858e-02  -3.7692558e-02   1.4681012e-02  -8.0560444e-02  -1.1874922e-02   1.5963318e-02   3.9505892e-02  -2.5989042e-02   3.0190403e-03   3.5718227e-02   6.9973968e-03   1.6100825e-02   2.2224532e-02   1.5853432e-02   2.7026398e-02   2.4540826e-02   3.3048686e-02
  -1.2847441e-01   8.6992156e-02   1.4690002e-01   6.4014171e-02   6.4895036e-02   0.0000000e+00   3.4065034e-02  -8.6533646e-02  -4.6645931e-03   1.2537652e-02  -2.7945853e-02  -5.3907472e-02  -2.8425967e-02  -7.6264042e-02  -7.2713273e-03   1.4519463e-02  -2.7632154e-02  -3.1081855e-02   1.9477770e-02   9.6820595e-03  -1.5052125e-02  -1.2784375e-02   8.1229409e-03   3.3230722e-02  -3.1534943e-02  -2.4091792e-02  -3.2074412e-02   8.1789514e-03  -1.6717913e-02   7.6152045e-03   1.7282927e-02   2.6474665e-02   1.9956556e-02   2.6597621e-02   2.5386476e-02
  -9.4689616e-02  -5.3597038e-02  -9.8730367e-03   8.6682392e-03  -6.7607725e-03   3.4065034e-02   0.0000000e+00   5.7145465e-02  -2.5440368e-03   2.0803808e-03   2.7154984e-02   4.7254637e-02  -4.2208108e-02  -2.0138028e-02   4.0833861e-02  -9.3548916e-03   2.4757390e-02  -1.7089428e-02   1.3514010e-02   3.3047472e-02  -3.4457342e-02  -5.4625155e-03  -2.7657196e-02   3.3808410e-02   2.0492178e-02   1.4955084e-05   9.8172732e-03  -2.4159232e-02   1.9358156e-02   1.5017779e-02   1.1672006e-02   8.6471167e-03   1.2253165e-02   1.5280979e-02   1.6709739e-02
  -1.1394978e-01   7.0945848e-02  -9.3673616e-03   1.1405453e-01  -1.6950778e-02  -8.6533646e-02   5.7145465e-02   0.0000000e+00   4.9921871e-02   9.7221340e-04   1.1096297e-01  -3.6340135e-02   6.3253871e-02   8.2420303e-02  -7.9038757e-03  -3.1594270e-02   1.0713511e-04   1.7215661e-02  -1.1257872e-02   1.0400471e-02  -3.1244287e-02  -1.6144570e-02  -3.1773670e-02   4.3640846e-03  -3.4581681e-02  -2.1589648e-02  -1.5987564e-02   5.0135820e-03   5.1220150e-03   5.0730090e-03   1.3035065e-02   1.8210261e-02   1.9631968e-02   2.2135517e-02   2.4743365e-02
  -8.1916418e-02   1.0302501e-01   1.2044381e-02  -2.8084357e-03   3.1450501e-02  -4.6645931e-03  -2.5440368e-03   4.9921871e-02   0.0000000e+00   7.1175618e-03  -1.2286130e-02  -8.0611451e-02   6.4350097e-02   5.1410618e-02  -1.2636770e-02  -1.9752522e-02  -2.3750173e-02   2.5873044e-02  -3.9310943e-02  -1.4512426e-02   2.6599512e-02   2.7784848e-03   8.7172852e-03   8.5424372e-03   1.9062361e-02   1.1161738e-03  -6.7366071e-03   1.6135662e-03  -1.6904274e-02  -8.6996551e-03   1.6202878e-03  -7.5902694e-03   3.3505210e-03   5.0261762e-03   5.1042600e-04
  -1.7133587e-02  -4.4034701e-02  -3.7546694e-02   4.6272152e-02  -4.0016274e-02   1.2537652e-02   2.0803808e-03   9.7221340e-04   7.1175618e-03   0.0000000e+00   1.1956348e-01   4.3696160e-03  -8.9465613e-03  -5.5680858e-02  -2.7278798e-02  -2.6190978e-02   1.7093975e-02  -5.5822255e-04  -2.3952361e-03   6.9788674e-02  -3.6187107e-02  -2.6677942e-02   1.3569250e-02   1.5792286e-02   3.5754924e-02  -5.0994646e-03   7.5825017e-03   1.6001534e-03   8.8162556e-03  -2.3466256e-04   1.9669739e-02   9.0603822e-03   3.5006169e-03  -1.7798076e-03   5.3240833e-03
   9.2110639e-02  -3.6373102e-02  -4.4303085e-02  -7.3911887e-03  -6.7405657e-02  -2.7945853e-02   2.7154984e-02   1.1096297e-01  -1.2286130e-02   1.1956348e-01   0.0000000e+00   4.8614220e-03   2.4929649e-02  -1.1710055e-02  -4.3443560e-02   6.6776992e-02  -5.4053484e-02   1.7487238e-02   4.0161111e-02  -4.5356432e-02  -1.8516024e-02  -9.7306049e-03   1.3657295e-03  -1.6769222e-02   8.8406386e-03  -7.8497372e-03  -6.9978892e-03  -1.7491226e-02  -3.8974402e-03   5.1575222e-03   4.5521514e-03   1.8523980e-03   1.4518372e-02   1.2953426e-02   1.2716564e-02
  -1.4116387e-02   6.0800568e-02   6.3877821e-02   4.2034545e-02   6.8469572e-02  -5.3907472e-02   4.7254637e-02  -3.6340135e-02  -8.0611451e-02   4.3696160e-03   4.8614220e-03   0.0000000e+00   2.3761841e-02   1.5057863e-02   1.4603504e-02  -9.8137465e-03   5.6973279e-03  -4.7702994e-02   4.4856419e-02  -1.4005183e-02   1.0991394e-02  -5.7550095e-02  -7.1841240e-03   3.1727717e-02   2.2212728e-02   9.0022927e-03  -4.9017207e-03  -1.0735774e-02   7.0394305e-04  -1.7226162e-03   7.2748603e-03   6.6479112e-03   1.0790090e-02   4.9488970e-03   1.6103955e-02
  -2.9559782e-02  -5.9650354e-02  -5.4116725e-02  -1.3007921e-01  -2.2786080e-02  -2.8425967e-02  -4.2208108e-02   6.3253871e-02   6.4350097e-02  -8.9465613e-03   2.4929649e-02   2.3761841e-02   0.0000000e+00  -1.0247996e-02   2.8482121e-03  -6.9030574e-03   6.5510014e-02  -6.6947205e-03  -8.4191005e-03  -2.1227078e-02  -2.2019245e-02   4.8183436e-02  -2.3067133e-02   4.3119057e-02   2.4875588e-02   3.2755774e-02   1.0504429e-02  -3.4927410e-03  -6.5447988e-03  -3.0062656e-03  -3.4277691e-03   1.3003013e-03  -5.1929754e-03  -8.0510122e-03  -6.9750348e-03
  -1.4166467e-02   4.1746825e-02  -3.9989438e-02  -1.2933797e-02   5.2234701e-02  -7.6264042e-02  -2.0138028e-02   8.2420303e-02   5.1410618e-02  -5.5680858e-02  -1.1710055e-02   1.5057863e-02  -1.0247996e-02   0.0000000e+00   3.5054897e-02  -2.0420923e-02  -2.2874814e-02  -1.3775713e-02  -2.7455859e-02   2.7708597e-02  -3.7188525e-02   2.1162674e-03   3.2221406e-02   1.2080700e-02  -1.8171195e-02  -1.3725176e-02  -6.5917622e-03   4.0110936e-02   9.1403158e-03   7.3732357e-03   3.2336330e-03   8.7668036e-03   4.8346965e-03  -5.8869844e-03  -1.8385735e-03
   4.1188768e-02  -8.5312606e-02  -1.7583927e-03  -2.1511227e-02  -2.1741210e-02  -7.2713273e-03   4.0833861e-02  -7.9038757e-03  -1.2636770e-02  -2.7278798e-02  -4.3443560e-02   1.4603504e-02   2.8482121e-03   3.5054897e-02   0.0000000e+00  -2.5063018e-03  -5.8614446e-03   3.0250625e-02  -9.3450569e-03   1.2963823e-02   3.7293464e-02   2.0008219e-02  -3.9719811e-03  -3.2303120e-02  -4.5768562e-03   3.9959130e-04   2.1622799e-02  -1.2772804e-02   2.4253586e-03   2.5828183e-03  -7.9896736e-04   3.6373428e-03  -3.2215740e-03  -6.8316598e-03  -8.7936942e-03
  -6.7309352e-02  -3.0344951e-02  -6.8182683e-03  -6.1874337e-03   4.1368322e-02   1.4519463e-02  -9.3548916e-03  -3.1594270e-02  -1.9752522e-02  -2.6190978e-02   6.6776992e-02  -9.8137465e-03  -6.9030574e-03  -2.0420923e-02  -2.5063018e-03   0.0000000e+00   2.2185224e-02   2.1694242e-02  -2.1147070e-03  -3.7902739e-02  -2.3683625e-02  -1.2742217e-02  -1.1490906e-02  -2.0540270e-03   8.2754422e-03   2.6539414e-02  -1.6320307e-02   5.1947246e-02   6.0012883e-03   3.7526815e-03   8.3903580e-03   2.4480590e-03  -3.3341341e-03  -6.3769441e-03  -1.2798755e-02
   9.1515850e-02   3.2030446e-02  -1.1624233e-02   1.2965007e-02  -3.7919981e-02  -2.7632154e-02   2.4757390e-02   1.0713511e-04  -2.3750173e-02   1.7093975e-02  -5.4053484e-02   5.6973279e-03   6.5510014e-02  -2.2874814e-02  -5.8614446e-03   2.2185224e-02   0.0000000e+00   3.0250025e-02  -1.7961193e-02   2.4215264e-02   7.0414382e-03   3.0092341e-02  -3.6084061e-02  -6.4245130e-02  -1.3396944e-02  -1.1105714e-03  -1.9553834e-02  -1.3685991e-02  -1.1791398e-03   1.4013454e-02   7.7246352e-03   1.4277688e-02   1.8081316e-02   2.4949198e-02   2.5815033e-02
   3.4448918e-03   4.0808062e-02   6.2781843e-02  -1.5781638e-02  -2.8691505e-02  -3.1081855e-02  -1.7089428e-02   1.7215661e-02   2.5873044e-02  -5.5822255e-04   1.7487238e-02  -4.7702994e-02  -6.6947205e-03  -1.3775713e-02   3.0250625e-02   2.1694242e-02   3.0250025e-02   0.0000000e+00   2.1570588e-02   1.0337458e-02   1.7454535e-02  -1.9160889e-02   1.4920075e-03   8.2603155e-03  -1.9567534e-02  -9.8264259e-03   1.2296668e-02  -1.6401053e-02  -1.9678118e-03   1.2721397e-02   7.1577971e-04   1.3701345e-03   5.0100925e-03   2.9950939e-03   2.3633036e-03
  -2.8755089e-02  -1.0505301e-02  -3.0009218e-02  -8.2759609e-02  -1.9593858e-02   1.9477770e-02   1.3514010e-02  -1.1257872e-02  -3.9310943e-02  -2.3952361e-03   4.0161111e-02   4.4856419e-02  -8.4191005e-03  -2.7455859e-02  -9.3450569e-03  -2.1147070e-03  -1.7961193e-02   2.1570588e-02   0.0000000e+00   9.0472176e-03   4.5293873e-03   3.3132505e-02   3.6432257e-02  -2.9315288e-02  -5.9094499e-03  -1.5542270e-02  -7.2670355e-03  -7.2652659e-03   6.9121941e-03   7.6382563e-03   1.1373885e-02   3.8190779e-03  -3.4546382e-05   2.1790402e-03   2.7179627e-03
  -3.4200768e-02  -5.7796359e-02   6.0791371e-02   1.1807858e-02  -3.7692558e-02   9.6820595e-03   3.3047472e-02   1.0400471e-02  -1.4512426e-02   6.9788674e-02  -4.5356432e-02  -1.4005183e-02  -2.1227078e-02   2.7708597e-02   1.2963823e-02  -3.7902739e-02   2.4215264e-02   1.0337458e-02   9.0472176e-03   0.0000000e+00   1.3936982e-02  -2.3899012e-02  -1.7615557e-02   9.1358809e-03  -1.8794277e-02   7.9542085e-03  -1.1098233e-04  -1.4223396e-02  -5.1949618e-03   1.3400205e-03  -4.4238110e-03  -1.9856515e-03   3.3748477e-03  -3.2647443e-04  -7.6597339e-04
  -6.4780691e-03  -3.2025781e-02   2.8324961e-03   8.1301647e-03   1.4681012e-02  -1.5052125e-02  -3.4457342e-02  -3.1244287e-02   2.6599512e-02  -3.6187107e-02  -1.8516024e-02   1.0991394e-02  -2.2019245e-02  -3.7188525e-02   3.7293464e-02  -2.3683625e-02   7.0414382e-03   1.7454535e-02   4.5293873e-03   1.3936982e-02   0.0000000e+00   2.3899275e-02   4.5007988e-02  -6.2311084e-03  -9.4319598e-03  -3.7195406e-04  -1.7970560e-03  -7.0124222e-03   3.8570578e-03   1.2554671e-02   1.1247415e-02   1.2474774e-02   1.1129502e-02   1.3039380e-02   1.4065288e-02
  -8.9898719e-03   1.0573495e-02  -1.9486669e-02   3.7578850e-02  -8.0560444e-02  -1.2784375e-02  -5.4625155e-03  -1.6144570e-02   2.7784848e-03  -2.6677942e-02  -9.7306049e-03  -5.7550095e-02   4.8183436e-02   2.1162674e-03   2.0008219e-02  -1.2742217e-02   3.0092341e-02  -1.9160889e-02   3.3132505e-02  -2.3899012e-02   2.3899275e-02   0.0000000e+00   4.1119497e-02   1.7074537e-02   1.0943401e-02   6.4293803e-03   4.7338681e-03  -9.9811326e-03  -2.9386704e-03   2.9780444e-03   6.5124901e-03   1.5740376e-03   1.2796540e-03  -2.5350357e-03  -1.9670527e-03
  -2.8874317e-02  -5.5493968e-02  -6.4017422e-03  -2.8629176e-02  -1.1874922e-02   8.1229409e-03  -2.7657196e-02  -3.1773670e-02   8.7172852e-03   1.3569250e-02   1.3657295e-03  -7.1841240e-03  -2.3067133e-02   3.2221406e-02  -3.9719811e-03  -1.1490906e-02  -3.6084061e-02   1.4920075e-03   3.6432257e-02  -1.7615557e-02   4.5007988e-02   4.1119497e-02   0.0000000e+00  -6.5979892e-03  -1.5852600e-03   3.4025975e-03  -9.1725615e-03   2.8317865e-03   1.8468299e-03   2.3855150e-03  -4.5312389e-04   1.1040282e-02   1.2161340e-02   1.6445039e-02   1.8407394e-02
   2.5817505e-02  -3.2027211e-02  -5.5798425e-03  -6.7098242e-03   1.5963318e-02   3.3230722e-02   3.3808410e-02   4.3640846e-03   8.5424372e-03   1.5792286e-02  -1.6769222e-02   3.1727717e-02   4.3119057e-02   1.2080700e-02  -3.2303120e-02  -2.0540270e-03  -6.4245130e-02   8.2603155e-03  -2.9315288e-02   9.1358809e-03  -6.2311084e-03   1.7074537e-02  -6.5979892e-03   0.0000000e+00   9.0915505e-03  -1.5950744e-02   2.3128192e-03  -6.1822204e-03   4.3634585e-03  -2.8790367e-03  -1.0149157e-03  -1.4862530e-03   5.2354729e-03   5.6273538e-03   2.1800321e-03
  -5.1903998e-02  -4.8705653e-04  -1.3678529e-02   2.1870396e-02   3.9505892e-02  -3.1534943e-02   2.0492178e-02  -3.4581681e-02   1.9062361e-02   3.5754924e-02   8.8406386e-03   2.2212728e-02   2.4875588e-02  -1.8171195e-02  -4.5768562e-03   8.2754422e-03  -1.3396944e-02  -1.9567534e-02  -5.9094499e-03  -1.8794277e-02  -9.4319598e-03   1.0943401e-02  -1.5852600e-03   9.0915505e-03   0.0000000e+00   9.8498867e-03   2.5318794e-03   1.3345580e-03  -5.6769895e-03  -3.0587025e-03  -4.7037046e-03  -1.4335524e-03  -1.5673154e-04   5.1739258e-03  -1.5890879e-04
   3.9385915e-02  -2.6120333e-02  -3.2278137e-02   3.5322336e-03  -2.5989042e-02  -2.4091792e-02   1.4955084e-05  -2.1589648e-02   1.1161738e-03  -5.0994646e-03  -7.8497372e-03   9.0022927e-03   3.2755774e-02  -1.3725176e-02   3.9959130e-04   2.6539414e-02  -1.1105714e-03  -9.8264259e-03  -1.5542270e-02   7.9542085e-03  -3.7195406e-04   6.4293803e-03   3.4025975e-03  -1.5950744e-02   9.8498867e-03   0.0000000e+00   1.2120543e-02   1.4146507e-02  -5.6181506e-04  -3.8193582e-04  -3.4756157e-03   4.2122567e-03   4.7972591e-03  -8.3397474e-04  -3.2327705e-03
   5.6854019e-02   2.5893621e-02   5.0503975e-02  -6.8095281e-03   3.0190403e-03  -3.2074412e-02   9.8172732e-03  -1.5987564e-02  -6.7366071e-03   7.5825017e-03  -6.9978892e-03  -4.9017207e-03   1.0504429e-02  -6.5917622e-03   2.1622799e-02  -1.6320307e-02  -1.9553834e-02   1.2296668e-02  -7.2670355e-03  -1.1098233e-04  -1.7970560e-03   4.7338681e-03  -9.1725615e-03   2.3128192e-03   2.5318794e-03   1.2120543e-02   0.0000000e+00  -5.1344537e-04  -3.9841717e-03  -4.8104310e-03  -1.1051924e-03  -1.4478204e-03   2.7075670e-03  -1.5649701e-03  -1.9989410e-03
   7.5176078e-02  -4.0676533e-03   1.4670182e-02  -4.3260840e-02   3.5718227e-02   8.1789514e-03  -2.4159232e-02   5.0135820e-03   1.6135662e-03   1.6001534e-03  -1.7491226e-02  -1.0735774e-02  -3.4927410e-03   4.0110936e-02  -1.2772804e-02   5.1947246e-02  -1.3685991e-02  -1.6401053e-02  -7.2652659e-03  -1.4223396e-02  -7.0124222e-03  -9.9811326e-03   2.8317865e-03  -6.1822204e-03   1.3345580e-03   1.4146507e-02  -5.1344537e-04   0.0000000e+00  -1.2924601e-03   5.2528752e-03   2.6070954e-04  -7.0028580e-04   1.3164420e-03   3.5376425e-03   6.5186343e-03
  -1.0148878e-02   6.6482204e-03  -1.2159383e-02   1.0681591e-02   6.9973968e-03  -1.6717913e-02   1.9358156e-02   5.1220150e-03  -1.6904274e-02   8.8162556e-03  -3.8974402e-03   7.0394305e-04  -6.5447988e-03   9.1403158e-03   2.4253586e-03   6.0012883e-03  -1.1791398e-03  -1.9678118e-03   6.9121941e-03  -5.1949618e-03   3.8570578e-03  -2.9386704e-03   1.8468299e-03   4.3634585e-03  -5.6769895e-03  -5.6181506e-04  -3.9841717e-03  -1.2924601e-03   0.0000000e+00  -5.0967519e-03  -4.7311483e-03  -1.5224897e-03  -6.3212350e-05  -6.0881123e-04  -1.7256496e-03
  -7.3221635e-03   2.1901538e-02  -2.0763199e-03   6.6622095e-03   1.6100825e-02   7.6152045e-03   1.5017779e-02   5.0730090e-03  -8.6996551e-03  -2.3466256e-04   5.1575222e-03  -1.7226162e-03  -3.0062656e-03   7.3732357e-03   2.5828183e-03   3.7526815e-03   1.4013454e-02   1.2721397e-02   7.6382563e-03   1.3400205e-03   1.2554671e-02   2.9780444e-03   2.3855150e-03  -2.8790367e-03  -3.0587025e-03  -3.8193582e-04  -4.8104310e-03   5.2528752e-03  -5.0967519e-03   0.0000000e+00  -1.2246420e-02  -1.2913212e-02  -1.3114894e-02  -1.1494901e-02  -1.4200422e-02
   2.3853999e-03  -7.8372900e-03  -2.4138826e-03   1.2439827e-02   2.2224532e-02   1.7282927e-02   1.1672006e-02   1.3035065e-02   1.6202878e-03   1.9669739e-02   4.5521514e-03   7.2748603e-03  -3.4277691e-03   3.2336330e-03  -7.9896736e-04   8.3903580e-03   7.7246352e-03   7.1577971e-04   1.1373885e-02  -4.4238110e-03   1.1247415e-02   6.5124901e-03  -4.5312389e-04  -1.0149157e-03  -4.7037046e-03  -3.4756157e-03  -1.1051924e-03   2.6070954e-04  -4.7311483e-03  -1.2246420e-02   0.0000000e+00  -1.6670585e-02  -1.6291269e-02  -1.5579528e-02  -1.7940389e-02
  -6.9546671e-04   1.0385408e-02   1.2388265e-02   7.9999817e-03   1.5853432e-02   2.6474665e-02   8.6471167e-03   1.8210261e-02  -7.5902694e-03   9.0603822e-03   1.8523980e-03   6.6479112e-03   1.3003013e-03   8.7668036e-03   3.6373428e-03   2.4480590e-03   1.4277688e-02   1.3701345e-03   3.8190779e-03  -1.9856515e-03   1.2474774e-02   1.5740376e-03   1.1040282e-02  -1.4862530e-03  -1.4335524e-03   4.2122567e-03  -1.4478204e-03  -7.0028580e-04  -1.5224897e-03  -1.2913211e-02  -1.6670585e-02   0.0000000e+00  -2.6311704e-02  -2.6385099e-02  -3.1931723e-02
   1.3810872e-03  -8.1593022e-04   9.3241064e-03   5.5368925e-03   2.7026398e-02   1.9956556e-02   1.2253165e-02   1.9631968e-02   3.3505210e-03   3.5006169e-03   1.4518372e-02   1.0790090e-02  -5.1929754e-03   4.8346965e-03  -3.2215740e-03  -3.3341341e-03   1.8081316e-02   5.0100925e-03  -3.4546382e-05   3.3748477e-03   1.1129502e-02   1.2796540e-03   1.2161340e-02   5.2354729e-03  -1.5673154e-04   4.7972591e-03   2.7075670e-03   1.3164420e-03  -6.3212363e-05  -1.3114894e-02  -1.6291269e-02  -2.6311704e-02   0.0000000e+00  -3.7763176e-02  -4.4139690e-02
   9.1901013e-03   1.8150891e-03   9.5311068e-03   1.6268931e-02   2.4540826e-02   2.6597621e-02   1.5280979e-02   2.2135517e-02   5.0261762e-03  -1.7798076e-03   1.2953426e-02   4.9488970e-03  -8.0510122e-03  -5.8869844e-03  -6.8316598e-03  -6.3769441e-03   2.4949198e-02   2.9950939e-03   2.1790402e-03  -3.2647443e-04   1.3039380e-02  -2.5350357e-03   1.6445039e-02   5.6273538e-03   5.1739258e-03  -8.3397474e-04  -1.5649701e-03   3.5376425e-03  -6.0881124e-04  -1.1494900e-02  -1.5579528e-02  -2.6385100e-02  -3.7763176e-02   0.0000000e+00  -5.8275130e-02
  -3.6133522e-03   1.0515742e-02   2.0818132e-02   3.7000170e-03   3.3048686e-02   2.5386476e-02   1.6709739e-02   2.4743365e-02   5.1042600e-04   5.3240833e-03   1.2716564e-02   1.6103955e-02  -6.9750348e-03  -1.8385735e-03  -8.7936942e-03  -1.2798755e-02   2.5815033e-02   2.3633036e-03   2.7179627e-03  -7.6597339e-04   1.4065288e-02  -1.9670527e-03   1.8407394e-02   2.1800321e-03  -1.5890879e-04  -3.2327705e-03  -1.9989410e-03   6.5186343e-03  -1.7256496e-03  -1.4200423e-02  -1.7940389e-02  -3.1931723e-02  -4.4139690e-02  -5.8275129e-02   0.0000000e+00


==> Eigen/PowerBins_Z0.5.txt <==
   1.0471975511965976e-02   1.5864864179678550e+04   7.0832913601835898e-03   1.3860659663748363e-02   3.0000000000000000e+00
   1.7249343815530751e-02   1.6866378626101075e+04   1.3860659663748363e-02   2.2377548763556833e-02   1.3000000000000000e+01
   2.7505753711582911e-02   1.3846255474588834e+04   2.2377548763556833e-02   3.2248390993233914e-02   4.5000000000000000e+01
   3.6991028274884916e-02   1.0572922552102773e+04   3.2248390993233914e-02   4.2091927546763538e-02   6.7000000000000000e+01
   4.7192826818642168e-02   8.3904020864781887e+03   4.2091927546763538e-02   5.2605372081756904e-02   1.2900000000000000e+02
   5.8017917344871640e-02   7.2132978236825084e+03   5.2605372081756904e-02   6.3201168232176363e-02   2.0500000000000000e+02
   6.8384419119481094e-02   6.2930420553162821e+03   6.3201168232176363e-02   7.3371823120761043e-02   2.4700000000000000e+02
   7.8359227122040978e-02   5.2334363140163914e+03   7.3371823120761043e-02   8.3735733081431285e-02   3.4500000000000000e+02
   8.9112239040821578e-02   4.1193165948596079e+03   8.3735733081431285e-02   9.4402592057674942e-02   4.8100000000000000e+02
   9.9692945074528305e-02   3.3896448718611232e+03   9.4402592057674942e-02   1.0485539338247851e-01   5.4900000000000000e+02
   1.1001784169042871e-01   3.0168184337195394e+03   1.0485539338247851e-01   1.1515267016296613e-01   7.0300000000000000e+02
   1.2028749863550353e-01   2.7795338865166041e+03   1.1515267016296613e-01   1.2552113019699632e-01   7.8900000000000000e+02
   1.3075476175848910e-01   2.4837864515559245e+03   1.2552113019699632e-01   1.3611054891432900e-01   1.0090000000000000e+03
   1.4146633607016887e-01   2.1169678727636947e+03   1.3611054891432900e-01   1.4674735332085331e-01   1.1710000000000000e+03
   1.5202837057153776e-01   1.7953395116975205e+03   1.4674735332085331e-01   1.5715277942844075e-01   1.3170000000000000e+03
   1.6227718828534374e-01   1.5928380381095574e+03   1.5715277942844075e-01   1.6745647029392940e-01   1.4650000000000000e+03
   1.7263575230251510e-01   1.4740726893520421e+03   1.6745647029392940e-01   1.7791844506928148e-01   1.7010000000000000e+03
   1.8320113783604786e-01   1.3722013633326205e+03   1.7791844506928148e-01   1.8845335715407438e-01   1.9630000000000000e+03
   1.9370557647210090e-01   1.2466405591067046e+03   1.8845335715407438e-01   1.9890868222497632e-01   2.1330000000000000e+03
   2.0411178797785173e-01   1.1073266138071242e+03   1.9890868222497632e-01   2.0943799180287032e-01   2.3650000000000000e+03
   2.1476419562788887e-01   9.8512445996388431e+02   2.0943799180287032e-01   2.1999992158448406e-01   2.7550000000000000e+03
   2.2523564754107928e-01   9.0060046721244510e+02   2.1999992158448406e-01   2.3037524076247462e-01   2.7810000000000000e+03
   2.3551483398386996e-01   8.4397637120753870e+02   2.3037524076247462e-01   2.4075176421764899e-01   3.2050000000000000e+03
   2.4598869445142804e-01   7.8989934602888729e+02   2.4075176421764899e-01   2.5121483855042981e-01   3.4470000000000000e+03
   2.5644098264943155e-01   7.2937701793991403e+02   2.5121483855042981e-01   2.6168016435794572e-01   3.7450000000000000e+03
   2.6691934606645984e-01   6.6655652578508852e+02   2.6168016435794572e-01   2.7224335077662087e-01   4.1290000000000000e+03
   2.7756735548678191e-01   6.1088226670169058e+02   2.7224335077662087e-01   2.8281831816774705e-01   4.4970000000000000e+03
   2.8806928084871219e-01   5.6835605343510520e+02   2.8281831816774705e-01   2.9324275091088869e-01   4.7230000000000000e+03
   2.9841622097306525e-01   5.3498923594477060e+02   2.9324275091088869e-01   3.0364744398019028e-01   4.9890000000000000e+03
   3.0887866698731536e-01   5.0334699142299712e+02   3.0364744398019028e-01   3.1408685164831407e-01   5.5690000000000000e+03
   3.1929503630931277e-01   4.7080650516498497e+02   3.1408685164831407e-01   3.2451259338839472e-01   5.7030000000000000e+03
   3.2973015046747667e-01   4.3853999137182228e+02   3.2451259338839472e-01   3.3502326284987738e-01   6.2890000000000000e+03
   3.4031637523227815e-01   4.0952031162725615e+02   3.3502326284987738e-01   3.4557707685046940e-01   6.7450000000000000e+03
   3.5083777846866065e-01   3.8503549756347866e+02   3.4557707685046940e-01   3.5606046681574344e-01   6.9810000000000000e+03
   3.6128315516282622e-01   3.6420148112473800e+02   3.5606046681574344e-01   3.6651123657729767e-01   7.5310000000000000e+03
   3.7173931799176907e-01   3.4456495459388844e+02   3.6651123657729767e-01   3.7697300191313943e-01   7.8450000000000000e+03
   3.8220668583450984e-01   3.2531609661122303e+02   3.7697300191313943e-01   3.8741743612950896e-01   8.4130000000000000e+03
   3.9262818642450809e-01   3.0687871625453460e+02   3.8741743612950896e-01   3.9787925382522832e-01   8.7270000000000000e+03
   4.0313032122594855e-01   2.8983455977696110e+02   3.9787925382522832e-01   4.0835903095895076e-01   9.4450000000000000e+03
   4.1358774069195292e-01   2.7488130833517056e+02   4.0835903095895076e-01   4.1878838553058301e-01   9.6610000000000000e+03
   4.2398903036921309e-01   2.6131968972215367e+02   4.1878838553058301e-01   4.2925046502569014e-01   1.0299000000000000e+04
   4.3451189968216719e-01   2.4845118914279061e+02   4.2925046502569014e-01   4.3976034908900946e-01   1.0909000000000000e+04
   4.4500879849585173e-01   2.3638524795996517e+02   4.3976034908900946e-01   4.5024483861171227e-01   1.1301000000000000e+04
   4.5548087872757281e-01   2.2511029687963619e+02   4.5024483861171227e-01   4.6076299553568600e-01   1.1929000000000000e+04
   4.6604511234379925e-01   2.1442664455058704e+02   4.6076299553568600e-01   4.7128769744435473e-01   1.2639000000000000e+04
   4.7653028254491026e-01   2.0444425205468386e+02   4.7128769744435473e-01   4.8171605717831334e-01   1.2841000000000000e+04
   4.8690183181171648e-01   1.9517711904611016e+02   4.8171605717831334e-01   4.9210352384789779e-01   1.3477000000000000e+04
   5.2849608577765628e-01   1.6331878802959972e+02   4.9210352384789779e-01   5.6757998906066354e-01   1.1260300000000000e+05
   6.0955426662825574e-01   1.1952685915397191e+02   5.6757998906066354e-01   6.5463267050628571e-01   1.9378700000000000e+05
   7.0304476033721885e-01   8.7083611881165083e+01   6.5463267050628571e-01   7.5503707240176854e-01   2.5756700000000000e+05
   8.1087437509326044e-01   6.3077984024897070e+01   7.5503707240176854e-01   8.7084101723816976e-01   4.1631300000000000e+05
   9.3524237612908800e-01   4.5489692839354547e+01   8.7084101723816976e-01   1.0044064126441614e+00   6.5500100000000000e+05
   1.0786853413723718e+00   3.2660846935649836e+01   1.0044064126441614e+00   1.1584574242496939e+00   1.0111950000000000e+06
   1.2441288968401367e+00   2.3355180103574678e+01   1.1584574242496939e+00   1.3361360370711650e+00   1.5276510000000000e+06


==> Eigen/diag_ratio.dat <==
   1.1118086e+00
   9.7868266e-01
   9.9365289e-01
   9.7858084e-01
   9.3490391e-01
   1.0513729e+00
   1.0256510e+00
   1.0380331e+00
   1.0281167e+00
   1.0943667e+00
   1.0654944e+00
   1.2206402e+00
   1.1278556e+00
   1.0764640e+00
   1.1300221e+00
   1.2273497e+00
   1.2579872e+00
   1.2453170e+00
   1.3029122e+00
   1.3184855e+00
   1.4963991e+00
   1.4424193e+00
   1.5157567e+00
   1.5537050e+00
   1.5501904e+00
   1.5892254e+00
   1.8342757e+00
   1.7935443e+00
   2.0375956e+00
   1.9794581e+00
   2.1351741e+00
   2.0251731e+00
   2.1437331e+00
   2.1819986e+00
   2.6030456e+00
   2.5745560e+00
   2.6686774e+00
   2.4785956e+00
   2.9602469e+00
   3.0188695e+00
   2.8728299e+00
   3.2613889e+00
   3.3736021e+00
   3.5660813e+00
   3.7689779e+00
   3.7810955e+00
   3.9670763e+00
   2.6829774e+01
   4.6401120e+01
   6.3988743e+01
   1.0518831e+02
   1.6351484e+02
   2.4270759e+02
   3.4248158e+02


==> Eigen/diagonal.dat <==
   1.0471976e-02   1.1118086e+00   1.0733768e+00   3.8431769e-02
   1.7249344e-02   9.7868266e-01   9.7665789e-01   2.0247756e-03
   2.7505754e-02   9.9365289e-01   9.9350675e-01   1.4614149e-04
   3.6991028e-02   9.7858084e-01   9.6349975e-01   1.5081088e-02
   4.7192827e-02   9.3490391e-01   9.1538724e-01   1.9516667e-02
   5.8017917e-02   1.0513729e+00   1.0158667e+00   3.5506174e-02
   6.8384419e-02   1.0256510e+00   9.9021182e-01   3.5439167e-02
   7.8359227e-02   1.0380331e+00   9.7965530e-01   5.8377805e-02
   8.9112239e-02   1.0281167e+00   9.6948908e-01   5.8627575e-02
   9.9692945e-02   1.0943667e+00   1.0442067e+00   5.0159933e-02
   1.1001784e-01   1.0654944e+00   9.8245301e-01   8.3041362e-02
   1.2028750e-01   1.2206402e+00   1.1331927e+00   8.7447580e-02
   1.3075476e-01   1.1278556e+00   1.0235376e+00   1.0431796e-01
   1.4146634e-01   1.0764640e+00   9.4947014e-01   1.2699389e-01
   1.5202837e-01   1.1300221e+00   9.9105774e-01   1.3896437e-01
   1.6227719e-01   1.2273497e+00   1.0976709e+00   1.2967874e-01
   1.7263575e-01   1.2579872e+00   1.0599216e+00   1.9806566e-01
   1.8320114e-01   1.2453170e+00   1.0364450e+00   2.0887201e-01
   1.9370558e-01   1.3029122e+00   1.0392987e+00   2.6361349e-01
   2.0411179e-01   1.3184855e+00   1.0021128e+00   3.1637275e-01
   2.1476420e-01   1.4963991e+00   1.1338506e+00   3.6254854e-01
   2.2523565e-01   1.4424193e+00   9.8174276e-01   4.6067656e-01
   2.3551483e-01   1.5157567e+00   1.0102389e+00   5.0551771e-01
   2.4598869e-01   1.5537050e+00   1.0145049e+00   5.3920010e-01
   2.5644098e-01   1.5501904e+00   1.0240529e+00   5.2613745e-01
   2.6691935e-01   1.5892254e+00   1.0073093e+00   5.8191605e-01
   2.7756736e-01   1.8342757e+00   1.1199830e+00   7.1429272e-01
   2.8806928e-01   1.7935443e+00   1.0082775e+00   7.8526679e-01
   2.9841622e-01   2.0375956e+00   1.1169485e+00   9.2064712e-01
   3.0887867e-01   1.9794581e+00   1.1191449e+00   8.6031320e-01
   3.1929504e-01   2.1351741e+00   1.0857799e+00   1.0493941e+00
   3.2973015e-01   2.0251731e+00   1.0077510e+00   1.0174221e+00
   3.4031638e-01   2.1437331e+00   1.0659446e+00   1.0777885e+00
   3.5083778e-01   2.1819986e+00   1.0251833e+00   1.1568153e+00
   3.6128316e-01   2.6030456e+00   1.1245556e+00   1.4784900e+00
   3.7173932e-01   2.5745560e+00   1.0925518e+00   1.4820042e+00
   3.8220669e-01   2.6686774e+00   1.1806078e+00   1.4880696e+00
   3.9262819e-01   2.4785956e+00   1.0004574e+00   1.4781382e+00
   4.0313032e-01   2.9602469e+00   1.0593428e+00   1.9009041e+00
   4.1358774e-01   3.0188695e+00   1.0571521e+00   1.9617174e+00
   4.2398903e-01   2.8728299e+00   1.0305277e+00   1.8423022e+00
   4.3451190e-01   3.2613889e+00   1.0538101e+00   2.2075788e+00
   4.4500880e-01   3.3736021e+00   1.0669056e+00   2.3066965e+00
   4.5548088e-01   3.5660813e+00   1.1663356e+00   2.3997457e+00
   4.6604511e-01   3.7689779e+00   9.6051787e-01   2.8084600e+00
   4.7653028e-01   3.7810955e+00   1.1483001e+00   2.6327953e+00
   4.8690183e-01   3.9670763e+00   1.1014883e+00   2.8655880e+00
   5.2849609e-01   2.6829774e+01   1.0553823e+00   2.5774391e+01
   6.0955427e-01   4.6401120e+01   1.4450812e+00   4.4956039e+01
   7.0304476e-01   6.3988743e+01   1.9351859e+00   6.2053557e+01
   8.1087438e-01   1.0518831e+02   3.5422897e+00   1.0164602e+02
   9.3524238e-01   1.6351484e+02   6.5903558e+00   1.5692449e+02
   1.0786853e+00   2.4270759e+02   1.2785951e+01   2.2992164e+02
   1.2441289e+00   3.4248158e+02   2.7073565e+01   3.1540801e+02


==> Eigen/fake_diag_ratio.dat <==
   1.0733768e+00
   9.7665789e-01
   9.9350675e-01
   9.6349975e-01
   9.1538724e-01
   1.0158667e+00
   9.9021182e-01
   9.7965530e-01
   9.6948908e-01
   1.0442067e+00
   9.8245301e-01
   1.1331927e+00
   1.0235376e+00
   9.4947014e-01
   9.9105774e-01
   1.0976709e+00
   1.0599216e+00
   1.0364450e+00
   1.0392987e+00
   1.0021128e+00
   1.1338506e+00
   9.8174276e-01
   1.0102389e+00
   1.0145049e+00
   1.0240529e+00
   1.0073093e+00
   1.1199830e+00
   1.0082775e+00
   1.1169485e+00
   1.1191449e+00
   1.0857799e+00
   1.0077510e+00
   1.0659446e+00
   1.0251833e+00
   1.1245556e+00
   1.0925518e+00
   1.1806078e+00
   1.0004574e+00
   1.0593428e+00
   1.0571521e+00
   1.0305277e+00
   1.0538101e+00
   1.0669056e+00
   1.1663356e+00
   9.6051787e-01
   1.1483001e+00
   1.1014883e+00
   1.0553823e+00
   1.4450812e+00
   1.9351859e+00
   3.5422897e+00
   6.5903558e+00
   1.2785951e+01
   2.7073565e+01


==> Eigen/fake_nondiag_ratio.dat <==
   3.8431769e-02
   2.0247756e-03
   1.4614149e-04
   1.5081088e-02
   1.9516667e-02
   3.5506174e-02
   3.5439167e-02
   5.8377805e-02
   5.8627575e-02
   5.0159933e-02
   8.3041362e-02
   8.7447580e-02
   1.0431796e-01
   1.2699389e-01
   1.3896437e-01
   1.2967874e-01
   1.9806566e-01
   2.0887201e-01
   2.6361349e-01
   3.1637275e-01
   3.6254854e-01
   4.6067656e-01
   5.0551771e-01
   5.3920010e-01
   5.2613745e-01
   5.8191605e-01
   7.1429272e-01
   7.8526679e-01
   9.2064712e-01
   8.6031320e-01
   1.0493941e+00
   1.0174221e+00
   1.0777885e+00
   1.1568153e+00
   1.4784900e+00
   1.4820042e+00
   1.4880696e+00
   1.4781382e+00
   1.9009041e+00
   1.9617174e+00
   1.8423022e+00
   2.2075788e+00
   2.3066965e+00
   2.3997457e+00
   2.8084600e+00
   2.6327953e+00
   2.8655880e+00
   2.5774391e+01
   4.4956039e+01
   6.2053557e+01
   1.0164602e+02
   1.5692449e+02
   2.2992164e+02
   3.1540801e+02


==> Eigen/fracerr.dat <==
   0.0000000e+00   2.1478269e-01   1.1035823e-01   1.5116818e-02   3.3558726e-02  -1.2847441e-01  -9.4689616e-02  -1.1394978e-01  -8.1916418e-02  -1.7133587e-02   9.2110639e-02  -1.4116387e-02  -2.9559782e-02  -1.4166467e-02   4.1188768e-02  -6.7309352e-02   9.1515850e-02   3.4448918e-03  -2.8755089e-02  -3.4200768e-02  -6.4780691e-03  -8.9898719e-03  -2.8874317e-02   2.5817505e-02  -5.1903998e-02   3.9385915e-02   5.6854019e-02   7.5176078e-02  -1.0148878e-02  -7.3221635e-03   2.3853999e-03  -6.9546671e-04   1.3810872e-03   9.1901013e-03  -3.6133522e-03
   2.1478269e-01   0.0000000e+00  -5.1908119e-03   1.1367872e-02  -1.2327601e-01   8.6992156e-02  -5.3597038e-02   7.0945848e-02   1.0302501e-01  -4.4034701e-02  -3.6373102e-02   6.0800568e-02  -5.9650354e-02   4.1746825e-02  -8.5312606e-02  -3.0344951e-02   3.2030446e-02   4.0808062e-02  -1.0505301e-02  -5.7796359e-02  -3.2025781e-02   1.0573495e-02  -5.5493968e-02  -3.2027211e-02  -4.8705653e-04  -2.6120333e-02   2.5893621e-02  -4.0676533e-03   6.6482204e-03   2.1901538e-02  -7.8372900e-03   1.0385408e-02  -8.1593022e-04   1.8150891e-03   1.0515742e-02
   1.1035823e-01  -5.1908119e-03   0.0000000e+00   5.7166727e-02   1.3899361e-02   1.4690002e-01  -9.8730367e-03  -9.3673616e-03   1.2044381e-02  -3.7546694e-02  -4.4303085e-02   6.3877821e-02  -5.4116725e-02  -3.9989438e-02  -1.7583927e-03  -6.8182683e-03  -1.1624233e-02   6.2781843e-02  -3.0009218e-02   6.0791371e-02   2.8324961e-03  -1.9486669e-02  -6.4017422e-03  -5.5798425e-03  -1.3678529e-02  -3.2278137e-02   5.0503975e-02   1.4670182e-02  -1.2159383e-02  -2.0763199e-03  -2.4138826e-03   1.2388265e-02   9.3241064e-03   9.5311068e-03   2.0818132e-02
   1.5116818e-02   1.1367872e-02   5.7166727e-02   0.0000000e+00  -4.5436083e-02   6.4014171e-02   8.6682392e-03   1.1405453e-01  -2.8084357e-03   4.6272152e-02  -7.3911887e-03   4.2034545e-02  -1.3007921e-01  -1.2933797e-02  -2.1511227e-02  -6.1874337e-03   1.2965007e-02  -1.5781638e-02  -8.2759609e-02   1.1807858e-02   8.1301647e-03   3.7578850e-02  -2.8629176e-02  -6.7098242e-03   2.1870396e-02   3.5322336e-03  -6.8095281e-03  -4.3260840e-02   1.0681591e-02   6.6622095e-03   1.2439827e-02   7.9999817e-03   5.5368925e-03   1.6268931e-02   3.7000170e-03
   3.3558726e-02  -1.2327601e-01   1.3899361e-02  -4.5436083e-02   0.0000000e+00   6.4895036e-02  -6.7607725e-03  -1.6950778e-02   3.1450501e-02  -4.0016274e-02  -6.7405657e-02   6.8469572e-02  -2.2786080e-02   5.2234701e-02  -2.1741210e-02   4.1368322e-02  -3.7919981e-02  -2.8691505e-02  -1.9593858e-02  -3.7692558e-02   1.4681012e-02  -8.0560444e-02  -1.1874922e-02   1.5963318e-02   3.9505892e-02  -2.5989042e-02   3.0190403e-03   3.5718227e-02   6.9973968e-03   1.6100825e-02   2.2224532e-02   1.5853432e-02   2.7026398e-02   2.4540826e-02   3.3048686e-02
  -1.2847441e-01   8.6992156e-02   1.4690002e-01   6.4014171e-02   6.4895036e-02   0.0000000e+00   3.4065034e-02  -8.6533646e-02  -4.6645931e-03   1.2537652e-02  -2.7945853e-02  -5.3907472e-02  -2.8425967e-02  -7.6264042e-02  -7.2713273e-03   1.4519463e-02  -2.7632154e-02  -3.1081855e-02   1.9477770e-02   9.6820595e-03  -1.5052125e-02  -1.2784375e-02   8.1229409e-03   3.3230722e-02  -3.1534943e-02  -2.4091792e-02  -3.2074412e-02   8.1789514e-03  -1.6717913e-02   7.6152045e-03   1.7282927e-02   2.6474665e-02   1.9956556e-02   2.6597621e-02   2.5386476e-02
  -9.4689616e-02  -5.3597038e-02  -9.8730367e-03   8.6682392e-03  -6.7607725e-03   3.4065034e-02   0.0000000e+00   5.7145465e-02  -2.5440368e-03   2.0803808e-03   2.7154984e-02   4.7254637e-02  -4.2208108e-02  -2.0138028e-02   4.0833861e-02  -9.3548916e-03   2.4757390e-02  -1.7089428e-02   1.3514010e-02   3.3047472e-02  -3.4457342e-02  -5.4625155e-03  -2.7657196e-02   3.3808410e-02   2.0492178e-02   1.4955084e-05   9.8172732e-03  -2.4159232e-02   1.9358156e-02   1.5017779e-02   1.1672006e-02   8.6471167e-03   1.2253165e-02   1.5280979e-02   1.6709739e-02
  -1.1394978e-01   7.0945848e-02  -9.3673616e-03   1.1405453e-01  -1.6950778e-02  -8.6533646e-02   5.7145465e-02   0.0000000e+00   4.9921871e-02   9.7221340e-04   1.1096297e-01  -3.6340135e-02   6.3253871e-02   8.2420303e-02  -7.9038757e-03  -3.1594270e-02   1.0713511e-04   1.7215661e-02  -1.1257872e-02   1.0400471e-02  -3.1244287e-02  -1.6144570e-02  -3.1773670e-02   4.3640846e-03  -3.4581681e-02  -2.1589648e-02  -1.5987564e-02   5.0135820e-03   5.1220150e-03   5.0730090e-03   1.3035065e-02   1.8210261e-02   1.9631968e-02   2.2135517e-02   2.4743365e-02
  -8.1916418e-02   1.0302501e-01   1.2044381e-02  -2.8084357e-03   3.1450501e-02  -4.6645931e-03  -2.5440368e-03   4.9921871e-02   0.0000000e+00   7.1175618e-03  -1.2286130e-02  -8.0611451e-02   6.4350097e-02   5.1410618e-02  -1.2636770e-02  -1.9752522e-02  -2.3750173e-02   2.5873044e-02  -3.9310943e-02  -1.4512426e-02   2.6599512e-02   2.7784848e-03   8.7172852e-03   8.5424372e-03   1.9062361e-02   1.1161738e-03  -6.7366071e-03   1.6135662e-03  -1.6904274e-02  -8.6996551e-03   1.6202878e-03  -7.5902694e-03   3.3505210e-03   5.0261762e-03   5.1042600e-04
  -1.7133587e-02  -4.4034701e-02  -3.7546694e-02   4.6272152e-02  -4.0016274e-02   1.2537652e-02   2.0803808e-03   9.7221340e-04   7.1175618e-03   0.0000000e+00   1.1956348e-01   4.3696160e-03  -8.9465613e-03  -5.5680858e-02  -2.7278798e-02  -2.6190978e-02   1.7093975e-02  -5.5822255e-04  -2.3952361e-03   6.9788674e-02  -3.6187107e-02  -2.6677942e-02   1.3569250e-02   1.5792286e-02   3.5754924e-02  -5.0994646e-03   7.5825017e-03   1.6001534e-03   8.8162556e-03  -2.3466256e-04   1.9669739e-02   9.0603822e-03   3.5006169e-03  -1.7798076e-03   5.3240833e-03
   9.2110639e-02  -3.6373102e-02  -4.4303085e-02  -7.3911887e-03  -6.7405657e-02  -2.7945853e-02   2.7154984e-02   1.1096297e-01  -1.2286130e-02   1.1956348e-01   0.0000000e+00   4.8614220e-03   2.4929649e-02  -1.1710055e-02  -4.3443560e-02   6.6776992e-02  -5.4053484e-02   1.7487238e-02   4.0161111e-02  -4.5356432e-02  -1.8516024e-02  -9.7306049e-03   1.3657295e-03  -1.6769222e-02   8.8406386e-03  -7.8497372e-03  -6.9978892e-03  -1.7491226e-02  -3.8974402e-03   5.1575222e-03   4.5521514e-03   1.8523980e-03   1.4518372e-02   1.2953426e-02   1.2716564e-02
  -1.4116387e-02   6.0800568e-02   6.3877821e-02   4.2034545e-02   6.8469572e-02  -5.3907472e-02   4.7254637e-02  -3.6340135e-02  -8.0611451e-02   4.3696160e-03   4.8614220e-03   0.0000000e+00   2.3761841e-02   1.5057863e-02   1.4603504e-02  -9.8137465e-03   5.6973279e-03  -4.7702994e-02   4.4856419e-02  -1.4005183e-02   1.0991394e-02  -5.7550095e-02  -7.1841240e-03   3.1727717e-02   2.2212728e-02   9.0022927e-03  -4.9017207e-03  -1.0735774e-02   7.0394305e-04  -1.7226162e-03   7.2748603e-03   6.6479112e-03   1.0790090e-02   4.9488970e-03   1.6103955e-02
  -2.9559782e-02  -5.9650354e-02  -5.4116725e-02  -1.3007921e-01  -2.2786080e-02  -2.8425967e-02  -4.2208108e-02   6.3253871e-02   6.4350097e-02  -8.9465613e-03   2.4929649e-02   2.3761841e-02   0.0000000e+00  -1.0247996e-02   2.8482121e-03  -6.9030574e-03   6.5510014e-02  -6.6947205e-03  -8.4191005e-03  -2.1227078e-02  -2.2019245e-02   4.8183436e-02  -2.3067133e-02   4.3119057e-02   2.4875588e-02   3.2755774e-02   1.0504429e-02  -3.4927410e-03  -6.5447988e-03  -3.0062656e-03  -3.4277691e-03   1.3003013e-03  -5.1929754e-03  -8.0510122e-03  -6.9750348e-03
  -1.4166467e-02   4.1746825e-02  -3.9989438e-02  -1.2933797e-02   5.2234701e-02  -7.6264042e-02  -2.0138028e-02   8.2420303e-02   5.1410618e-02  -5.5680858e-02  -1.1710055e-02   1.5057863e-02  -1.0247996e-02   0.0000000e+00   3.5054897e-02  -2.0420923e-02  -2.2874814e-02  -1.3775713e-02  -2.7455859e-02   2.7708597e-02  -3.7188525e-02   2.1162674e-03   3.2221406e-02   1.2080700e-02  -1.8171195e-02  -1.3725176e-02  -6.5917622e-03   4.0110936e-02   9.1403158e-03   7.3732357e-03   3.2336330e-03   8.7668036e-03   4.8346965e-03  -5.8869844e-03  -1.8385735e-03
   4.1188768e-02  -8.5312606e-02  -1.7583927e-03  -2.1511227e-02  -2.1741210e-02  -7.2713273e-03   4.0833861e-02  -7.9038757e-03  -1.2636770e-02  -2.7278798e-02  -4.3443560e-02   1.4603504e-02   2.8482121e-03   3.5054897e-02   0.0000000e+00  -2.5063018e-03  -5.8614446e-03   3.0250625e-02  -9.3450569e-03   1.2963823e-02   3.7293464e-02   2.0008219e-02  -3.9719811e-03  -3.2303120e-02  -4.5768562e-03   3.9959130e-04   2.1622799e-02  -1.2772804e-02   2.4253586e-03   2.5828183e-03  -7.9896736e-04   3.6373428e-03  -3.2215740e-03  -6.8316598e-03  -8.7936942e-03
  -6.7309352e-02  -3.0344951e-02  -6.8182683e-03  -6.1874337e-03   4.1368322e-02   1.4519463e-02  -9.3548916e-03  -3.1594270e-02  -1.9752522e-02  -2.6190978e-02   6.6776992e-02  -9.8137465e-03  -6.9030574e-03  -2.0420923e-02  -2.5063018e-03   0.0000000e+00   2.2185224e-02   2.1694242e-02  -2.1147070e-03  -3.7902739e-02  -2.3683625e-02  -1.2742217e-02  -1.1490906e-02  -2.0540270e-03   8.2754422e-03   2.6539414e-02  -1.6320307e-02   5.1947246e-02   6.0012883e-03   3.7526815e-03   8.3903580e-03   2.4480590e-03  -3.3341341e-03  -6.3769441e-03  -1.2798755e-02
   9.1515850e-02   3.2030446e-02  -1.1624233e-02   1.2965007e-02  -3.7919981e-02  -2.7632154e-02   2.4757390e-02   1.0713511e-04  -2.3750173e-02   1.7093975e-02  -5.4053484e-02   5.6973279e-03   6.5510014e-02  -2.2874814e-02  -5.8614446e-03   2.2185224e-02   0.0000000e+00   3.0250025e-02  -1.7961193e-02   2.4215264e-02   7.0414382e-03   3.0092341e-02  -3.6084061e-02  -6.4245130e-02  -1.3396944e-02  -1.1105714e-03  -1.9553834e-02  -1.3685991e-02  -1.1791398e-03   1.4013454e-02   7.7246352e-03   1.4277688e-02   1.8081316e-02   2.4949198e-02   2.5815033e-02
   3.4448918e-03   4.0808062e-02   6.2781843e-02  -1.5781638e-02  -2.8691505e-02  -3.1081855e-02  -1.7089428e-02   1.7215661e-02   2.5873044e-02  -5.5822255e-04   1.7487238e-02  -4.7702994e-02  -6.6947205e-03  -1.3775713e-02   3.0250625e-02   2.1694242e-02   3.0250025e-02   0.0000000e+00   2.1570588e-02   1.0337458e-02   1.7454535e-02  -1.9160889e-02   1.4920075e-03   8.2603155e-03  -1.9567534e-02  -9.8264259e-03   1.2296668e-02  -1.6401053e-02  -1.9678118e-03   1.2721397e-02   7.1577971e-04   1.3701345e-03   5.0100925e-03   2.9950939e-03   2.3633036e-03
  -2.8755089e-02  -1.0505301e-02  -3.0009218e-02  -8.2759609e-02  -1.9593858e-02   1.9477770e-02   1.3514010e-02  -1.1257872e-02  -3.9310943e-02  -2.3952361e-03   4.0161111e-02   4.4856419e-02  -8.4191005e-03  -2.7455859e-02  -9.3450569e-03  -2.1147070e-03  -1.7961193e-02   2.1570588e-02   0.0000000e+00   9.0472176e-03   4.5293873e-03   3.3132505e-02   3.6432257e-02  -2.9315288e-02  -5.9094499e-03  -1.5542270e-02  -7.2670355e-03  -7.2652659e-03   6.9121941e-03   7.6382563e-03   1.1373885e-02   3.8190779e-03  -3.4546382e-05   2.1790402e-03   2.7179627e-03
  -3.4200768e-02  -5.7796359e-02   6.0791371e-02   1.1807858e-02  -3.7692558e-02   9.6820595e-03   3.3047472e-02   1.0400471e-02  -1.4512426e-02   6.9788674e-02  -4.5356432e-02  -1.4005183e-02  -2.1227078e-02   2.7708597e-02   1.2963823e-02  -3.7902739e-02   2.4215264e-02   1.0337458e-02   9.0472176e-03   0.0000000e+00   1.3936982e-02  -2.3899012e-02  -1.7615557e-02   9.1358809e-03  -1.8794277e-02   7.9542085e-03  -1.1098233e-04  -1.4223396e-02  -5.1949618e-03   1.3400205e-03  -4.4238110e-03  -1.9856515e-03   3.3748477e-03  -3.2647443e-04  -7.6597339e-04
  -6.4780691e-03  -3.2025781e-02   2.8324961e-03   8.1301647e-03   1.4681012e-02  -1.5052125e-02  -3.4457342e-02  -3.1244287e-02   2.6599512e-02  -3.6187107e-02  -1.8516024e-02   1.0991394e-02  -2.2019245e-02  -3.7188525e-02   3.7293464e-02  -2.3683625e-02   7.0414382e-03   1.7454535e-02   4.5293873e-03   1.3936982e-02   0.0000000e+00   2.3899275e-02   4.5007988e-02  -6.2311084e-03  -9.4319598e-03  -3.7195406e-04  -1.7970560e-03  -7.0124222e-03   3.8570578e-03   1.2554671e-02   1.1247415e-02   1.2474774e-02   1.1129502e-02   1.3039380e-02   1.4065288e-02
  -8.9898719e-03   1.0573495e-02  -1.9486669e-02   3.7578850e-02  -8.0560444e-02  -1.2784375e-02  -5.4625155e-03  -1.6144570e-02   2.7784848e-03  -2.6677942e-02  -9.7306049e-03  -5.7550095e-02   4.8183436e-02   2.1162674e-03   2.0008219e-02  -1.2742217e-02   3.0092341e-02  -1.9160889e-02   3.3132505e-02  -2.3899012e-02   2.3899275e-02   0.0000000e+00   4.1119497e-02   1.7074537e-02   1.0943401e-02   6.4293803e-03   4.7338681e-03  -9.9811326e-03  -2.9386704e-03   2.9780444e-03   6.5124901e-03   1.5740376e-03   1.2796540e-03  -2.5350357e-03  -1.9670527e-03
  -2.8874317e-02  -5.5493968e-02  -6.4017422e-03  -2.8629176e-02  -1.1874922e-02   8.1229409e-03  -2.7657196e-02  -3.1773670e-02   8.7172852e-03   1.3569250e-02   1.3657295e-03  -7.1841240e-03  -2.3067133e-02   3.2221406e-02  -3.9719811e-03  -1.1490906e-02  -3.6084061e-02   1.4920075e-03   3.6432257e-02  -1.7615557e-02   4.5007988e-02   4.1119497e-02   0.0000000e+00  -6.5979892e-03  -1.5852600e-03   3.4025975e-03  -9.1725615e-03   2.8317865e-03   1.8468299e-03   2.3855150e-03  -4.5312389e-04   1.1040282e-02   1.2161340e-02   1.6445039e-02   1.8407394e-02
   2.5817505e-02  -3.2027211e-02  -5.5798425e-03  -6.7098242e-03   1.5963318e-02   3.3230722e-02   3.3808410e-02   4.3640846e-03   8.5424372e-03   1.5792286e-02  -1.6769222e-02   3.1727717e-02   4.3119057e-02   1.2080700e-02  -3.2303120e-02  -2.0540270e-03  -6.4245130e-02   8.2603155e-03  -2.9315288e-02   9.1358809e-03  -6.2311084e-03   1.7074537e-02  -6.5979892e-03   0.0000000e+00   9.0915505e-03  -1.5950744e-02   2.3128192e-03  -6.1822204e-03   4.3634585e-03  -2.8790367e-03  -1.0149157e-03  -1.4862530e-03   5.2354729e-03   5.6273538e-03   2.1800321e-03
  -5.1903998e-02  -4.8705653e-04  -1.3678529e-02   2.1870396e-02   3.9505892e-02  -3.1534943e-02   2.0492178e-02  -3.4581681e-02   1.9062361e-02   3.5754924e-02   8.8406386e-03   2.2212728e-02   2.4875588e-02  -1.8171195e-02  -4.5768562e-03   8.2754422e-03  -1.3396944e-02  -1.9567534e-02  -5.9094499e-03  -1.8794277e-02  -9.4319598e-03   1.0943401e-02  -1.5852600e-03   9.0915505e-03   0.0000000e+00   9.8498867e-03   2.5318794e-03   1.3345580e-03  -5.6769895e-03  -3.0587025e-03  -4.7037046e-03  -1.4335524e-03  -1.5673154e-04   5.1739258e-03  -1.5890879e-04
   3.9385915e-02  -2.6120333e-02  -3.2278137e-02   3.5322336e-03  -2.5989042e-02  -2.4091792e-02   1.4955084e-05  -2.1589648e-02   1.1161738e-03  -5.0994646e-03  -7.8497372e-03   9.0022927e-03   3.2755774e-02  -1.3725176e-02   3.9959130e-04   2.6539414e-02  -1.1105714e-03  -9.8264259e-03  -1.5542270e-02   7.9542085e-03  -3.7195406e-04   6.4293803e-03   3.4025975e-03  -1.5950744e-02   9.8498867e-03   0.0000000e+00   1.2120543e-02   1.4146507e-02  -5.6181506e-04  -3.8193582e-04  -3.4756157e-03   4.2122567e-03   4.7972591e-03  -8.3397474e-04  -3.2327705e-03
   5.6854019e-02   2.5893621e-02   5.0503975e-02  -6.8095281e-03   3.0190403e-03  -3.2074412e-02   9.8172732e-03  -1.5987564e-02  -6.7366071e-03   7.5825017e-03  -6.9978892e-03  -4.9017207e-03   1.0504429e-02  -6.5917622e-03   2.1622799e-02  -1.6320307e-02  -1.9553834e-02   1.2296668e-02  -7.2670355e-03  -1.1098233e-04  -1.7970560e-03   4.7338681e-03  -9.1725615e-03   2.3128192e-03   2.5318794e-03   1.2120543e-02   0.0000000e+00  -5.1344537e-04  -3.9841717e-03  -4.8104310e-03  -1.1051924e-03  -1.4478204e-03   2.7075670e-03  -1.5649701e-03  -1.9989410e-03
   7.5176078e-02  -4.0676533e-03   1.4670182e-02  -4.3260840e-02   3.5718227e-02   8.1789514e-03  -2.4159232e-02   5.0135820e-03   1.6135662e-03   1.6001534e-03  -1.7491226e-02  -1.0735774e-02  -3.4927410e-03   4.0110936e-02  -1.2772804e-02   5.1947246e-02  -1.3685991e-02  -1.6401053e-02  -7.2652659e-03  -1.4223396e-02  -7.0124222e-03  -9.9811326e-03   2.8317865e-03  -6.1822204e-03   1.3345580e-03   1.4146507e-02  -5.1344537e-04   0.0000000e+00  -1.2924601e-03   5.2528752e-03   2.6070954e-04  -7.0028580e-04   1.3164420e-03   3.5376425e-03   6.5186343e-03
  -1.0148878e-02   6.6482204e-03  -1.2159383e-02   1.0681591e-02   6.9973968e-03  -1.6717913e-02   1.9358156e-02   5.1220150e-03  -1.6904274e-02   8.8162556e-03  -3.8974402e-03   7.0394305e-04  -6.5447988e-03   9.1403158e-03   2.4253586e-03   6.0012883e-03  -1.1791398e-03  -1.9678118e-03   6.9121941e-03  -5.1949618e-03   3.8570578e-03  -2.9386704e-03   1.8468299e-03   4.3634585e-03  -5.6769895e-03  -5.6181506e-04  -3.9841717e-03  -1.2924601e-03   0.0000000e+00  -5.0967519e-03  -4.7311483e-03  -1.5224897e-03  -6.3212350e-05  -6.0881123e-04  -1.7256496e-03
  -7.3221635e-03   2.1901538e-02  -2.0763199e-03   6.6622095e-03   1.6100825e-02   7.6152045e-03   1.5017779e-02   5.0730090e-03  -8.6996551e-03  -2.3466256e-04   5.1575222e-03  -1.7226162e-03  -3.0062656e-03   7.3732357e-03   2.5828183e-03   3.7526815e-03   1.4013454e-02   1.2721397e-02   7.6382563e-03   1.3400205e-03   1.2554671e-02   2.9780444e-03   2.3855150e-03  -2.8790367e-03  -3.0587025e-03  -3.8193582e-04  -4.8104310e-03   5.2528752e-03  -5.0967519e-03   0.0000000e+00  -1.2246420e-02  -1.2913212e-02  -1.3114894e-02  -1.1494901e-02  -1.4200422e-02
   2.3853999e-03  -7.8372900e-03  -2.4138826e-03   1.2439827e-02   2.2224532e-02   1.7282927e-02   1.1672006e-02   1.3035065e-02   1.6202878e-03   1.9669739e-02   4.5521514e-03   7.2748603e-03  -3.4277691e-03   3.2336330e-03  -7.9896736e-04   8.3903580e-03   7.7246352e-03   7.1577971e-04   1.1373885e-02  -4.4238110e-03   1.1247415e-02   6.5124901e-03  -4.5312389e-04  -1.0149157e-03  -4.7037046e-03  -3.4756157e-03  -1.1051924e-03   2.6070954e-04  -4.7311483e-03  -1.2246420e-02   0.0000000e+00  -1.6670585e-02  -1.6291269e-02  -1.5579528e-02  -1.7940389e-02
  -6.9546671e-04   1.0385408e-02   1.2388265e-02   7.9999817e-03   1.5853432e-02   2.6474665e-02   8.6471167e-03   1.8210261e-02  -7.5902694e-03   9.0603822e-03   1.8523980e-03   6.6479112e-03   1.3003013e-03   8.7668036e-03   3.6373428e-03   2.4480590e-03   1.4277688e-02   1.3701345e-03   3.8190779e-03  -1.9856515e-03   1.2474774e-02   1.5740376e-03   1.1040282e-02  -1.4862530e-03  -1.4335524e-03   4.2122567e-03  -1.4478204e-03  -7.0028580e-04  -1.5224897e-03  -1.2913211e-02  -1.6670585e-02   0.0000000e+00  -2.6311704e-02  -2.6385099e-02  -3.1931723e-02
   1.3810872e-03  -8.1593022e-04   9.3241064e-03   5.5368925e-03   2.7026398e-02   1.9956556e-02   1.2253165e-02   1.9631968e-02   3.3505210e-03   3.5006169e-03   1.4518372e-02   1.0790090e-02  -5.1929754e-03   4.8346965e-03  -3.2215740e-03  -3.3341341e-03   1.8081316e-02   5.0100925e-03  -3.4546382e-05   3.3748477e-03   1.1129502e-02   1.2796540e-03   1.2161340e-02   5.2354729e-03  -1.5673154e-04   4.7972591e-03   2.7075670e-03   1.3164420e-03  -6.3212363e-05  -1.3114894e-02  -1.6291269e-02  -2.6311704e-02   0.0000000e+00  -3.7763176e-02  -4.4139690e-02
   9.1901013e-03   1.8150891e-03   9.5311068e-03   1.6268931e-02   2.4540826e-02   2.6597621e-02   1.5280979e-02   2.2135517e-02   5.0261762e-03  -1.7798076e-03   1.2953426e-02   4.9488970e-03  -8.0510122e-03  -5.8869844e-03  -6.8316598e-03  -6.3769441e-03   2.4949198e-02   2.9950939e-03   2.1790402e-03  -3.2647443e-04   1.3039380e-02  -2.5350357e-03   1.6445039e-02   5.6273538e-03   5.1739258e-03  -8.3397474e-04  -1.5649701e-03   3.5376425e-03  -6.0881124e-04  -1.1494900e-02  -1.5579528e-02  -2.6385100e-02  -3.7763176e-02   0.0000000e+00  -5.8275130e-02
  -3.6133522e-03   1.0515742e-02   2.0818132e-02   3.7000170e-03   3.3048686e-02   2.5386476e-02   1.6709739e-02   2.4743365e-02   5.1042600e-04   5.3240833e-03   1.2716564e-02   1.6103955e-02  -6.9750348e-03  -1.8385735e-03  -8.7936942e-03  -1.2798755e-02   2.5815033e-02   2.3633036e-03   2.7179627e-03  -7.6597339e-04   1.4065288e-02  -1.9670527e-03   1.8407394e-02   2.1800321e-03  -1.5890879e-04  -3.2327705e-03  -1.9989410e-03   6.5186343e-03  -1.7256496e-03  -1.4200423e-02  -1.7940389e-02  -3.1931723e-02  -4.4139690e-02  -5.8275129e-02   0.0000000e+00


==> Eigen/info_ratio.dat <==
   1.0471976e-02   1.0000000e+00
   1.7249344e-02   9.8910117e-01
   2.7505754e-02   1.0186444e+00
   3.6991028e-02   1.0120985e+00
   4.7192827e-02   1.0290639e+00
   5.8017917e-02   9.6344124e-01
   6.8384419e-02   1.0077661e+00
   7.8359227e-02   9.6251737e-01
   8.9112239e-02   9.5790485e-01
   9.9692945e-02   9.6795246e-01
   1.1001784e-01   9.9597665e-01
   1.2028750e-01   1.0237171e+00
   1.3075476e-01   1.0294124e+00
   1.4146634e-01   1.0479621e+00
   1.5202837e-01   1.0338832e+00
   1.6227719e-01   1.0440532e+00
   1.7263575e-01   1.0549556e+00
   1.8320114e-01   1.0261963e+00
   1.9370558e-01   1.0094105e+00
   2.0411179e-01   1.0051737e+00
   2.1476420e-01   9.9670150e-01
   2.2523565e-01   1.0012677e+00
   2.3551483e-01   1.0038994e+00
   2.4598869e-01   1.0083116e+00
   2.5644098e-01   1.0022742e+00
   2.6691935e-01   1.0107433e+00
   2.7756736e-01   1.0116818e+00
   2.8806928e-01   1.0102058e+00
   2.9841622e-01   1.0104233e+00
   3.0887867e-01   1.0099040e+00
   3.1929504e-01   1.0097110e+00
   3.2973015e-01   1.0103647e+00
   3.4031638e-01   1.0099694e+00
   3.5083778e-01   1.0090300e+00
   3.6128316e-01   1.0100713e+00
   3.7173932e-01   1.0101894e+00
   3.8220669e-01   1.0103390e+00
   3.9262819e-01   1.0092752e+00
   4.0313032e-01   1.0105210e+00
   4.1358774e-01   1.0073319e+00
   4.2398903e-01   1.0074330e+00
   4.3451190e-01   1.0042737e+00
   4.4500880e-01   1.0052290e+00
   4.5548088e-01   1.0053978e+00
   4.6604511e-01   1.0097699e+00
   4.7653028e-01   1.0106947e+00
   4.8690183e-01   1.0084366e+00
   5.2849609e-01   1.0124004e+00
   6.0955427e-01   1.0328023e+00
   7.0304476e-01   1.0616933e+00
   8.1087438e-01   1.0885164e+00
   9.3524238e-01   1.0973303e+00
   1.0786853e+00   1.0577305e+00
   1.2441289e+00   9.3950578e-01


==> Eigen/k.dat <==
   1.0471976e-02
   1.7249344e-02
   2.7505754e-02
   3.6991028e-02
   4.7192827e-02
   5.8017917e-02
   6.8384419e-02
   7.8359227e-02
   8.9112239e-02
   9.9692945e-02
   1.1001784e-01
   1.2028750e-01
   1.3075476e-01
   1.4146634e-01
   1.5202837e-01
   1.6227719e-01
   1.7263575e-01
   1.8320114e-01
   1.9370558e-01
   2.0411179e-01
   2.1476420e-01
   2.2523565e-01
   2.3551483e-01
   2.4598869e-01
   2.5644098e-01
   2.6691935e-01
   2.7756736e-01
   2.8806928e-01
   2.9841622e-01
   3.0887867e-01
   3.1929504e-01
   3.2973015e-01
   3.4031638e-01
   3.5083778e-01
   3.6128316e-01
   3.7173932e-01
   3.8220669e-01
   3.9262819e-01
   4.0313032e-01
   4.1358774e-01
   4.2398903e-01
   4.3451190e-01
   4.4500880e-01
   4.5548088e-01
   4.6604511e-01
   4.7653028e-01
   4.8690183e-01
   5.2849609e-01
   6.0955427e-01
   7.0304476e-01
   8.1087438e-01
   9.3524238e-01
   1.0786853e+00
   1.2441289e+00


==> Eigen/k_max.dat <==
   1.0471976e-02
   1.7249344e-02
   2.7505754e-02
   3.6991028e-02
   4.7192827e-02
   5.8017917e-02
   6.8384419e-02
   7.8359227e-02
   8.9112239e-02
   9.9692945e-02
   1.1001784e-01
   1.2028750e-01
   1.3075476e-01
   1.4146634e-01
   1.5202837e-01
   1.6227719e-01
   1.7263575e-01
   1.8320114e-01
   1.9370558e-01
   2.0411179e-01
   2.1476420e-01
   2.2523565e-01
   2.3551483e-01
   2.4598869e-01
   2.5644098e-01
   2.6691935e-01
   2.7756736e-01
   2.8806928e-01
   2.9841622e-01
   3.0887867e-01
   3.1929504e-01
   3.2973015e-01
   3.4031638e-01
   3.5083778e-01
   3.6128316e-01
   3.7173932e-01
   3.8220669e-01
   3.9262819e-01
   4.0313032e-01
   4.1358774e-01
   4.2398903e-01
   4.3451190e-01
   4.4500880e-01
   4.5548088e-01
   4.6604511e-01
   4.7653028e-01
   4.8690183e-01
   4.9730522e-01
   5.0781290e-01
   5.1830561e-01
   5.2880199e-01
   5.3929595e-01
   5.4975463e-01
   5.6028818e-01
   5.7072015e-01
   5.8114375e-01
   6.2193136e-01
   6.9957781e-01
   7.8691822e-01
   8.8516284e-01
   9.9567303e-01
   1.1199801e+00
   1.2598066e+00


==> Eigen/k_max_zoom.dat <==
   2.0411179e-01
   2.1476420e-01
   2.2523565e-01
   2.3551483e-01
   2.4598869e-01
   2.5644098e-01
   2.6691935e-01
   2.7756736e-01
   2.8806928e-01
   2.9841622e-01
   3.0887867e-01
   3.1929504e-01
   3.2973015e-01
   3.4031638e-01
   3.5083778e-01
   3.6128316e-01
   3.7173932e-01
   3.8220669e-01
   3.9262819e-01
   4.0313032e-01
   4.1358774e-01
   4.2398903e-01
   4.3451190e-01
   4.4500880e-01
   4.5548088e-01
   4.6604511e-01
   4.7653028e-01
   4.8690183e-01
   4.9730522e-01
   5.0781290e-01
   5.1830561e-01
   5.2880199e-01
   5.3929595e-01
   5.4975463e-01
   5.6028818e-01
   5.7072015e-01
   5.8114375e-01
   6.2193136e-01
   6.9957781e-01
   7.8691822e-01
   8.8516284e-01
   9.9567303e-01
   1.1199801e+00
   1.2598066e+00


==> Eigen/k_step.dat <==
   1.0471976e-02
   2.7505754e-02
   4.7192827e-02
   6.8384419e-02
   8.9112239e-02
   1.1001784e-01
   1.3075476e-01
   1.5202837e-01
   1.7263575e-01
   1.9370558e-01
   2.1476420e-01
   2.3551483e-01
   2.5644098e-01
   2.7756736e-01
   2.9841622e-01
   3.1929504e-01
   3.4031638e-01
   3.6128316e-01
   3.8220669e-01
   4.0313032e-01
   4.2398903e-01
   4.4500880e-01
   4.6604511e-01
   4.8690183e-01
   5.0781290e-01
   5.2880199e-01
   5.4975463e-01
   5.7072015e-01
   6.2193136e-01
   7.8691822e-01
   9.9567303e-01
   1.2598066e+00


==> Eigen/k_zoom.dat <==
   2.0411179e-01
   2.1476420e-01
   2.2523565e-01
   2.3551483e-01
   2.4598869e-01
   2.5644098e-01
   2.6691935e-01
   2.7756736e-01
   2.8806928e-01
   2.9841622e-01
   3.0887867e-01
   3.1929504e-01
   3.2973015e-01
   3.4031638e-01
   3.5083778e-01
   3.6128316e-01
   3.7173932e-01
   3.8220669e-01
   3.9262819e-01
   4.0313032e-01
   4.1358774e-01
   4.2398903e-01
   4.3451190e-01
   4.4500880e-01
   4.5548088e-01
   4.6604511e-01
   4.7653028e-01
   4.8690183e-01
   5.2849609e-01
   6.0955427e-01
   7.0304476e-01
   8.1087438e-01
   9.3524238e-01
   1.0786853e+00
   1.2441289e+00


==> bootstrapafter/dPda_Z0.5.txt <==
2.0086000000000001e-03	-148.522
2.0490999999999999e-03	-151.115
2.0904999999999999e-03	-154.575
2.1327999999999998e-03	-157.345
2.1757999999999999e-03	-160.282
2.2198000000000001e-03	-163.223
2.2645999999999999e-03	-165.962
2.3104000000000002e-03	-168.809
2.3571000000000000e-03	-172.531
2.4047000000000001e-03	-175.086
2.4532999999999998e-03	-177.848
2.5027999999999999e-03	-180.799
2.5533999999999999e-03	-183.638
2.6050000000000001e-03	-187.269
2.6576000000000000e-03	-189.996
2.7112999999999998e-03	-192.696
2.7659999999999998e-03	-195.398
2.8219000000000000e-03	-198.635
2.8789000000000002e-03	-201.598
2.9371000000000002e-03	-204.362
2.9964000000000002e-03	-207.074
3.0569000000000000e-03	-209.589
3.1186999999999999e-03	-212.428
3.1817000000000000e-03	-215.616
3.2460000000000002e-03	-217.961
3.3115000000000002e-03	-220.093
3.3784000000000002e-03	-222.106
3.4467000000000000e-03	-225.151
3.5163000000000000e-03	-228.2
3.5874000000000001e-03	-229.914
3.6597999999999999e-03	-231.641
3.7337999999999998e-03	-233.519
3.8092000000000000e-03	-236.375
3.8861000000000000e-03	-238.819
3.9646000000000004e-03	-240.288
4.0447000000000000e-03	-241.618
4.1263999999999997e-03	-242.644
4.2097999999999997e-03	-244.605
4.2947999999999997e-03	-247.218
4.3816000000000003e-03	-248.245
4.4701000000000003e-03	-248.99
4.5604000000000000e-03	-249.414
4.6525000000000004e-03	-251.093
4.7464999999999999e-03	-252.883
4.8424000000000002e-03	-253.676
4.9401999999999996e-03	-253.798
5.0400000000000002e-03	-253.174
5.1418999999999996e-03	-254.496
5.2456999999999998e-03	-256.619
5.3517000000000000e-03	-256.448
5.4597999999999999e-03	-255.772
5.5700999999999997e-03	-254.624
5.6826000000000003e-03	-255.459
5.7974000000000003e-03	-257.303
5.9144999999999996e-03	-256.229
6.0340000000000003e-03	-255.05
6.1558999999999997e-03	-253.76
6.2802999999999999e-03	-254.507
6.4072000000000000e-03	-255.557
6.5366000000000000e-03	-254.518
6.6686000000000002e-03	-252.864
6.8033000000000000e-03	-250.588
6.9407999999999996e-03	-251.335
7.0809999999999996e-03	-252.726
7.2240000000000004e-03	-250.685
7.3699999999999998e-03	-248.768
7.5189000000000002e-03	-246.885
7.6708000000000002e-03	-247.714
7.8256999999999997e-03	-249.526
7.9837999999999992e-03	-247.446
8.1451000000000006e-03	-245.074
8.3096000000000003e-03	-242.534
8.4775000000000007e-03	-243.815
8.6487999999999999e-03	-246.105
8.8234999999999997e-03	-243.448
9.0016999999999996e-03	-240.966
9.1836000000000001e-03	-238.836
9.3691000000000000e-03	-241.029
9.5583000000000005e-03	-242.88
9.7514000000000003e-03	-240.843
9.9483999999999996e-03	-238.371
1.0149000000000000e-02	-235.398
1.0354000000000000e-02	-238.322
1.0564000000000000e-02	-240.256
1.0777000000000000e-02	-237.581
1.0995000000000000e-02	-234.401
1.1217000000000000e-02	-230.673
1.1443000000000000e-02	-233.539
1.1675000000000000e-02	-236.24
1.1910000000000000e-02	-231.469
1.2151000000000000e-02	-227.233
1.2397000000000000e-02	-223.339
1.2647000000000000e-02	-223.646
1.2902000000000000e-02	-225.92
1.3162999999999999e-02	-219.702
1.3429000000000000e-02	-213.485
1.3700000000000000e-02	-206.975
1.3977000000000000e-02	-204.388
1.4259000000000001e-02	-207.214
1.4546999999999999e-02	-198.82
1.4841000000000000e-02	-189.091
1.5141000000000000e-02	-178.679
1.5447000000000001e-02	-177.396
1.5758999999999999e-02	-176.49
1.6077000000000001e-02	-166.142
1.6402000000000000e-02	-154.946
1.6733999999999999e-02	-143.388
1.7072000000000000e-02	-142.241
1.7416000000000001e-02	-142.534
1.7767999999999999e-02	-132.744
1.8127000000000001e-02	-122.956
1.8492999999999999e-02	-113.616
1.8866999999999998e-02	-116.694
1.9248000000000001e-02	-121.806
1.9637000000000002e-02	-117.314
2.0034000000000000e-02	-114.744
2.0438000000000001e-02	-114.161
2.0851000000000001e-02	-124.608
2.1271999999999999e-02	-141.653
2.1701999999999999e-02	-147.924
2.2141000000000001e-02	-157.051
2.2588000000000000e-02	-169.394
2.3043999999999999e-02	-194.717
2.3510000000000000e-02	-222.443
2.3984999999999999e-02	-242.818
2.4469000000000001e-02	-265.45
2.4964000000000000e-02	-289.831
2.5468000000000001e-02	-325.693
2.5982000000000002e-02	-365.234
2.6506999999999999e-02	-394.854
2.7043000000000001e-02	-425.552
2.7588999999999999e-02	-456.866
2.8146000000000001e-02	-496.399
2.8715000000000001e-02	-536.75
2.9295000000000002e-02	-566.151
2.9887000000000000e-02	-594.538
3.0490000000000000e-02	-621.537
3.1106000000000002e-02	-652.669
3.1734999999999999e-02	-680.938
3.2376000000000002e-02	-698.561
3.3029999999999997e-02	-713.035
3.3696999999999998e-02	-724.253
3.4377999999999999e-02	-734.353
3.5071999999999999e-02	-738.512
3.5781000000000000e-02	-734.388
3.6504000000000002e-02	-725.925
3.7241000000000003e-02	-713.177
3.7992999999999999e-02	-694.677
3.8760999999999997e-02	-668.478
3.9544000000000003e-02	-638.454
4.0342999999999997e-02	-603.825
4.1158000000000000e-02	-564.875
4.1988999999999999e-02	-518.196
4.2838000000000001e-02	-464.62
4.3702999999999999e-02	-411.902
4.4586000000000001e-02	-356.441
4.5485999999999999e-02	-298.613
4.6405000000000002e-02	-233.165
4.7343000000000003e-02	-165.579
4.8299000000000002e-02	-103.273
4.9274999999999999e-02	-41.3354
5.0270000000000002e-02	19.4912
5.1285999999999998e-02	82.685
5.2322000000000000e-02	141.355
5.3379000000000003e-02	191.479
5.4456999999999998e-02	236.872
5.5557000000000002e-02	277.101
5.6680000000000001e-02	310.154
5.7825000000000001e-02	331.493
5.8992999999999997e-02	344.737
6.0184000000000001e-02	349.699
6.1400000000000003e-02	346.209
6.2641000000000002e-02	326.357
6.3906000000000004e-02	290.661
6.5197000000000005e-02	253.903
6.6514000000000004e-02	209.531
6.7858000000000002e-02	158.193
6.9228999999999999e-02	87.8672
7.0626999999999995e-02	7.99709
7.2054000000000007e-02	-60.3784
7.3510000000000006e-02	-129.169
7.4994000000000005e-02	-196.921
7.6508999999999994e-02	-273.383
7.8054999999999999e-02	-343.854
7.9631999999999994e-02	-392.282
8.1240999999999994e-02	-431.527
8.2881999999999997e-02	-460.847
8.4556000000000006e-02	-481.638
8.6263999999999993e-02	-482.95
8.8007000000000002e-02	-466.514
8.9785000000000004e-02	-438.405
9.1597999999999999e-02	-399.65
9.3449000000000004e-02	-343.178
9.5337000000000005e-02	-270.477
9.7263000000000002e-02	-199.515
9.9226999999999996e-02	-125.739
1.0123000000000000e-01	-50.7656
1.0328000000000000e-01	33.2408
1.0536000000000000e-01	111.841
1.0749000000000000e-01	170.269
1.0965999999999999e-01	218.045
1.1187999999999999e-01	254.128
1.1414000000000001e-01	274.867
1.1644000000000000e-01	269.322
1.1880000000000000e-01	246.756
1.2120000000000000e-01	210.255
1.2365000000000000e-01	161.378
1.2614000000000000e-01	90.5135
1.2869000000000000e-01	8.58127
1.3128999999999999e-01	-59.4901
1.3394000000000000e-01	-121.005
1.3664999999999999e-01	-173.398
1.3941000000000001e-01	-218.807
1.4223000000000000e-01	-238.19
1.4510000000000001e-01	-232.217
1.4802999999999999e-01	-210.846
1.5101999999999999e-01	-176.086
1.5407000000000001e-01	-121.233
1.5717999999999999e-01	-53.6123
1.6036000000000000e-01	4.81963
1.6360000000000000e-01	57.7241
1.6689999999999999e-01	102.661
1.7027999999999999e-01	138.009
1.7371000000000000e-01	147.272
1.7721999999999999e-01	135.547
1.8079999999999999e-01	109.897
1.8446000000000001e-01	72.6449
1.8817999999999999e-01	19.1998
1.9198000000000001e-01	-35.3833
1.9586000000000001e-01	-71.6706
1.9982000000000000e-01	-95.4736
2.0386000000000001e-01	-105.595
2.0796999999999999e-01	-97.7961
2.1218000000000001e-01	-68.4656
2.1646000000000001e-01	-34.6017
2.2083000000000000e-01	-0.244702
2.2530000000000000e-01	31.4996
2.2985000000000000e-01	57.8791
2.3449000000000000e-01	64.8533
2.3923000000000000e-01	55.9096
2.4406000000000000e-01	38.0507
2.4898999999999999e-01	14.2033
2.5402000000000002e-01	-15.2256
2.5914999999999999e-01	-36.2124
2.6439000000000001e-01	-41.6812
2.6973000000000003e-01	-37.7769
2.7517999999999998e-01	-26.189
2.8073999999999999e-01	-6.13601
2.8641000000000000e-01	13.2043
2.9219000000000001e-01	22.2176
2.9809999999999998e-01	24.0957
3.0412000000000000e-01	19.2692
3.1025999999999998e-01	6.40507
3.1652999999999998e-01	-7.57059
3.2291999999999998e-01	-14.1405
3.2945000000000002e-01	-15.3739
3.3610000000000001e-01	-11.7711
3.4288999999999997e-01	-2.95226
3.4982000000000002e-01	5.52201
3.5688999999999999e-01	8.3594
3.6409000000000002e-01	7.5346
3.7145000000000000e-01	3.77956
3.7895000000000001e-01	-2.36396
3.8661000000000001e-01	-5.85398
3.9441999999999999e-01	-5.2297
4.0239000000000003e-01	-2.85135
4.1052000000000000e-01	0.313519
4.1881000000000002e-01	2.88438
4.2726999999999998e-01	2.25547
4.3590000000000001e-01	0.378174
4.4470999999999999e-01	-1.30913
4.5368999999999998e-01	-2.26666
4.6285999999999999e-01	-1.70415
4.7221000000000002e-01	-0.170852
4.8174000000000000e-01	0.499799
4.9147999999999997e-01	0.455724
5.0141000000000002e-01	-0.134337
5.1153000000000004e-01	-0.937289
5.2186999999999995e-01	-0.916226
5.3241000000000005e-01	-0.497255
5.4317000000000004e-01	-0.164381
5.5413999999999997e-01	-0.0409897
5.6533000000000000e-01	-0.318157
5.7674999999999998e-01	-0.55781
5.8840000000000003e-01	-0.482271
6.0028999999999999e-01	-0.350166
6.1241999999999996e-01	-0.240357
6.2478999999999996e-01	-0.287628
6.3741000000000003e-01	-0.389722
6.5029000000000003e-01	-0.371208
6.6342000000000001e-01	-0.324148
6.7683000000000004e-01	-0.27575
6.9050000000000000e-01	-0.285062
7.0445000000000002e-01	-0.323415
7.1867999999999999e-01	-0.303687
7.3319999999999996e-01	-0.281773
7.4800999999999995e-01	-0.268463
7.6312000000000002e-01	-0.273924
7.7854000000000001e-01	-0.272477
7.9425999999999997e-01	-0.261045
8.1030999999999997e-01	-0.250026
8.2667999999999997e-01	-0.240436
8.4338000000000002e-01	-0.238971
8.6041000000000001e-01	-0.23299
8.7780000000000002e-01	-0.224146
8.9553000000000005e-01	-0.21487
9.1361999999999999e-01	-0.205694
9.3208000000000002e-01	-0.202366
9.5091000000000003e-01	-0.198168
9.7011000000000003e-01	-0.191121
9.8970999999999998e-01	-0.182561
1.0097000000000000e+00	-0.174635
1.0301000000000000e+00	-0.177261
1.0508999999999999e+00	-0.168315
1.0721000000000001e+00	-0.159335
1.0938000000000001e+00	-0.152773
1.1158999999999999e+00	-0.14665
1.1384000000000001e+00	-0.139142
1.1614000000000000e+00	-0.139722
1.1849000000000001e+00	-0.131288
1.2088000000000001e+00	-0.125042
1.2333000000000001e+00	-0.121778
1.2582000000000000e+00	-0.121045
1.2836000000000001e+00	-0.112753
1.3095000000000001e+00	-0.107851
1.3360000000000001e+00	-0.104011
1.3630000000000000e+00	-0.0995075
1.3905000000000001e+00	-0.0934198
1.4186000000000001e+00	-0.0930442
1.4472000000000000e+00	-0.0877892
1.4764999999999999e+00	-0.0834221
1.5063000000000000e+00	-0.0800939
1.5367000000000000e+00	-0.0768988
1.5678000000000001e+00	-0.0747504
1.5993999999999999e+00	-0.0704967
1.6317999999999999e+00	-0.0668546
1.6647000000000001e+00	-0.0638888
1.6983999999999999e+00	-0.0613785
1.7326999999999999e+00	-0.0587231
1.7677000000000000e+00	-0.0565678
1.8033999999999999e+00	-0.0536832
1.8398000000000001e+00	-0.050203
1.8770000000000000e+00	-0.0495911
1.9149000000000000e+00	-0.0464082
1.9536000000000000e+00	-0.0451444
1.9930000000000001e+00	-0.0430382
2.0333000000000001e+00	-0.0401878
2.0743999999999998e+00	-0.038662
2.1162999999999998e+00	-0.0373369
2.1589999999999998e+00	-0.0353055
2.2025999999999999e+00	-0.0336166
2.2471000000000001e+00	-0.032202
2.2925000000000000e+00	-0.0307978
2.3388000000000000e+00	-0.0291211
2.3860999999999999e+00	-0.0280324
2.4342999999999999e+00	-0.0265439
2.4834999999999998e+00	-0.0247292
2.5335999999999999e+00	-0.0241011
2.5848000000000000e+00	-0.0231227
2.6370000000000000e+00	-0.0219391
2.6903000000000001e+00	-0.0207767
2.7446999999999999e+00	-0.0196476
2.8001000000000000e+00	-0.0187463
2.8567000000000000e+00	-0.0179755
2.9144000000000001e+00	-0.0169928
2.9733000000000001e+00	-0.0160561
3.0333000000000001e+00	-0.0151919
3.0945999999999998e+00	-0.0146014
3.1570999999999998e+00	-0.0139697
3.2208999999999999e+00	-0.0129699
3.2860000000000000e+00	-0.012248
3.3523000000000001e+00	-0.0117685
3.4201000000000001e+00	-0.0113335
3.4891999999999999e+00	-0.0106595
3.5596000000000001e+00	-0.0100651
3.6316000000000002e+00	-0.00954139
3.7048999999999999e+00	-0.0090451
3.7797999999999998e+00	-0.00859551
3.8561000000000001e+00	-0.00826661
3.9340000000000002e+00	-0.00779402
4.0134999999999996e+00	-0.00734926
4.0945999999999998e+00	-0.00693907
4.1772999999999998e+00	-0.00666729
4.2617000000000003e+00	-0.00635223
4.3478000000000003e+00	-0.00599424
4.4356000000000000e+00	-0.00565585
4.5251999999999999e+00	-0.00535235
4.6166000000000000e+00	-0.00508987
4.7099000000000002e+00	-0.0049045
4.8049999999999997e+00	-0.00463053
4.9020999999999999e+00	-0.00436379
5.0011000000000001e+00	-0.00410748
5.1021000000000001e+00	-0.00394238
5.2051999999999996e+00	-0.00371516
5.3103999999999996e+00	-0.00352981
5.4176000000000002e+00	-0.00333282
5.5270999999999999e+00	-0.00312417
5.6387000000000000e+00	-0.00297773
5.7526000000000002e+00	-0.00283805
5.8689000000000000e+00	-0.00267532


==> bootstrapafter/errs_estimate_approx_Z0.5.dat <==
   1.0471976e-02   1.4363891e+00   3.1217829e-02
   1.7249344e-02   6.8948946e-01   1.4737631e-02
   2.7505754e-02   3.2340117e-01   5.8711605e-03
   3.6991028e-02   1.9795321e-01   3.3154814e-03
   4.7192827e-02   1.1802601e-01   1.5752879e-03
   5.8017917e-02   8.0702995e-02   1.1037944e-03
   6.8384419e-02   6.2570699e-02   7.6578062e-04
   7.8359227e-02   4.8838690e-02   6.0028980e-04
   8.9112239e-02   3.8509325e-02   5.2133848e-04
   9.9692945e-02   3.1240105e-02   4.2343029e-04
   1.1001784e-01   2.6056752e-02   3.4582279e-04
   1.2028750e-01   2.2889269e-02   3.0143586e-04
   1.3075476e-01   2.0693216e-02   2.9324365e-04
   1.4146634e-01   1.8804205e-02   2.8140571e-04
   1.5202837e-01   1.7648046e-02   2.8892412e-04
   1.6227719e-01   1.6788540e-02   2.6941901e-04
   1.7263575e-01   1.6268482e-02   2.8112050e-04
   1.8320114e-01   1.6208035e-02   2.9513281e-04
   1.9370558e-01   1.6154430e-02   3.0347953e-04
   2.0411179e-01   1.6354951e-02   3.2204330e-04
   2.1476420e-01   1.6512502e-02   3.3351449e-04
   2.2523565e-01   1.6964792e-02   3.5436958e-04
   2.3551483e-01   1.7329938e-02   3.6942523e-04
   2.4598869e-01   1.7871895e-02   3.8755154e-04
   2.5644098e-01   1.8391201e-02   4.0469896e-04
   2.6691935e-01   1.9044317e-02   4.1955423e-04
   2.7756736e-01   1.9858915e-02   4.4341047e-04
   2.8806928e-01   2.0555327e-02   4.6062136e-04
   2.9841622e-01   2.1256366e-02   4.8042138e-04
   3.0887867e-01   2.1934261e-02   4.9807751e-04
   3.1929504e-01   2.2581834e-02   5.1519749e-04
   3.2973015e-01   2.3217539e-02   5.3631765e-04
   3.4031638e-01   2.3873873e-02   5.5296844e-04
   3.5083778e-01   2.4464196e-02   5.6912762e-04
   3.6128316e-01   2.5017303e-02   5.8365295e-04
   3.7173932e-01   2.5520350e-02   5.9734300e-04
   3.8220669e-01   2.5979888e-02   6.0900609e-04
   3.9262819e-01   2.6412627e-02   6.2092229e-04
   4.0313032e-01   2.6805172e-02   6.3165816e-04
   4.1358774e-01   2.7153575e-02   6.4099932e-04
   4.2398903e-01   2.7472535e-02   6.4894674e-04
   4.3451190e-01   2.7750204e-02   6.5646937e-04
   4.4500880e-01   2.7989395e-02   6.6307828e-04
   4.5548088e-01   2.8190429e-02   6.6820835e-04
   4.6604511e-01   2.8371052e-02   6.7278462e-04
   4.7653028e-01   2.8522910e-02   6.7694159e-04
   4.8690183e-01   2.8656434e-02   6.8036055e-04
   5.2849609e-01   2.9132096e-02   6.9308004e-04
   6.0955427e-01   2.9263108e-02   6.9641718e-04
   7.0304476e-01   2.9279326e-02   6.9683723e-04
   8.1087438e-01   2.9280565e-02   6.9686941e-04
   9.3524238e-01   2.9280604e-02   6.9687044e-04
   1.0786853e+00   2.9280604e-02   6.9687045e-04
   1.2441289e+00   2.9280604e-02   6.9687045e-04


==> bootstrapafter/errs_estimate_approx_Z1.dat <==
   1.0471976e-02   1.4361372e+00   3.0034189e-02
   1.7249344e-02   6.9149415e-01   1.5135728e-02
   2.7505754e-02   3.2460207e-01   5.8552044e-03
   3.6991028e-02   1.9831100e-01   3.3791560e-03
   4.7192827e-02   1.1777009e-01   1.6077004e-03
   5.8017917e-02   8.0206161e-02   1.1178010e-03
   6.8384419e-02   6.1999357e-02   7.5738441e-04
   7.8359227e-02   4.8111340e-02   5.7195844e-04
   8.9112239e-02   3.7559879e-02   4.8359343e-04
   9.9692945e-02   3.0376175e-02   3.7824183e-04
   1.1001784e-01   2.5215901e-02   3.1914241e-04
   1.2028750e-01   2.2098294e-02   2.8086064e-04
   1.3075476e-01   1.9907230e-02   2.6656432e-04
   1.4146634e-01   1.8013839e-02   2.6787861e-04
   1.5202837e-01   1.6838576e-02   2.7644785e-04
   1.6227719e-01   1.5990508e-02   2.6378238e-04
   1.7263575e-01   1.5486425e-02   2.7955283e-04
   1.8320114e-01   1.5407158e-02   2.9437831e-04
   1.9370558e-01   1.5354154e-02   3.0832173e-04
   2.0411179e-01   1.5552462e-02   3.3035054e-04
   2.1476420e-01   1.5656948e-02   3.3949367e-04
   2.2523565e-01   1.6059433e-02   3.5994380e-04
   2.3551483e-01   1.6413473e-02   3.7353988e-04
   2.4598869e-01   1.6953496e-02   3.9292572e-04
   2.5644098e-01   1.7445214e-02   4.0908621e-04
   2.6691935e-01   1.8070275e-02   4.2312188e-04
   2.7756736e-01   1.8853334e-02   4.4782294e-04
   2.8806928e-01   1.9546126e-02   4.6685790e-04
   2.9841622e-01   2.0238320e-02   4.8552756e-04
   3.0887867e-01   2.0895623e-02   5.0653592e-04
   3.1929504e-01   2.1528039e-02   5.2510339e-04
   3.2973015e-01   2.2181172e-02   5.4792068e-04
   3.4031638e-01   2.2853076e-02   5.6650525e-04
   3.5083778e-01   2.3472400e-02   5.8503695e-04
   3.6128316e-01   2.4066441e-02   6.0056864e-04
   3.7173932e-01   2.4605370e-02   6.1476036e-04
   3.8220669e-01   2.5114316e-02   6.2870202e-04
   3.9262819e-01   2.5603446e-02   6.4263039e-04
   4.0313032e-01   2.6043227e-02   6.5497545e-04
   4.1358774e-01   2.6447829e-02   6.6623444e-04
   4.2398903e-01   2.6820823e-02   6.7609922e-04
   4.3451190e-01   2.7154216e-02   6.8524835e-04
   4.4500880e-01   2.7444636e-02   6.9376003e-04
   4.5548088e-01   2.7699231e-02   7.0018977e-04
   4.6604511e-01   2.7928409e-02   7.0628859e-04
   4.7653028e-01   2.8129853e-02   7.1178482e-04
   4.8690183e-01   2.8302911e-02   7.1641410e-04
   5.2849609e-01   2.9001016e-02   7.3584945e-04
   6.0955427e-01   2.9236941e-02   7.4218563e-04
   7.0304476e-01   2.9274990e-02   7.4320667e-04
   8.1087438e-01   2.9279126e-02   7.4331746e-04
   9.3524238e-01   2.9279332e-02   7.4332295e-04
   1.0786853e+00   2.9279336e-02   7.4332305e-04
   1.2441289e+00   2.9279336e-02   7.4332305e-04


==> bootstrapafter/errs_estimate_exact_Z0.5.dat <==
   1.0471976e-02   2.7761160e+00   6.0334845e-02
   1.7249344e-02   1.8587637e+00   3.4897434e-02
   2.7505754e-02   3.3618586e-01   7.2162618e-03
   3.6991028e-02   1.2851118e-01   2.6122329e-03
   4.7192827e-02   1.1870810e-01   2.0950996e-03
   5.8017917e-02   8.1525749e-02   1.2348911e-03
   6.8384419e-02   7.6917266e-02   1.0326673e-03
   7.8359227e-02   4.7808302e-02   7.1279712e-04
   8.9112239e-02   2.7883108e-02   4.7156154e-04
   9.9692945e-02   2.7205681e-02   4.4244265e-04
   1.1001784e-01   2.2150241e-02   2.8512014e-04
   1.2028750e-01   1.8593303e-02   2.0768067e-04
   1.3075476e-01   1.8456463e-02   2.0221284e-04
   1.4146634e-01   1.4302418e-02   1.7377115e-04
   1.5202837e-01   1.3180122e-02   1.8048602e-04
   1.6227719e-01   1.2867119e-02   1.6610667e-04
   1.7263575e-01   1.0605317e-02   9.9481339e-05
   1.8320114e-01   1.0112364e-02   9.5189253e-05
   1.9370558e-01   9.8143517e-03   8.3608912e-05
   2.0411179e-01   9.1688965e-03   1.0194369e-04
   2.1476420e-01   9.2737084e-03   1.2654153e-04
   2.2523565e-01   8.8442075e-03   9.8884355e-05
   2.3551483e-01   8.0126675e-03   5.8155348e-05
   2.4598869e-01   7.9295602e-03   6.0905923e-05
   2.5644098e-01   7.7863060e-03   5.4145166e-05
   2.6691935e-01   7.7724653e-03   7.9513791e-05
   2.7756736e-01   8.0130287e-03   1.0200445e-04
   2.8806928e-01   7.6579497e-03   7.8985101e-05
   2.9841622e-01   7.2802746e-03   4.8493150e-05
   3.0887867e-01   7.2340189e-03   4.5207715e-05
   3.1929504e-01   7.2375106e-03   4.9336718e-05
   3.2973015e-01   7.3648644e-03   7.1102287e-05
   3.4031638e-01   7.5119922e-03   8.5350984e-05
   3.5083778e-01   7.3347766e-03   7.0849464e-05
   3.6128316e-01   7.1477907e-03   5.2961767e-05
   3.7173932e-01   7.0965531e-03   4.6744312e-05
   3.8220669e-01   7.1493374e-03   5.4777825e-05
   3.9262819e-01   7.2689735e-03   6.9237386e-05
   4.0313032e-01   7.3563716e-03   7.7961752e-05
   4.1358774e-01   7.2960446e-03   7.2598618e-05
   4.2398903e-01   7.1970477e-03   6.3063500e-05
   4.3451190e-01   7.1743280e-03   6.0541510e-05
   4.4500880e-01   7.2202509e-03   6.5797596e-05
   4.5548088e-01   7.3095321e-03   7.4937956e-05
   4.6604511e-01   7.3727091e-03   8.0747232e-05
   4.7653028e-01   7.3591571e-03   7.9561304e-05
   4.8690183e-01   7.3311431e-03   7.7134525e-05
   5.2849609e-01   7.6956839e-03   1.0543190e-04
   6.0955427e-01   7.9421455e-03   1.2050346e-04
   7.0304476e-01   8.2836194e-03   1.3877856e-04
   8.1087438e-01   8.5510375e-03   1.5158706e-04
   9.3524238e-01   8.6994481e-03   1.5829835e-04
   1.0786853e+00   8.7499823e-03   1.6054645e-04
   1.2441289e+00   8.7595123e-03   1.6097034e-04


==> bootstrapafter/errs_estimate_exact_Z1.dat <==
   1.0471976e-02   2.7738420e+00   5.8009847e-02
   1.7249344e-02   1.8638958e+00   3.5807868e-02
   2.7505754e-02   3.3632518e-01   7.0476642e-03
   3.6991028e-02   1.2830463e-01   2.6494074e-03
   4.7192827e-02   1.1839683e-01   2.1285249e-03
   5.8017917e-02   8.1267511e-02   1.2240556e-03
   6.8384419e-02   7.6597487e-02   1.0254171e-03
   7.8359227e-02   4.7374189e-02   6.9438256e-04
   8.9112239e-02   2.7312557e-02   4.4275596e-04
   9.9692945e-02   2.6607750e-02   4.1255590e-04
   1.1001784e-01   2.1706942e-02   2.7015354e-04
   1.2028750e-01   1.8216111e-02   2.0138469e-04
   1.3075476e-01   1.8066538e-02   1.9485866e-04
   1.4146634e-01   1.3864408e-02   1.7643767e-04
   1.5202837e-01   1.2711932e-02   1.7288109e-04
   1.6227719e-01   1.2412282e-02   1.5872052e-04
   1.7263575e-01   1.0202149e-02   9.8948851e-05
   1.8320114e-01   9.7492995e-03   9.9735701e-05
   1.9370558e-01   9.4124930e-03   8.3295060e-05
   2.0411179e-01   8.7153580e-03   9.3713822e-05
   2.1476420e-01   8.8065140e-03   1.1595251e-04
   2.2523565e-01   8.3768161e-03   8.9535978e-05
   2.3551483e-01   7.5414951e-03   5.6859376e-05
   2.4598869e-01   7.4899623e-03   6.4543664e-05
   2.5644098e-01   7.3032574e-03   5.2366051e-05
   2.6691935e-01   7.2418223e-03   7.2315087e-05
   2.7756736e-01   7.4844384e-03   9.4507105e-05
   2.8806928e-01   7.1061016e-03   7.0395681e-05
   2.9841622e-01   6.7331715e-03   4.3342594e-05
   3.0887867e-01   6.7075125e-03   4.4708959e-05
   3.1929504e-01   6.6759121e-03   4.3105472e-05
   3.2973015e-01   6.7877050e-03   6.4119916e-05
   3.4031638e-01   6.9462626e-03   7.9625706e-05
   3.5083778e-01   6.7463035e-03   6.3512303e-05
   3.6128316e-01   6.5458463e-03   4.4802413e-05
   3.7173932e-01   6.5014644e-03   4.0077278e-05
   3.8220669e-01   6.5429012e-03   4.6663565e-05
   3.9262819e-01   6.6699426e-03   6.2726592e-05
   4.0313032e-01   6.7724095e-03   7.2953497e-05
   4.1358774e-01   6.6978059e-03   6.6439940e-05
   4.2398903e-01   6.5787781e-03   5.4965736e-05
   4.3451190e-01   6.5525968e-03   5.2020048e-05
   4.4500880e-01   6.6058304e-03   5.8263355e-05
   4.5548088e-01   6.7203699e-03   7.0269708e-05
   4.6604511e-01   6.8058296e-03   7.7902467e-05
   4.7653028e-01   6.7863705e-03   7.6288487e-05
   4.8690183e-01   6.7473426e-03   7.3014232e-05
   5.2849609e-01   7.3550262e-03   1.1649332e-04
   6.0955427e-01   7.8920401e-03   1.4456110e-04
   7.0304476e-01   8.9074204e-03   1.8836713e-04
   8.1087438e-01   1.0084440e-02   2.3134258e-04
   9.3524238e-01   1.1148582e-02   2.6657193e-04
   1.0786853e+00   1.1825626e-02   2.8816126e-04
   1.2441289e+00   1.2113378e-02   2.9724364e-04


==> bootstrapafter/errs_gauss_approx_Z0.5.dat <==
   1.0471976e-02   1.4636282e+00   8.8840055e-15
   1.7249344e-02   6.8295809e-01   3.5313922e-14
   2.7505754e-02   3.1975095e-01   3.8867524e-16
   3.6991028e-02   1.9281464e-01   4.3031902e-15
   4.7192827e-02   1.1817398e-01   3.6230085e-15
   5.8017917e-02   8.1228030e-02   2.8178955e-15
   6.8384419e-02   6.2490108e-02   2.3320514e-15
   7.8359227e-02   4.8255651e-02   1.3534227e-15
   8.9112239e-02   3.6739416e-02   1.6657510e-15
   9.9692945e-02   2.9408974e-02   6.5588947e-16
   1.1001784e-01   2.4364627e-02   7.0100356e-16
   1.2028750e-01   2.1180576e-02   4.8584405e-16
   1.3075476e-01   1.8573717e-02   2.0821888e-17
   1.4146634e-01   1.6425274e-02   3.4356115e-16
   1.5202837e-01   1.4656979e-02   5.8995349e-16
   1.6227719e-01   1.3291790e-02   1.9607278e-16
   1.7263575e-01   1.2244002e-02   5.1534172e-16
   1.8320114e-01   1.1431166e-02   2.6374391e-16
   1.9370558e-01   1.0789186e-02   1.6657510e-16
   2.0411179e-01   1.0237662e-02   2.1342435e-16
   2.1476420e-01   9.7432930e-03   2.6027360e-16
   2.2523565e-01   9.3729339e-03   5.8995349e-17
   2.3551483e-01   9.0645847e-03   2.2730561e-16
   2.4598869e-01   8.8235716e-03   3.1232832e-16
   2.5644098e-01   8.6262354e-03   4.5114090e-17
   2.6691935e-01   8.4584224e-03   2.8630096e-16
   2.7756736e-01   8.3189118e-03   3.4703146e-18
   2.8806928e-01   8.2095637e-03   1.9260246e-16
   2.9841622e-01   8.1246665e-03   1.8045636e-16
   3.0887867e-01   8.0552584e-03   2.8283064e-16
   3.1929504e-01   8.0025547e-03   4.4246512e-16
   3.2973015e-01   7.9592243e-03   2.9150643e-16
   3.4031638e-01   7.9250805e-03   1.7698605e-16
   3.5083778e-01   7.8994912e-03   9.3698495e-17
   3.6128316e-01   7.8797571e-03   1.1105007e-16
   3.7173932e-01   7.8651401e-03   1.4228290e-16
   3.8220669e-01   7.8540081e-03   2.7241970e-16
   3.9262819e-01   7.8458196e-03   2.7762517e-17
   4.0313032e-01   7.8396064e-03   3.1579863e-16
   4.1358774e-01   7.8352039e-03   4.0429166e-16
   4.2398903e-01   7.8319780e-03   1.1972586e-16
   4.3451190e-01   7.8296565e-03   1.4054774e-16
   4.4500880e-01   7.8280325e-03   4.0602681e-16
   4.5548088e-01   7.8268825e-03   1.2319617e-16
   4.6604511e-01   7.8260738e-03   3.2967989e-16
   4.7653028e-01   7.8255308e-03   6.7671135e-17
   4.8690183e-01   7.8251551e-03   3.6438304e-16
   5.2849609e-01   7.8246068e-03   1.2146101e-16
   6.0955427e-01   7.8245842e-03   1.5095869e-16
   7.0304476e-01   7.8245839e-03   1.7525089e-16
   8.1087438e-01   7.8245839e-03   1.7525089e-16
   9.3524238e-01   7.8245839e-03   1.7525089e-16
   1.0786853e+00   7.8245839e-03   1.7525089e-16
   1.2441289e+00   7.8245839e-03   1.7525089e-16


==> bootstrapafter/errs_gauss_approx_Z1.dat <==
   1.0471976e-02   1.4633641e+00   2.7540417e-14
   1.7249344e-02   6.8263542e-01   2.9983518e-15
   2.7505754e-02   3.1933547e-01   9.9389811e-15
   3.6991028e-02   1.9238382e-01   6.3853789e-15
   4.7192827e-02   1.1774166e-01   1.3881259e-15
   5.8017917e-02   8.0795040e-02   1.3048383e-15
   6.8384419e-02   6.2051105e-02   2.2487639e-15
   7.8359227e-02   4.7811331e-02   9.9250999e-16
   8.9112239e-02   3.6295036e-02   1.1243819e-15
   9.9692945e-02   2.8968715e-02   6.7671135e-16
   1.1001784e-01   2.3927660e-02   1.1660257e-15
   1.2028750e-01   2.0742613e-02   4.0949713e-16
   1.3075476e-01   1.8130673e-02   9.2657401e-16
   1.4146634e-01   1.5974677e-02   2.2557045e-16
   1.5202837e-01   1.4198305e-02   5.0666594e-16
   1.6227719e-01   1.2825021e-02   2.7241970e-16
   1.7263575e-01   1.1768490e-02   3.1926895e-16
   1.8320114e-01   1.0945687e-02   2.2036498e-16
   1.9370558e-01   1.0292660e-02   8.6757866e-18
   2.0411179e-01   9.7285551e-03   2.9844706e-16
   2.1476420e-01   9.2198503e-03   4.5114090e-16
   2.2523565e-01   8.8361486e-03   2.7589001e-16
   2.3551483e-01   8.5140683e-03   4.8584405e-17
   2.4598869e-01   8.2597977e-03   3.9214555e-16
   2.5644098e-01   8.0491921e-03   2.3771655e-16
   2.6691935e-01   7.8677836e-03   5.8995349e-17
   2.7756736e-01   7.7147829e-03   3.7305882e-16
   2.8806928e-01   7.5929713e-03   2.5940602e-16
   2.9841622e-01   7.4967524e-03   1.6483995e-16
   3.0887867e-01   7.4165749e-03   2.0127825e-16
   3.1929504e-01   7.3544235e-03   2.5246539e-16
   3.2973015e-01   7.3021760e-03   2.7502244e-16
   3.4031638e-01   7.2599987e-03   2.6461149e-16
   3.5083778e-01   7.2275718e-03   2.1862982e-16
   3.6128316e-01   7.2018834e-03   1.2493133e-16
   3.7173932e-01   7.1823081e-03   3.7392640e-16
   3.8220669e-01   7.1669501e-03   1.4228290e-16
   3.9262819e-01   7.1552980e-03   2.3077592e-16
   4.0313032e-01   7.1461648e-03   3.2967989e-17
   4.1358774e-01   7.1394723e-03   7.6346922e-17
   4.2398903e-01   7.1343966e-03   1.9607278e-16
   4.3451190e-01   7.1306100e-03   3.2273926e-16
   4.4500880e-01   7.1278612e-03   2.7675759e-16
   4.5548088e-01   7.1258393e-03   3.1232832e-16
   4.6604511e-01   7.1243605e-03   2.4378960e-16
   4.7653028e-01   7.1233270e-03   2.7936033e-16
   4.8690183e-01   7.1225825e-03   3.1232832e-16
   5.2849609e-01   7.1212920e-03   2.8716854e-16
   6.0955427e-01   7.1212143e-03   2.2036498e-16
   7.0304476e-01   7.1212128e-03   7.1141450e-17
   8.1087438e-01   7.1212128e-03   7.1141450e-17
   9.3524238e-01   7.1212128e-03   7.1141450e-17
   1.0786853e+00   7.1212128e-03   7.1141450e-17
   1.2441289e+00   7.1212128e-03   7.1141450e-17


==> bootstrapafter/errs_gauss_exact_Z0.5.dat <==
   1.0471976e-02   2.8287611e+00   7.5958247e-14
   1.7249344e-02   1.8452951e+00   4.5530528e-14
   2.7505754e-02   3.3388780e-01   2.3875765e-15
   3.6991028e-02   1.2444942e-01   3.5674834e-15
   4.7192827e-02   1.1571176e-01   4.2199026e-15
   5.8017917e-02   8.1075822e-02   1.9433762e-15
   6.8384419e-02   7.6409536e-02   9.7168810e-17
   7.8359227e-02   4.7589522e-02   6.3853789e-16
   8.9112239e-02   2.6695772e-02   1.3638337e-15
   9.9692945e-02   2.5862085e-02   1.7351573e-17
   1.1001784e-01   2.1727468e-02   1.0410944e-15
   1.2028750e-01   1.8482630e-02   5.5178003e-16
   1.3075476e-01   1.8317925e-02   4.0949713e-16
   1.4146634e-01   1.3983943e-02   3.0712285e-16
   1.5202837e-01   1.2313777e-02   4.7543311e-16
   1.6227719e-01   1.2213628e-02   2.7068454e-16
   1.7263575e-01   1.0600403e-02   2.5853844e-16
   1.8320114e-01   1.0054688e-02   2.3771655e-16
   1.9370558e-01   9.8226367e-03   1.4575321e-16
   2.0411179e-01   8.8247818e-03   1.6310479e-16
   2.1476420e-01   8.5861506e-03   3.2100410e-16
   2.2523565e-01   8.4788709e-03   2.2904077e-16
   2.3551483e-01   7.9694017e-03   1.5269384e-16
   2.4598869e-01   7.8587337e-03   4.2858386e-16
   2.5644098e-01   7.7503963e-03   1.6744268e-16
   2.6691935e-01   7.4705197e-03   1.0410944e-17
   2.7756736e-01   7.4061932e-03   3.0278495e-16
   2.8806928e-01   7.3469528e-03   2.9063885e-16
   2.9841622e-01   7.2139551e-03   3.0538769e-16
   3.0887867e-01   7.1899974e-03   2.2990834e-16
   3.1929504e-01   7.1545647e-03   2.9671190e-16
   3.2973015e-01   7.0782114e-03   2.3684897e-16
   3.4031638e-01   7.0625903e-03   2.1949740e-16
   3.5083778e-01   7.0480248e-03   6.9406293e-17
   3.6128316e-01   7.0206921e-03   2.5159781e-16
   3.7173932e-01   7.0148564e-03   2.2296772e-16
   3.8220669e-01   7.0054428e-03   1.8826457e-16
   3.9262819e-01   6.9897962e-03   3.2100410e-16
   4.0313032e-01   6.9858933e-03   7.2009029e-17
   4.1358774e-01   6.9844888e-03   1.7091300e-16
   4.2398903e-01   6.9801402e-03   2.7849275e-16
   4.3451190e-01   6.9798193e-03   2.0648372e-16
   4.4500880e-01   6.9785373e-03   1.6657510e-16
   4.5548088e-01   6.9748567e-03   1.7264815e-16
   4.6604511e-01   6.9736733e-03   2.9237401e-16
   4.7653028e-01   6.9736269e-03   2.1602709e-16
   4.8690183e-01   6.9734384e-03   2.1255677e-16
   5.2849609e-01   6.9707014e-03   1.2666648e-16
   6.0955427e-01   6.9702682e-03   8.5022709e-17
   7.0304476e-01   6.9698062e-03   2.7589001e-16
   8.1087438e-01   6.9696660e-03   1.5095869e-16
   9.3524238e-01   6.9696409e-03   9.8036389e-17
   1.0786853e+00   6.9696390e-03   2.2470287e-16
   1.2441289e+00   6.9696389e-03   2.3337866e-16


==> bootstrapafter/errs_gauss_exact_Z1.dat <==
   1.0471976e-02   2.8264297e+00   7.8179248e-14
   1.7249344e-02   1.8433381e+00   1.5769110e-14
   2.7505754e-02   3.3315726e-01   5.1638282e-15
   3.6991028e-02   1.2404528e-01   4.0255650e-15
   4.7192827e-02   1.1530578e-01   6.9406293e-17
   5.8017917e-02   8.0626960e-02   1.4714134e-15
   6.8384419e-02   7.5947123e-02   8.6063803e-16
   7.8359227e-02   4.7097135e-02   1.0619163e-15
   8.9112239e-02   2.6303263e-02   8.7451929e-16
   9.9692945e-02   2.5472259e-02   7.3570670e-16
   1.1001784e-01   2.1335983e-02   1.5963447e-16
   1.2028750e-01   1.8089335e-02   3.1579863e-16
   1.3075476e-01   1.7923671e-02   8.5369740e-16
   1.4146634e-01   1.3569767e-02   9.5433653e-17
   1.5202837e-01   1.1901216e-02   5.3616361e-16
   1.6227719e-01   1.1800460e-02   9.3698495e-17
   1.7263575e-01   1.0172534e-02   1.3707743e-16
   1.8320114e-01   9.6212737e-03   3.9908618e-17
   1.9370558e-01   9.3846271e-03   6.0730506e-17
   2.0411179e-01   8.3645022e-03   4.0082134e-16
   2.1476420e-01   8.1197871e-03   5.2054720e-17
   2.2523565e-01   8.0082986e-03   6.7671135e-17
   2.3551483e-01   7.4750797e-03   2.7241970e-16
   2.4598869e-01   7.3583756e-03   3.7392640e-16
   2.5644098e-01   7.2423099e-03   1.4748837e-16
   2.6691935e-01   6.9393570e-03   1.5876689e-16
   2.7756736e-01   6.8688557e-03   1.1452038e-16
   2.8806928e-01   6.8026621e-03   1.0844733e-16
   2.9841622e-01   6.6516524e-03   2.9584432e-16
   3.0887867e-01   6.6239422e-03   2.9324159e-16
   3.1929504e-01   6.5819999e-03   1.1452038e-16
   3.2973015e-01   6.4897630e-03   1.8566183e-16
   3.4031638e-01   6.4704567e-03   1.6657510e-16
   3.5083778e-01   6.4519555e-03   1.5529658e-16
   3.6128316e-01   6.4163101e-03   1.2059343e-16
   3.7173932e-01   6.4084772e-03   2.6981696e-16
   3.8220669e-01   6.3954557e-03   8.7625445e-17
   3.9262819e-01   6.3731496e-03   8.5890287e-17
   4.0313032e-01   6.3674091e-03   2.2904077e-16
   4.1358774e-01   6.3652707e-03   6.7671135e-17
   4.2398903e-01   6.3584188e-03   2.1342435e-16
   4.3451190e-01   6.3578945e-03   1.5876689e-16
   4.4500880e-01   6.3557207e-03   1.2753406e-16
   4.5548088e-01   6.3492413e-03   1.3794501e-16
   4.6604511e-01   6.3470749e-03   2.1689466e-16
   4.7653028e-01   6.3469868e-03   1.1885828e-16
   4.8690183e-01   6.3466129e-03   1.4054774e-16
   5.2849609e-01   6.3401694e-03   2.6547907e-16
   6.0955427e-01   6.3386869e-03   7.6346922e-17
   7.0304476e-01   6.3360806e-03   1.2406375e-16
   8.1087438e-01   6.3345421e-03   1.5529658e-16
   9.3524238e-01   6.3338755e-03   1.6483995e-16
   1.0786853e+00   6.3337144e-03   1.5616416e-16
   1.2441289e+00   6.3336950e-03   2.2817319e-16


==> bootstrapafter/errs_nongauss_approx_Z0.5.dat <==
   1.0471976e-02   1.4363891e+00   3.1217829e-02
   1.7249344e-02   6.8948707e-01   1.4696489e-02
   2.7505754e-02   3.2336244e-01   5.9244676e-03
   3.6991028e-02   1.9788487e-01   3.2535899e-03
   4.7192827e-02   1.1790319e-01   1.6144661e-03
   5.8017917e-02   8.0638253e-02   1.1153394e-03
   6.8384419e-02   6.2522723e-02   7.5919368e-04
   7.8359227e-02   4.8775495e-02   5.8835019e-04
   8.9112239e-02   3.8359048e-02   4.9106055e-04
   9.9692945e-02   3.1106038e-02   4.0356957e-04
   1.1001784e-01   2.5913273e-02   3.3312993e-04
   1.2028750e-01   2.2737320e-02   2.8766372e-04
   1.3075476e-01   2.0509575e-02   2.7270948e-04
   1.4146634e-01   1.8596434e-02   2.5920228e-04
   1.5202837e-01   1.7375304e-02   2.6207482e-04
   1.6227719e-01   1.6464955e-02   2.4477464e-04
   1.7263575e-01   1.5882836e-02   2.5090539e-04
   1.8320114e-01   1.5655379e-02   2.5805651e-04
   1.9370558e-01   1.5482191e-02   2.6269154e-04
   2.0411179e-01   1.5434191e-02   2.6517331e-04
   2.1476420e-01   1.5387079e-02   2.6616481e-04
   2.2523565e-01   1.5378597e-02   2.6368515e-04
   2.3551483e-01   1.5374374e-02   2.6238704e-04
   2.4598869e-01   1.5283647e-02   2.5347006e-04
   2.5644098e-01   1.5155676e-02   2.4232227e-04
   2.6691935e-01   1.4914662e-02   2.3274860e-04
   2.7756736e-01   1.4461410e-02   2.0593862e-04
   2.8806928e-01   1.4143489e-02   1.9373341e-04
   2.9841622e-01   1.3775212e-02   1.7566226e-04
   3.0887867e-01   1.3402346e-02   1.5975436e-04
   3.1929504e-01   1.3054924e-02   1.4047019e-04
   3.2973015e-01   1.2692578e-02   1.2848207e-04
   3.4031638e-01   1.2264136e-02   1.1467422e-04
   3.5083778e-01   1.1887018e-02   1.0264944e-04
   3.6128316e-01   1.1552100e-02   9.3743702e-05
   3.7173932e-01   1.1247140e-02   8.5689579e-05
   3.8220669e-01   1.0977842e-02   7.8844339e-05
   3.9262819e-01   1.0690992e-02   7.3119812e-05
   4.0313032e-01   1.0430875e-02   6.6712137e-05
   4.1358774e-01   1.0223946e-02   6.3100981e-05
   4.2398903e-01   1.0002921e-02   5.8514411e-05
   4.3451190e-01   9.8245267e-03   5.5334074e-05
   4.4500880e-01   9.6768312e-03   5.2986601e-05
   4.5548088e-01   9.5415165e-03   5.0877676e-05
   4.6604511e-01   9.4139575e-03   4.9626084e-05
   4.7653028e-01   9.2916621e-03   4.7968211e-05
   4.8690183e-01   9.1783645e-03   4.6788416e-05
   5.2849609e-01   8.5652971e-03   4.6333359e-05
   6.0955427e-01   8.2553059e-03   4.2294858e-05
   7.0304476e-01   8.1387119e-03   3.9771912e-05
   8.1087438e-01   8.0927342e-03   3.9398200e-05
   9.3524238e-01   8.0728994e-03   3.9250095e-05
   1.0786853e+00   8.0627175e-03   3.9146257e-05
   1.2441289e+00   8.0566776e-03   3.9082752e-05


==> bootstrapafter/errs_nongauss_approx_Z1.dat <==
   1.0471976e-02   1.4361372e+00   3.0034189e-02
   1.7249344e-02   6.9149391e-01   1.5141115e-02
   2.7505754e-02   3.2450398e-01   5.9179711e-03
   3.6991028e-02   1.9824699e-01   3.3326678e-03
   4.7192827e-02   1.1765709e-01   1.6525855e-03
   5.8017917e-02   8.0161140e-02   1.1348844e-03
   6.8384419e-02   6.1968919e-02   7.5658791e-04
   7.8359227e-02   4.8073279e-02   5.6218609e-04
   8.9112239e-02   3.7439049e-02   4.5575477e-04
   9.9692945e-02   3.0261529e-02   3.5828633e-04
   1.1001784e-01   2.5090785e-02   3.0603852e-04
   1.2028750e-01   2.1960935e-02   2.6691045e-04
   1.3075476e-01   1.9727895e-02   2.4587039e-04
   1.4146634e-01   1.7804502e-02   2.4317168e-04
   1.5202837e-01   1.6553663e-02   2.4587000e-04
   1.6227719e-01   1.5640021e-02   2.3314713e-04
   1.7263575e-01   1.5056823e-02   2.4143690e-04
   1.8320114e-01   1.4805349e-02   2.4907021e-04
   1.9370558e-01   1.4620345e-02   2.5646333e-04
   2.0411179e-01   1.4562514e-02   2.6000024e-04
   2.1476420e-01   1.4486937e-02   2.6091874e-04
   2.2523565e-01   1.4486302e-02   2.6046341e-04
   2.3551483e-01   1.4485051e-02   2.5984381e-04
   2.4598869e-01   1.4414294e-02   2.5103809e-04
   2.5644098e-01   1.4327415e-02   2.4209181e-04
   2.6691935e-01   1.4139315e-02   2.3494110e-04
   2.7756736e-01   1.3771574e-02   2.1381801e-04
   2.8806928e-01   1.3489424e-02   2.0004591e-04
   2.9841622e-01   1.3173318e-02   1.8439894e-04
   3.0887867e-01   1.2861259e-02   1.6881501e-04
   3.1929504e-01   1.2556459e-02   1.4976851e-04
   3.2973015e-01   1.2216485e-02   1.3635851e-04
   3.4031638e-01   1.1819838e-02   1.2036098e-04
   3.5083778e-01   1.1446135e-02   1.0721239e-04
   3.6128316e-01   1.1107914e-02   9.8581845e-05
   3.7173932e-01   1.0804050e-02   8.9897744e-05
   3.8220669e-01   1.0536970e-02   8.2493442e-05
   3.9262819e-01   1.0237970e-02   7.5797690e-05
   4.0313032e-01   9.9889740e-03   6.9351930e-05
   4.1358774e-01   9.7701034e-03   6.5379533e-05
   4.2398903e-01   9.5418985e-03   6.0018164e-05
   4.3451190e-01   9.3544006e-03   5.6304700e-05
   4.4500880e-01   9.2024540e-03   5.2940454e-05
   4.5548088e-01   9.0569293e-03   4.9879275e-05
   4.6604511e-01   8.9187610e-03   4.8282753e-05
   4.7653028e-01   8.7829384e-03   4.6687318e-05
   4.8690183e-01   8.6681573e-03   4.5589540e-05
   5.2849609e-01   8.0104621e-03   4.4565695e-05
   6.0955427e-01   7.6099827e-03   4.1025565e-05
   7.0304476e-01   7.4642195e-03   3.6686691e-05
   8.1087438e-01   7.3893691e-03   3.5825291e-05
   9.3524238e-01   7.3500218e-03   3.5127761e-05
   1.0786853e+00   7.3301995e-03   3.4814324e-05
   1.2441289e+00   7.3197429e-03   3.4664145e-05


==> bootstrapafter/errs_nongauss_exact_Z0.5.dat <==
   1.0471976e-02   2.7761160e+00   6.0334845e-02
   1.7249344e-02   1.8584750e+00   3.4576295e-02
   2.7505754e-02   3.3613332e-01   7.2553196e-03
   3.6991028e-02   1.2847850e-01   2.5742777e-03
   4.7192827e-02   1.1860797e-01   2.0080058e-03
   5.8017917e-02   8.1422130e-02   1.2392992e-03
   6.8384419e-02   7.6827216e-02   1.0369422e-03
   7.8359227e-02   4.7771028e-02   7.0913378e-04
   8.9112239e-02   2.7784316e-02   4.4862229e-04
   9.9692945e-02   2.7084793e-02   4.2122867e-04
   1.1001784e-01   2.2090384e-02   2.7419182e-04
   1.2028750e-01   1.8582607e-02   2.0738748e-04
   1.3075476e-01   1.8434782e-02   2.0210926e-04
   1.4146634e-01   1.4196023e-02   1.6298569e-04
   1.5202837e-01   1.2916067e-02   1.5017209e-04
   1.6227719e-01   1.2622175e-02   1.3467790e-04
   1.7263575e-01   1.0585295e-02   1.0032236e-04
   1.8320114e-01   1.0082477e-02   9.1956062e-05
   1.9370558e-01   9.8085061e-03   8.4679136e-05
   2.0411179e-01   8.9620392e-03   7.8722699e-05
   2.1476420e-01   8.8315436e-03   8.0436489e-05
   2.2523565e-01   8.5995462e-03   7.0142892e-05
   2.3551483e-01   8.0041035e-03   5.7853774e-05
   2.4598869e-01   7.9005496e-03   5.6533722e-05
   2.5644098e-01   7.7776189e-03   5.3549517e-05
   2.6691935e-01   7.5512444e-03   5.1307967e-05
   2.7756736e-01   7.5287337e-03   5.1888888e-05
   2.8806928e-01   7.4200669e-03   4.8716234e-05
   2.9841622e-01   7.2579967e-03   4.5702591e-05
   3.0887867e-01   7.2293731e-03   4.5184909e-05
   3.1929504e-01   7.2016013e-03   4.4667954e-05
   3.2973015e-01   7.1452920e-03   4.3979390e-05
   3.4031638e-01   7.1403732e-03   4.4027354e-05
   3.5083778e-01   7.1097410e-03   4.3210390e-05
   3.6128316e-01   7.0702847e-03   4.2457723e-05
   3.7173932e-01   7.0612692e-03   4.2320229e-05
   3.8220669e-01   7.0550814e-03   4.2179878e-05
   3.9262819e-01   7.0450726e-03   4.1991974e-05
   4.0313032e-01   7.0442001e-03   4.1986579e-05
   4.1358774e-01   7.0393559e-03   4.1882995e-05
   4.2398903e-01   7.0298826e-03   4.1713752e-05
   4.3451190e-01   7.0282600e-03   4.1693546e-05
   4.4500880e-01   7.0280741e-03   4.1688342e-05
   4.5548088e-01   7.0266812e-03   4.1658453e-05
   4.6604511e-01   7.0266214e-03   4.1656848e-05
   4.7653028e-01   7.0255218e-03   4.1638287e-05
   4.8690183e-01   7.0240604e-03   4.1619114e-05
   5.2849609e-01   7.0238954e-03   4.1622267e-05
   6.0955427e-01   7.0213919e-03   4.1595550e-05
   7.0304476e-01   7.0202510e-03   4.1584281e-05
   8.1087438e-01   7.0193605e-03   4.1578608e-05
   9.3524238e-01   7.0188324e-03   4.1574311e-05
   1.0786853e+00   7.0185249e-03   4.1571257e-05
   1.2441289e+00   7.0183362e-03   4.1569206e-05


==> bootstrapafter/errs_nongauss_exact_Z1.dat <==
   1.0471976e-02   2.7738420e+00   5.8009847e-02
   1.7249344e-02   1.8636193e+00   3.5491897e-02
   2.7505754e-02   3.3619176e-01   7.1000380e-03
   3.6991028e-02   1.2827317e-01   2.6177288e-03
   4.7192827e-02   1.1830095e-01   2.0449845e-03
   5.8017917e-02   8.1164018e-02   1.2313928e-03
   6.8384419e-02   7.6507309e-02   1.0326687e-03
   7.8359227e-02   4.7348445e-02   6.9183189e-04
   8.9112239e-02   2.7235736e-02   4.2424614e-04
   9.9692945e-02   2.6513010e-02   3.9554693e-04
   1.1001784e-01   2.1663905e-02   2.6348619e-04
   1.2028750e-01   1.8210019e-02   2.0150566e-04
   1.3075476e-01   1.8053183e-02   1.9552436e-04
   1.4146634e-01   1.3778834e-02   1.6644042e-04
   1.5202837e-01   1.2481673e-02   1.4619728e-04
   1.6227719e-01   1.2204320e-02   1.3226738e-04
   1.7263575e-01   1.0192265e-02   1.0071183e-04
   1.8320114e-01   9.7028066e-03   9.3530532e-05
   1.9370558e-01   9.4067600e-03   8.3766308e-05
   2.0411179e-01   8.5260141e-03   7.4719404e-05
   2.1476420e-01   8.3871229e-03   7.5171859e-05
   2.2523565e-01   8.1553384e-03   6.6726289e-05
   2.3551483e-01   7.5374650e-03   5.6629937e-05
   2.4598869e-01   7.4369549e-03   5.5855623e-05
   2.5644098e-01   7.2989385e-03   5.1915589e-05
   2.6691935e-01   7.0421481e-03   4.8535115e-05
   2.7756736e-01   7.0146329e-03   4.8831449e-05
   2.8806928e-01   6.8983834e-03   4.5618373e-05
   2.9841622e-01   6.7245414e-03   4.2717243e-05
   3.0887867e-01   6.6943058e-03   4.2352163e-05
   3.1929504e-01   6.6581714e-03   4.1523571e-05
   3.2973015e-01   6.5886065e-03   4.0697574e-05
   3.4031638e-01   6.5813251e-03   4.0675107e-05
   3.5083778e-01   6.5454918e-03   3.9766226e-05
   3.6128316e-01   6.4978607e-03   3.9066100e-05
   3.7173932e-01   6.4873420e-03   3.8937304e-05
   3.8220669e-01   6.4775093e-03   3.8698731e-05
   3.9262819e-01   6.4610469e-03   3.8380196e-05
   4.0313032e-01   6.4590421e-03   3.8342845e-05
   4.1358774e-01   6.4530150e-03   3.8238904e-05
   4.2398903e-01   6.4402867e-03   3.8031944e-05
   4.3451190e-01   6.4384973e-03   3.8018710e-05
   4.4500880e-01   6.4377735e-03   3.7993561e-05
   4.5548088e-01   6.4343841e-03   3.7907332e-05
   4.6604511e-01   6.4339584e-03   3.7893282e-05
   4.7653028e-01   6.4326515e-03   3.7880624e-05
   4.8690183e-01   6.4308162e-03   3.7866053e-05
   5.2849609e-01   6.4306814e-03   3.7850202e-05
   6.0955427e-01   6.4281010e-03   3.7840934e-05
   7.0304476e-01   6.4273580e-03   3.7833972e-05
   8.1087438e-01   6.4257676e-03   3.7821684e-05
   9.3524238e-01   6.4239095e-03   3.7795536e-05
   1.0786853e+00   6.4223891e-03   3.7773923e-05
   1.2441289e+00   6.4213878e-03   3.7760031e-05


==> bootstrapafter/est_approx_ratio.dat <==
   1.0471976e-02   9.8138933e-01   2.1329070e-02
   1.7249344e-02   1.0095634e+00   2.1579115e-02
   2.7505754e-02   1.0114158e+00   1.8361667e-02
   3.6991028e-02   1.0266503e+00   1.7195175e-02
   4.7192827e-02   9.9874786e-01   1.3330243e-02
   5.8017917e-02   9.9353628e-01   1.3588836e-02
   6.8384419e-02   1.0012897e+00   1.2254429e-02
   7.8359227e-02   1.0120823e+00   1.2439782e-02
   8.9112239e-02   1.0481747e+00   1.4190168e-02
   9.9692945e-02   1.0622644e+00   1.4397996e-02
   1.1001784e-01   1.0694501e+00   1.4193642e-02
   1.2028750e-01   1.0806726e+00   1.4231712e-02
   1.3075476e-01   1.1141128e+00   1.5788097e-02
   1.4146634e-01   1.1448336e+00   1.7132482e-02
   1.5202837e-01   1.2040712e+00   1.9712392e-02
   1.6227719e-01   1.2630759e+00   2.0269581e-02
   1.7263575e-01   1.3286899e+00   2.2959854e-02
   1.8320114e-01   1.4178812e+00   2.5818259e-02
   1.9370558e-01   1.4972798e+00   2.8128121e-02
   2.0411179e-01   1.5975279e+00   3.1456723e-02
   2.1476420e-01   1.6947558e+00   3.4230161e-02
   2.2523565e-01   1.8099767e+00   3.7807754e-02
   2.3551483e-01   1.9118292e+00   4.0754788e-02
   2.4598869e-01   2.0254717e+00   4.3922298e-02
   2.5644098e-01   2.1320078e+00   4.6914899e-02
   2.6691935e-01   2.2515212e+00   4.9601948e-02
   2.7756736e-01   2.3872011e+00   5.3301499e-02
   2.8806928e-01   2.5038270e+00   5.6107898e-02
   2.9841622e-01   2.6162755e+00   5.9131212e-02
   3.0887867e-01   2.7229742e+00   6.1832592e-02
   3.1929504e-01   2.8218281e+00   6.4379128e-02
   3.2973015e-01   2.9170605e+00   6.7383156e-02
   3.4031638e-01   3.0124455e+00   6.9774489e-02
   3.5083778e-01   3.0969331e+00   7.2046111e-02
   3.6128316e-01   3.1748825e+00   7.4069916e-02
   3.7173932e-01   3.2447419e+00   7.5948170e-02
   3.8220669e-01   3.3078509e+00   7.7540802e-02
   3.9262819e-01   3.3664586e+00   7.9140526e-02
   4.0313032e-01   3.4191987e+00   8.0572688e-02
   4.1358774e-01   3.4655863e+00   8.1810165e-02
   4.2398903e-01   3.5077390e+00   8.2858601e-02
   4.3451190e-01   3.5442428e+00   8.3843955e-02
   4.4500880e-01   3.5755338e+00   8.4705612e-02
   4.5548088e-01   3.6017442e+00   8.5373500e-02
   4.6604511e-01   3.6251961e+00   8.5967068e-02
   4.7653028e-01   3.6448531e+00   8.6504239e-02
   4.8690183e-01   3.6620915e+00   8.6945312e-02
   5.2849609e-01   3.7231387e+00   8.8576980e-02
   6.0955427e-01   3.7398930e+00   8.9003730e-02
   7.0304476e-01   3.7419659e+00   8.9057417e-02
   8.1087438e-01   3.7421242e+00   8.9061530e-02
   9.3524238e-01   3.7421292e+00   8.9061661e-02
   1.0786853e+00   3.7421292e+00   8.9061662e-02
   1.2441289e+00   3.7421292e+00   8.9061662e-02


==> bootstrapafter/est_exact_ratio.dat <==
   1.0471976e-02   9.8138934e-01   2.1329071e-02
   1.7249344e-02   1.0072989e+00   1.8911574e-02
   2.7505754e-02   1.0068827e+00   2.1612835e-02
   3.6991028e-02   1.0326378e+00   2.0990318e-02
   4.7192827e-02   1.0258949e+00   1.8106194e-02
   5.8017917e-02   1.0055495e+00   1.5231311e-02
   6.8384419e-02   1.0066449e+00   1.3514901e-02
   7.8359227e-02   1.0045972e+00   1.4978026e-02
   8.9112239e-02   1.0444766e+00   1.7664278e-02
   9.9692945e-02   1.0519523e+00   1.7107772e-02
   1.1001784e-01   1.0194580e+00   1.3122566e-02
   1.2028750e-01   1.0059879e+00   1.1236532e-02
   1.3075476e-01   1.0075630e+00   1.1039069e-02
   1.4146634e-01   1.0227743e+00   1.2426477e-02
   1.5202837e-01   1.0703557e+00   1.4657243e-02
   1.6227719e-01   1.0535051e+00   1.3600109e-02
   1.7263575e-01   1.0004636e+00   9.3846752e-03
   1.8320114e-01   1.0057362e+00   9.4671513e-03
   1.9370558e-01   9.9915654e-01   8.5118604e-03
   2.0411179e-01   1.0389941e+00   1.1551979e-02
   2.1476420e-01   1.0800775e+00   1.4737865e-02
   2.2523565e-01   1.0430879e+00   1.1662444e-02
   2.3551483e-01   1.0054290e+00   7.2973292e-03
   2.4598869e-01   1.0090125e+00   7.7500938e-03
   2.5644098e-01   1.0046333e+00   6.9861158e-03
   2.6691935e-01   1.0404183e+00   1.0643676e-02
   2.7756736e-01   1.0819362e+00   1.3772858e-02
   2.8806928e-01   1.0423301e+00   1.0750729e-02
   2.9841622e-01   1.0091932e+00   6.7221308e-03
   3.0887867e-01   1.0061226e+00   6.2875843e-03
   3.1929504e-01   1.0115934e+00   6.8958378e-03
   3.2973015e-01   1.0404979e+00   1.0045234e-02
   3.4031638e-01   1.0636313e+00   1.2084941e-02
   3.5083778e-01   1.0406854e+00   1.0052386e-02
   3.6128316e-01   1.0181034e+00   7.5436675e-03
   3.7173932e-01   1.0116462e+00   6.6636164e-03
   3.8220669e-01   1.0205404e+00   7.8193237e-03
   3.9262819e-01   1.0399407e+00   9.9054942e-03
   4.0313032e-01   1.0530323e+00   1.1159883e-02
   4.1358774e-01   1.0446068e+00   1.0394264e-02
   4.2398903e-01   1.0310749e+00   9.0347039e-03
   4.3451190e-01   1.0278673e+00   8.6737933e-03
   4.4500880e-01   1.0346367e+00   9.4285655e-03
   4.5548088e-01   1.0479831e+00   1.0744014e-02
   4.6604511e-01   1.0572203e+00   1.1578866e-02
   4.7653028e-01   1.0552840e+00   1.1408885e-02
   4.8690183e-01   1.0512953e+00   1.1061190e-02


   4.8690183e-01   1.0512953e+00   1.1061190e-02
   5.2849609e-01   1.1040042e+00   1.5125006e-02
   6.0955427e-01   1.1394318e+00   1.7288210e-02
   7.0304476e-01   1.1885007e+00   1.9911394e-02
   8.1087438e-01   1.2268934e+00   2.1749544e-02
   9.3524238e-01   1.2481917e+00   2.2712555e-02
   1.0786853e+00   1.2554427e+00   2.3035117e-02
   1.2441289e+00   1.2568101e+00   2.3095937e-02


==> bootstrapafter/ng_approx_ratio.dat <==
   1.0471976e-02   9.8138933e-01   2.1329070e-02
   1.7249344e-02   1.0095599e+00   2.1518874e-02
   2.7505754e-02   1.0112947e+00   1.8528382e-02
   3.6991028e-02   1.0262959e+00   1.6874185e-02
   4.7192827e-02   9.9770855e-01   1.3661773e-02
   5.8017917e-02   9.9273924e-01   1.3730967e-02
   6.8384419e-02   1.0005219e+00   1.2149022e-02
   7.8359227e-02   1.0107727e+00   1.2192358e-02
   8.9112239e-02   1.0440843e+00   1.3366041e-02
   9.9692945e-02   1.0577057e+00   1.3722667e-02
   1.1001784e-01   1.0635612e+00   1.3672687e-02
   1.2028750e-01   1.0734987e+00   1.3581487e-02
   1.3075476e-01   1.1042257e+00   1.4682547e-02
   1.4146634e-01   1.1321841e+00   1.5780697e-02
   1.5202837e-01   1.1854628e+00   1.7880548e-02
   1.6227719e-01   1.2387312e+00   1.8415476e-02
   1.7263575e-01   1.2971932e+00   2.0492106e-02
   1.8320114e-01   1.3695347e+00   2.2574820e-02
   1.9370558e-01   1.4349730e+00   2.4347670e-02
   2.0411179e-01   1.5075894e+00   2.5901745e-02
   2.1476420e-01   1.5792483e+00   2.7317747e-02
   2.2523565e-01   1.6407453e+00   2.8132616e-02
   2.3551483e-01   1.6960925e+00   2.8946394e-02
   2.4598869e-01   1.7321384e+00   2.8726469e-02
   2.5644098e-01   1.7569282e+00   2.8091312e-02
   2.6691935e-01   1.7632912e+00   2.7516786e-02
   2.7756736e-01   1.7383776e+00   2.4755476e-02
   2.8806928e-01   1.7228064e+00   2.3598503e-02
   2.9841622e-01   1.6954803e+00   2.1620858e-02
   3.0887867e-01   1.6638009e+00   1.9832307e-02
   3.1929504e-01   1.6313446e+00   1.7553168e-02
   3.2973015e-01   1.5947004e+00   1.6142537e-02
   3.4031638e-01   1.5475093e+00   1.4469786e-02
   3.5083778e-01   1.5047827e+00   1.2994437e-02
   3.6128316e-01   1.4660477e+00   1.1896776e-02
   3.7173932e-01   1.4299987e+00   1.0894857e-02
   3.8220669e-01   1.3977375e+00   1.0038739e-02
   3.9262819e-01   1.3626355e+00   9.3195887e-03
   4.0313032e-01   1.3305355e+00   8.5096284e-03
   4.1358774e-01   1.3048730e+00   8.0535212e-03
   4.2398903e-01   1.2771896e+00   7.4712175e-03
   4.3451190e-01   1.2547839e+00   7.0672416e-03
   4.4500880e-01   1.2361767e+00   6.7688274e-03
   4.5548088e-01   1.2190699e+00   6.5003756e-03
   4.6604511e-01   1.2028966e+00   6.3411214e-03
   4.7653028e-01   1.1873523e+00   6.1297070e-03
   4.8690183e-01   1.1729307e+00   5.9792318e-03
   5.2849609e-01   1.0946617e+00   5.9214936e-03
   6.0955427e-01   1.0550472e+00   5.4053809e-03
   7.0304476e-01   1.0401463e+00   5.0829427e-03
   8.1087438e-01   1.0342702e+00   5.0351815e-03
   9.3524238e-01   1.0317353e+00   5.0162533e-03
   1.0786853e+00   1.0304340e+00   5.0029826e-03
   1.2441289e+00   1.0296621e+00   4.9948665e-03


==> bootstrapafter/ng_exact_ratio.dat <==
   1.0471976e-02   9.8138934e-01   2.1329071e-02
   1.7249344e-02   1.0071424e+00   1.8737542e-02
   2.7505754e-02   1.0067254e+00   2.1729813e-02
   3.6991028e-02   1.0323752e+00   2.0685333e-02
   4.7192827e-02   1.0250295e+00   1.7353515e-02
   5.8017917e-02   1.0042714e+00   1.5285682e-02
   6.8384419e-02   1.0054663e+00   1.3570848e-02
   7.8359227e-02   1.0038140e+00   1.4901049e-02
   8.9112239e-02   1.0407759e+00   1.6804994e-02
   9.9692945e-02   1.0472780e+00   1.6287498e-02
   1.1001784e-01   1.0167031e+00   1.2619594e-02
   1.2028750e-01   1.0054092e+00   1.1220669e-02
   1.3075476e-01   1.0063794e+00   1.1033415e-02
   1.4146634e-01   1.0151660e+00   1.1655203e-02
   1.5202837e-01   1.0489119e+00   1.2195453e-02
   1.6227719e-01   1.0334501e+00   1.1026855e-02
   1.7263575e-01   9.9857477e-01   9.4640138e-03
   1.8320114e-01   1.0027638e+00   9.1455908e-03
   1.9370558e-01   9.9856142e-01   8.6208152e-03
   2.0411179e-01   1.0155536e+00   8.9206397e-03
   2.1476420e-01   1.0285801e+00   9.3681666e-03
   2.2523565e-01   1.0142325e+00   8.2726689e-03
   2.3551483e-01   1.0043544e+00   7.2594877e-03
   2.4598869e-01   1.0053209e+00   7.1937445e-03
   2.5644098e-01   1.0035124e+00   6.9092618e-03
   2.6691935e-01   1.0108058e+00   6.8680586e-03
   2.7756736e-01   1.0165457e+00   7.0061483e-03
   2.8806928e-01   1.0099516e+00   6.6308081e-03
   2.9841622e-01   1.0061051e+00   6.3353029e-03
   3.0887867e-01   1.0054765e+00   6.2844124e-03
   3.1929504e-01   1.0065743e+00   6.2432805e-03
   3.2973015e-01   1.0094771e+00   6.2133479e-03
   3.4031638e-01   1.0110134e+00   6.2338819e-03
   3.5083778e-01   1.0087565e+00   6.1308510e-03
   3.6128316e-01   1.0070638e+00   6.0475125e-03
   3.7173932e-01   1.0066164e+00   6.0329430e-03
   3.8220669e-01   1.0070857e+00   6.0210153e-03
   3.9262819e-01   1.0079082e+00   6.0076106e-03
   4.0313032e-01   1.0083464e+00   6.0101947e-03
   4.1358774e-01   1.0078556e+00   5.9965727e-03
   4.2398903e-01   1.0071263e+00   5.9760622e-03
   4.3451190e-01   1.0069401e+00   5.9734420e-03
   4.4500880e-01   1.0070985e+00   5.9737937e-03
   4.5548088e-01   1.0074302e+00   5.9726608e-03
   4.6604511e-01   1.0075926e+00   5.9734442e-03
   4.7653028e-01   1.0074416e+00   5.9708223e-03
   4.8690183e-01   1.0072593e+00   5.9682343e-03


   4.8690183e-01   1.0072593e+00   5.9682343e-03
   5.2849609e-01   1.0076311e+00   5.9710300e-03
   6.0955427e-01   1.0073345e+00   5.9675681e-03
   7.0304476e-01   1.0072376e+00   5.9663468e-03
   8.1087438e-01   1.0071301e+00   5.9656529e-03
   9.3524238e-01   1.0070580e+00   5.9650578e-03
   1.0786853e+00   1.0070141e+00   5.9646213e-03
   1.2441289e+00   1.0069871e+00   5.9643271e-03


==> bootstrapbefore/dPda_Z0.5.txt <==
2.0086000000000001e-03	-148.522
2.0490999999999999e-03	-151.115
2.0904999999999999e-03	-154.575
2.1327999999999998e-03	-157.345
2.1757999999999999e-03	-160.282
2.2198000000000001e-03	-163.223
2.2645999999999999e-03	-165.962
2.3104000000000002e-03	-168.809
2.3571000000000000e-03	-172.531
2.4047000000000001e-03	-175.086
2.4532999999999998e-03	-177.848
2.5027999999999999e-03	-180.799
2.5533999999999999e-03	-183.638
2.6050000000000001e-03	-187.269
2.6576000000000000e-03	-189.996
2.7112999999999998e-03	-192.696
2.7659999999999998e-03	-195.398
2.8219000000000000e-03	-198.635
2.8789000000000002e-03	-201.598
2.9371000000000002e-03	-204.362
2.9964000000000002e-03	-207.074
3.0569000000000000e-03	-209.589
3.1186999999999999e-03	-212.428
3.1817000000000000e-03	-215.616
3.2460000000000002e-03	-217.961
3.3115000000000002e-03	-220.093
3.3784000000000002e-03	-222.106
3.4467000000000000e-03	-225.151
3.5163000000000000e-03	-228.2
3.5874000000000001e-03	-229.914
3.6597999999999999e-03	-231.641
3.7337999999999998e-03	-233.519
3.8092000000000000e-03	-236.375
3.8861000000000000e-03	-238.819
3.9646000000000004e-03	-240.288
4.0447000000000000e-03	-241.618
4.1263999999999997e-03	-242.644
4.2097999999999997e-03	-244.605
4.2947999999999997e-03	-247.218
4.3816000000000003e-03	-248.245
4.4701000000000003e-03	-248.99
4.5604000000000000e-03	-249.414
4.6525000000000004e-03	-251.093
4.7464999999999999e-03	-252.883
4.8424000000000002e-03	-253.676
4.9401999999999996e-03	-253.798
5.0400000000000002e-03	-253.174
5.1418999999999996e-03	-254.496
5.2456999999999998e-03	-256.619
5.3517000000000000e-03	-256.448
5.4597999999999999e-03	-255.772
5.5700999999999997e-03	-254.624
5.6826000000000003e-03	-255.459
5.7974000000000003e-03	-257.303
5.9144999999999996e-03	-256.229
6.0340000000000003e-03	-255.05
6.1558999999999997e-03	-253.76
6.2802999999999999e-03	-254.507
6.4072000000000000e-03	-255.557
6.5366000000000000e-03	-254.518
6.6686000000000002e-03	-252.864
6.8033000000000000e-03	-250.588
6.9407999999999996e-03	-251.335
7.0809999999999996e-03	-252.726
7.2240000000000004e-03	-250.685
7.3699999999999998e-03	-248.768
7.5189000000000002e-03	-246.885
7.6708000000000002e-03	-247.714
7.8256999999999997e-03	-249.526
7.9837999999999992e-03	-247.446
8.1451000000000006e-03	-245.074
8.3096000000000003e-03	-242.534
8.4775000000000007e-03	-243.815
8.6487999999999999e-03	-246.105
8.8234999999999997e-03	-243.448
9.0016999999999996e-03	-240.966
9.1836000000000001e-03	-238.836
9.3691000000000000e-03	-241.029
9.5583000000000005e-03	-242.88
9.7514000000000003e-03	-240.843
9.9483999999999996e-03	-238.371
1.0149000000000000e-02	-235.398
1.0354000000000000e-02	-238.322
1.0564000000000000e-02	-240.256
1.0777000000000000e-02	-237.581
1.0995000000000000e-02	-234.401
1.1217000000000000e-02	-230.673
1.1443000000000000e-02	-233.539
1.1675000000000000e-02	-236.24
1.1910000000000000e-02	-231.469
1.2151000000000000e-02	-227.233
1.2397000000000000e-02	-223.339
1.2647000000000000e-02	-223.646
1.2902000000000000e-02	-225.92
1.3162999999999999e-02	-219.702
1.3429000000000000e-02	-213.485
1.3700000000000000e-02	-206.975
1.3977000000000000e-02	-204.388
1.4259000000000001e-02	-207.214
1.4546999999999999e-02	-198.82
1.4841000000000000e-02	-189.091
1.5141000000000000e-02	-178.679
1.5447000000000001e-02	-177.396
1.5758999999999999e-02	-176.49
1.6077000000000001e-02	-166.142
1.6402000000000000e-02	-154.946
1.6733999999999999e-02	-143.388
1.7072000000000000e-02	-142.241
1.7416000000000001e-02	-142.534
1.7767999999999999e-02	-132.744
1.8127000000000001e-02	-122.956
1.8492999999999999e-02	-113.616
1.8866999999999998e-02	-116.694
1.9248000000000001e-02	-121.806
1.9637000000000002e-02	-117.314
2.0034000000000000e-02	-114.744
2.0438000000000001e-02	-114.161
2.0851000000000001e-02	-124.608
2.1271999999999999e-02	-141.653
2.1701999999999999e-02	-147.924
2.2141000000000001e-02	-157.051
2.2588000000000000e-02	-169.394
2.3043999999999999e-02	-194.717
2.3510000000000000e-02	-222.443
2.3984999999999999e-02	-242.818
2.4469000000000001e-02	-265.45
2.4964000000000000e-02	-289.831
2.5468000000000001e-02	-325.693
2.5982000000000002e-02	-365.234
2.6506999999999999e-02	-394.854
2.7043000000000001e-02	-425.552
2.7588999999999999e-02	-456.866
2.8146000000000001e-02	-496.399
2.8715000000000001e-02	-536.75
2.9295000000000002e-02	-566.151
2.9887000000000000e-02	-594.538
3.0490000000000000e-02	-621.537
3.1106000000000002e-02	-652.669
3.1734999999999999e-02	-680.938
3.2376000000000002e-02	-698.561
3.3029999999999997e-02	-713.035
3.3696999999999998e-02	-724.253
3.4377999999999999e-02	-734.353
3.5071999999999999e-02	-738.512
3.5781000000000000e-02	-734.388
3.6504000000000002e-02	-725.925
3.7241000000000003e-02	-713.177
3.7992999999999999e-02	-694.677
3.8760999999999997e-02	-668.478
3.9544000000000003e-02	-638.454
4.0342999999999997e-02	-603.825
4.1158000000000000e-02	-564.875
4.1988999999999999e-02	-518.196
4.2838000000000001e-02	-464.62
4.3702999999999999e-02	-411.902
4.4586000000000001e-02	-356.441
4.5485999999999999e-02	-298.613
4.6405000000000002e-02	-233.165
4.7343000000000003e-02	-165.579
4.8299000000000002e-02	-103.273
4.9274999999999999e-02	-41.3354
5.0270000000000002e-02	19.4912
5.1285999999999998e-02	82.685
5.2322000000000000e-02	141.355
5.3379000000000003e-02	191.479
5.4456999999999998e-02	236.872
5.5557000000000002e-02	277.101
5.6680000000000001e-02	310.154
5.7825000000000001e-02	331.493
5.8992999999999997e-02	344.737
6.0184000000000001e-02	349.699
6.1400000000000003e-02	346.209
6.2641000000000002e-02	326.357
6.3906000000000004e-02	290.661
6.5197000000000005e-02	253.903
6.6514000000000004e-02	209.531
6.7858000000000002e-02	158.193
6.9228999999999999e-02	87.8672
7.0626999999999995e-02	7.99709
7.2054000000000007e-02	-60.3784
7.3510000000000006e-02	-129.169
7.4994000000000005e-02	-196.921
7.6508999999999994e-02	-273.383
7.8054999999999999e-02	-343.854
7.9631999999999994e-02	-392.282
8.1240999999999994e-02	-431.527
8.2881999999999997e-02	-460.847
8.4556000000000006e-02	-481.638
8.6263999999999993e-02	-482.95
8.8007000000000002e-02	-466.514
8.9785000000000004e-02	-438.405
9.1597999999999999e-02	-399.65
9.3449000000000004e-02	-343.178
9.5337000000000005e-02	-270.477
9.7263000000000002e-02	-199.515
9.9226999999999996e-02	-125.739
1.0123000000000000e-01	-50.7656
1.0328000000000000e-01	33.2408
1.0536000000000000e-01	111.841
1.0749000000000000e-01	170.269
1.0965999999999999e-01	218.045
1.1187999999999999e-01	254.128
1.1414000000000001e-01	274.867
1.1644000000000000e-01	269.322
1.1880000000000000e-01	246.756
1.2120000000000000e-01	210.255
1.2365000000000000e-01	161.378
1.2614000000000000e-01	90.5135
1.2869000000000000e-01	8.58127
1.3128999999999999e-01	-59.4901
1.3394000000000000e-01	-121.005
1.3664999999999999e-01	-173.398
1.3941000000000001e-01	-218.807
1.4223000000000000e-01	-238.19
1.4510000000000001e-01	-232.217
1.4802999999999999e-01	-210.846
1.5101999999999999e-01	-176.086
1.5407000000000001e-01	-121.233
1.5717999999999999e-01	-53.6123
1.6036000000000000e-01	4.81963
1.6360000000000000e-01	57.7241
1.6689999999999999e-01	102.661
1.7027999999999999e-01	138.009
1.7371000000000000e-01	147.272
1.7721999999999999e-01	135.547
1.8079999999999999e-01	109.897
1.8446000000000001e-01	72.6449
1.8817999999999999e-01	19.1998
1.9198000000000001e-01	-35.3833
1.9586000000000001e-01	-71.6706
1.9982000000000000e-01	-95.4736
2.0386000000000001e-01	-105.595
2.0796999999999999e-01	-97.7961
2.1218000000000001e-01	-68.4656
2.1646000000000001e-01	-34.6017
2.2083000000000000e-01	-0.244702
2.2530000000000000e-01	31.4996
2.2985000000000000e-01	57.8791
2.3449000000000000e-01	64.8533
2.3923000000000000e-01	55.9096
2.4406000000000000e-01	38.0507
2.4898999999999999e-01	14.2033
2.5402000000000002e-01	-15.2256
2.5914999999999999e-01	-36.2124
2.6439000000000001e-01	-41.6812
2.6973000000000003e-01	-37.7769
2.7517999999999998e-01	-26.189
2.8073999999999999e-01	-6.13601
2.8641000000000000e-01	13.2043
2.9219000000000001e-01	22.2176
2.9809999999999998e-01	24.0957
3.0412000000000000e-01	19.2692
3.1025999999999998e-01	6.40507
3.1652999999999998e-01	-7.57059
3.2291999999999998e-01	-14.1405
3.2945000000000002e-01	-15.3739
3.3610000000000001e-01	-11.7711
3.4288999999999997e-01	-2.95226
3.4982000000000002e-01	5.52201
3.5688999999999999e-01	8.3594
3.6409000000000002e-01	7.5346
3.7145000000000000e-01	3.77956
3.7895000000000001e-01	-2.36396
3.8661000000000001e-01	-5.85398
3.9441999999999999e-01	-5.2297
4.0239000000000003e-01	-2.85135
4.1052000000000000e-01	0.313519
4.1881000000000002e-01	2.88438
4.2726999999999998e-01	2.25547
4.3590000000000001e-01	0.378174
4.4470999999999999e-01	-1.30913
4.5368999999999998e-01	-2.26666
4.6285999999999999e-01	-1.70415
4.7221000000000002e-01	-0.170852
4.8174000000000000e-01	0.499799
4.9147999999999997e-01	0.455724
5.0141000000000002e-01	-0.134337
5.1153000000000004e-01	-0.937289
5.2186999999999995e-01	-0.916226
5.3241000000000005e-01	-0.497255
5.4317000000000004e-01	-0.164381
5.5413999999999997e-01	-0.0409897
5.6533000000000000e-01	-0.318157
5.7674999999999998e-01	-0.55781
5.8840000000000003e-01	-0.482271
6.0028999999999999e-01	-0.350166
6.1241999999999996e-01	-0.240357
6.2478999999999996e-01	-0.287628
6.3741000000000003e-01	-0.389722
6.5029000000000003e-01	-0.371208
6.6342000000000001e-01	-0.324148
6.7683000000000004e-01	-0.27575
6.9050000000000000e-01	-0.285062
7.0445000000000002e-01	-0.323415
7.1867999999999999e-01	-0.303687
7.3319999999999996e-01	-0.281773
7.4800999999999995e-01	-0.268463
7.6312000000000002e-01	-0.273924
7.7854000000000001e-01	-0.272477
7.9425999999999997e-01	-0.261045
8.1030999999999997e-01	-0.250026
8.2667999999999997e-01	-0.240436
8.4338000000000002e-01	-0.238971
8.6041000000000001e-01	-0.23299
8.7780000000000002e-01	-0.224146
8.9553000000000005e-01	-0.21487
9.1361999999999999e-01	-0.205694
9.3208000000000002e-01	-0.202366
9.5091000000000003e-01	-0.198168
9.7011000000000003e-01	-0.191121
9.8970999999999998e-01	-0.182561
1.0097000000000000e+00	-0.174635
1.0301000000000000e+00	-0.177261
1.0508999999999999e+00	-0.168315
1.0721000000000001e+00	-0.159335
1.0938000000000001e+00	-0.152773
1.1158999999999999e+00	-0.14665
1.1384000000000001e+00	-0.139142
1.1614000000000000e+00	-0.139722
1.1849000000000001e+00	-0.131288
1.2088000000000001e+00	-0.125042
1.2333000000000001e+00	-0.121778
1.2582000000000000e+00	-0.121045
1.2836000000000001e+00	-0.112753
1.3095000000000001e+00	-0.107851
1.3360000000000001e+00	-0.104011
1.3630000000000000e+00	-0.0995075
1.3905000000000001e+00	-0.0934198
1.4186000000000001e+00	-0.0930442
1.4472000000000000e+00	-0.0877892
1.4764999999999999e+00	-0.0834221
1.5063000000000000e+00	-0.0800939
1.5367000000000000e+00	-0.0768988
1.5678000000000001e+00	-0.0747504
1.5993999999999999e+00	-0.0704967
1.6317999999999999e+00	-0.0668546
1.6647000000000001e+00	-0.0638888
1.6983999999999999e+00	-0.0613785
1.7326999999999999e+00	-0.0587231
1.7677000000000000e+00	-0.0565678
1.8033999999999999e+00	-0.0536832
1.8398000000000001e+00	-0.050203
1.8770000000000000e+00	-0.0495911
1.9149000000000000e+00	-0.0464082
1.9536000000000000e+00	-0.0451444
1.9930000000000001e+00	-0.0430382
2.0333000000000001e+00	-0.0401878
2.0743999999999998e+00	-0.038662
2.1162999999999998e+00	-0.0373369
2.1589999999999998e+00	-0.0353055
2.2025999999999999e+00	-0.0336166
2.2471000000000001e+00	-0.032202
2.2925000000000000e+00	-0.0307978
2.3388000000000000e+00	-0.0291211
2.3860999999999999e+00	-0.0280324
2.4342999999999999e+00	-0.0265439
2.4834999999999998e+00	-0.0247292
2.5335999999999999e+00	-0.0241011
2.5848000000000000e+00	-0.0231227
2.6370000000000000e+00	-0.0219391
2.6903000000000001e+00	-0.0207767
2.7446999999999999e+00	-0.0196476
2.8001000000000000e+00	-0.0187463
2.8567000000000000e+00	-0.0179755
2.9144000000000001e+00	-0.0169928
2.9733000000000001e+00	-0.0160561
3.0333000000000001e+00	-0.0151919
3.0945999999999998e+00	-0.0146014
3.1570999999999998e+00	-0.0139697
3.2208999999999999e+00	-0.0129699
3.2860000000000000e+00	-0.012248
3.3523000000000001e+00	-0.0117685
3.4201000000000001e+00	-0.0113335
3.4891999999999999e+00	-0.0106595
3.5596000000000001e+00	-0.0100651
3.6316000000000002e+00	-0.00954139
3.7048999999999999e+00	-0.0090451
3.7797999999999998e+00	-0.00859551
3.8561000000000001e+00	-0.00826661
3.9340000000000002e+00	-0.00779402
4.0134999999999996e+00	-0.00734926
4.0945999999999998e+00	-0.00693907
4.1772999999999998e+00	-0.00666729
4.2617000000000003e+00	-0.00635223
4.3478000000000003e+00	-0.00599424
4.4356000000000000e+00	-0.00565585
4.5251999999999999e+00	-0.00535235
4.6166000000000000e+00	-0.00508987
4.7099000000000002e+00	-0.0049045
4.8049999999999997e+00	-0.00463053
4.9020999999999999e+00	-0.00436379
5.0011000000000001e+00	-0.00410748
5.1021000000000001e+00	-0.00394238
5.2051999999999996e+00	-0.00371516
5.3103999999999996e+00	-0.00352981
5.4176000000000002e+00	-0.00333282
5.5270999999999999e+00	-0.00312417
5.6387000000000000e+00	-0.00297773
5.7526000000000002e+00	-0.00283805
5.8689000000000000e+00	-0.00267532


==> bootstrapbefore/errs_estimate_approx_Z0.5.dat <==
   1.0471976e-02   1.5460935e+00   3.0333778e-02
   1.7249344e-02   6.9103075e-01   1.3562144e-02
   2.7505754e-02   3.2272715e-01   5.8809820e-03
   3.6991028e-02   1.9433777e-01   3.3185152e-03
   4.7192827e-02   1.1935850e-01   1.7580927e-03
   5.8017917e-02   8.6339837e-02   1.2790067e-03
   6.8384419e-02   6.8628704e-02   9.1586040e-04
   7.8359227e-02   5.5350321e-02   7.4197360e-04
   8.9112239e-02   4.4085809e-02   6.6223185e-04
   9.9692945e-02   3.7109674e-02   5.5849357e-04
   1.1001784e-01   3.2448563e-02   5.0115354e-04
   1.2028750e-01   3.0066001e-02   4.6061715e-04
   1.3075476e-01   2.7984506e-02   4.3982505e-04
   1.4146634e-01   2.6354172e-02   4.5120594e-04
   1.5202837e-01   2.5186193e-02   4.6177105e-04
   1.6227719e-01   2.4410439e-02   4.5997318e-04
   1.7263575e-01   2.4215525e-02   4.7199486e-04
   1.8320114e-01   2.4224899e-02   4.8167973e-04
   1.9370558e-01   2.4527992e-02   5.1338000e-04
   2.0411179e-01   2.4992487e-02   5.3920148e-04
   2.1476420e-01   2.5589488e-02   5.6164821e-04
   2.2523565e-01   2.6337329e-02   5.8595891e-04
   2.3551483e-01   2.7117815e-02   6.0421493e-04
   2.4598869e-01   2.7878649e-02   6.2253659e-04
   2.5644098e-01   2.8562939e-02   6.4733406e-04
   2.6691935e-01   2.9232658e-02   6.6381763e-04
   2.7756736e-01   2.9917497e-02   6.8249076e-04
   2.8806928e-01   3.0537231e-02   6.9954093e-04
   2.9841622e-01   3.1110138e-02   7.1562112e-04
   3.0887867e-01   3.1577118e-02   7.2869191e-04
   3.1929504e-01   3.1999693e-02   7.4097063e-04
   3.2973015e-01   3.2345198e-02   7.5202386e-04
   3.4031638e-01   3.2633063e-02   7.5962888e-04
   3.5083778e-01   3.2866742e-02   7.6615030e-04
   3.6128316e-01   3.3075660e-02   7.7122176e-04
   3.7173932e-01   3.3235938e-02   7.7568477e-04
   3.8220669e-01   3.3359941e-02   7.7932548e-04
   3.9262819e-01   3.3453235e-02   7.8200967e-04
   4.0313032e-01   3.3533953e-02   7.8420108e-04
   4.1358774e-01   3.3594087e-02   7.8562013e-04
   4.2398903e-01   3.3637364e-02   7.8687171e-04
   4.3451190e-01   3.3672039e-02   7.8782805e-04
   4.4500880e-01   3.3697514e-02   7.8848884e-04
   4.5548088e-01   3.3716233e-02   7.8896293e-04
   4.6604511e-01   3.3730693e-02   7.8930573e-04
   4.7653028e-01   3.3740437e-02   7.8957807e-04
   4.8690183e-01   3.3747602e-02   7.8975205e-04
   5.2849609e-01   3.3760495e-02   7.9008733e-04
   6.0955427e-01   3.3761245e-02   7.9010719e-04
   7.0304476e-01   3.3761257e-02   7.9010751e-04
   8.1087438e-01   3.3761257e-02   7.9010751e-04
   9.3524238e-01   3.3761257e-02   7.9010751e-04
   1.0786853e+00   3.3761257e-02   7.9010751e-04
   1.2441289e+00   3.3761257e-02   7.9010751e-04


==> bootstrapbefore/errs_estimate_approx_Z1.dat <==
   1.0471976e-02   1.5447335e+00   3.0510939e-02
   1.7249344e-02   6.9668282e-01   1.3784440e-02
   2.7505754e-02   3.2345193e-01   6.0012188e-03
   3.6991028e-02   1.9247144e-01   3.3160888e-03
   4.7192827e-02   1.1662254e-01   1.6389018e-03
   5.8017917e-02   8.3286940e-02   1.1824125e-03
   6.8384419e-02   6.5114361e-02   8.4074841e-04
   7.8359227e-02   5.1627736e-02   6.3724782e-04
   8.9112239e-02   4.0331327e-02   5.8233000e-04
   9.9692945e-02   3.3427624e-02   4.8372307e-04
   1.1001784e-01   2.8613261e-02   4.1050344e-04
   1.2028750e-01   2.6162475e-02   3.6892486e-04
   1.3075476e-01   2.3934124e-02   3.4172807e-04
   1.4146634e-01   2.2065033e-02   3.4789824e-04
   1.5202837e-01   2.0837103e-02   3.6087782e-04
   1.6227719e-01   1.9902202e-02   3.5630432e-04
   1.7263575e-01   1.9429291e-02   3.6396299e-04
   1.8320114e-01   1.9224741e-02   3.8601692e-04
   1.9370558e-01   1.9267753e-02   4.0968227e-04
   2.0411179e-01   1.9520062e-02   4.3486389e-04
   2.1476420e-01   1.9850494e-02   4.5110863e-04
   2.2523565e-01   2.0340636e-02   4.7341021e-04
   2.3551483e-01   2.0924314e-02   4.9365967e-04
   2.4598869e-01   2.1483661e-02   5.1046047e-04
   2.5644098e-01   2.2015834e-02   5.3876477e-04
   2.6691935e-01   2.2553614e-02   5.5667793e-04
   2.7756736e-01   2.3189033e-02   5.8111349e-04
   2.8806928e-01   2.3805208e-02   6.0377360e-04
   2.9841622e-01   2.4401842e-02   6.2546394e-04
   3.0887867e-01   2.4946789e-02   6.4367443e-04
   3.1929504e-01   2.5456479e-02   6.6042067e-04
   3.2973015e-01   2.5887990e-02   6.7780523e-04
   3.4031638e-01   2.6274422e-02   6.9149975e-04
   3.5083778e-01   2.6616045e-02   7.0432818e-04
   3.6128316e-01   2.6944927e-02   7.1431606e-04
   3.7173932e-01   2.7209386e-02   7.2322004e-04
   3.8220669e-01   2.7434202e-02   7.3087187e-04
   3.9262819e-01   2.7614175e-02   7.3700824e-04
   4.0313032e-01   2.7784533e-02   7.4238921e-04
   4.1358774e-01   2.7917213e-02   7.4622265e-04
   4.2398903e-01   2.8022957e-02   7.4977782e-04
   4.3451190e-01   2.8112081e-02   7.5280619e-04
   4.4500880e-01   2.8183059e-02   7.5523049e-04
   4.5548088e-01   2.8240060e-02   7.5710272e-04
   4.6604511e-01   2.8285943e-02   7.5840522e-04
   4.7653028e-01   2.8321560e-02   7.5971054e-04
   4.8690183e-01   2.8349207e-02   7.6049799e-04
   5.2849609e-01   2.8419387e-02   7.6283451e-04
   6.0955427e-01   2.8428133e-02   7.6312662e-04
   7.0304476e-01   2.8428525e-02   7.6313937e-04
   8.1087438e-01   2.8428533e-02   7.6313963e-04
   9.3524238e-01   2.8428533e-02   7.6313964e-04
   1.0786853e+00   2.8428533e-02   7.6313964e-04
   1.2441289e+00   2.8428533e-02   7.6313964e-04


==> bootstrapbefore/errs_estimate_exact_Z0.5.dat <==
   1.0471976e-02   2.9881422e+00   5.8626238e-02
   1.7249344e-02   1.8925056e+00   3.1721181e-02
   2.7505754e-02   3.3709653e-01   7.3738246e-03
   3.6991028e-02   1.2579982e-01   2.6892625e-03
   4.7192827e-02   1.1746837e-01   2.2013040e-03
   5.8017917e-02   8.3871388e-02   1.2488169e-03
   6.8384419e-02   7.9639834e-02   1.0779442e-03
   7.8359227e-02   5.1479387e-02   7.1470194e-04
   8.9112239e-02   3.0646656e-02   5.2920630e-04
   9.9692945e-02   3.0209413e-02   5.0723715e-04
   1.1001784e-01   2.4942688e-02   3.2440637e-04
   1.2028750e-01   2.2006632e-02   2.3847775e-04
   1.3075476e-01   2.1839901e-02   2.3466173e-04
   1.4146634e-01   1.7930934e-02   2.2264498e-04
   1.5202837e-01   1.6866205e-02   2.4534446e-04
   1.6227719e-01   1.6577402e-02   2.2684393e-04
   1.7263575e-01   1.4571091e-02   1.4442503e-04
   1.8320114e-01   1.4051387e-02   1.2232779e-04
   1.9370558e-01   1.3895034e-02   1.2271458e-04
   2.0411179e-01   1.3480399e-02   1.5971333e-04
   2.1476420e-01   1.3656990e-02   1.8741024e-04
   2.2523565e-01   1.3322001e-02   1.6119229e-04
   2.3551483e-01   1.2658555e-02   1.1075136e-04
   2.4598869e-01   1.2538623e-02   9.7438062e-05
   2.5644098e-01   1.2541605e-02   1.0941915e-04
   2.6691935e-01   1.2610233e-02   1.3711371e-04
   2.7756736e-01   1.2725644e-02   1.5451366e-04
   2.8806928e-01   1.2579534e-02   1.3764784e-04
   2.9841622e-01   1.2406762e-02   1.1491743e-04
   3.0887867e-01   1.2364354e-02   1.0751431e-04
   3.1929504e-01   1.2405559e-02   1.1647396e-04
   3.2973015e-01   1.2473922e-02   1.3018644e-04
   3.4031638e-01   1.2511302e-02   1.3640801e-04
   3.5083778e-01   1.2475020e-02   1.3085766e-04
   3.6128316e-01   1.2429767e-02   1.2431628e-04
   3.7173932e-01   1.2413220e-02   1.2160092e-04
   3.8220669e-01   1.2431103e-02   1.2477087e-04
   3.9262819e-01   1.2452443e-02   1.2843869e-04
   4.0313032e-01   1.2463670e-02   1.3018641e-04
   4.1358774e-01   1.2457609e-02   1.2931028e-04
   4.2398903e-01   1.2448812e-02   1.2786860e-04
   4.3451190e-01   1.2446605e-02   1.2750653e-04
   4.4500880e-01   1.2450469e-02   1.2812872e-04
   4.5548088e-01   1.2456255e-02   1.2905597e-04
   4.6604511e-01   1.2459317e-02   1.2951821e-04
   4.7653028e-01   1.2458816e-02   1.2943869e-04
   4.8690183e-01   1.2457925e-02   1.2930024e-04
   5.2849609e-01   1.2463006e-02   1.3008558e-04
   6.0955427e-01   1.2463589e-02   1.3017713e-04
   7.0304476e-01   1.2463682e-02   1.3019168e-04
   8.1087438e-01   1.2463686e-02   1.3019236e-04
   9.3524238e-01   1.2463686e-02   1.3019238e-04
   1.0786853e+00   1.2463686e-02   1.3019238e-04
   1.2441289e+00   1.2463686e-02   1.3019238e-04


==> bootstrapbefore/errs_estimate_exact_Z1.dat <==
   1.0471976e-02   2.9835914e+00   5.8930669e-02
   1.7249344e-02   1.9100991e+00   3.2736491e-02
   2.7505754e-02   3.3581133e-01   7.3521783e-03
   3.6991028e-02   1.2409429e-01   2.6623544e-03
   4.7192827e-02   1.1527346e-01   2.1460459e-03
   5.8017917e-02   8.2681297e-02   1.2572967e-03
   6.8384419e-02   7.8289361e-02   1.0796476e-03
   7.8359227e-02   4.9735084e-02   6.9858368e-04
   8.9112239e-02   2.8666440e-02   5.0225857e-04
   9.9692945e-02   2.8097455e-02   4.7597679e-04
   1.1001784e-01   2.3246146e-02   3.1471191e-04
   1.2028750e-01   2.0437504e-02   2.3161962e-04
   1.3075476e-01   2.0251470e-02   2.2607602e-04
   1.4146634e-01   1.6009487e-02   2.0181886e-04
   1.5202837e-01   1.4802863e-02   2.0952656e-04
   1.6227719e-01   1.4559335e-02   1.9360998e-04
   1.7263575e-01   1.2609694e-02   1.2381614e-04
   1.8320114e-01   1.2112343e-02   1.1051328e-04
   1.9370558e-01   1.1905020e-02   1.0415074e-04
   2.0411179e-01   1.1288822e-02   1.2902265e-04
   2.1476420e-01   1.1399201e-02   1.5479829e-04
   2.2523565e-01   1.1058654e-02   1.2760838e-04
   2.3551483e-01   1.0338703e-02   8.0458054e-05
   2.4598869e-01   1.0235915e-02   7.4723688e-05
   2.5644098e-01   1.0176455e-02   7.8149265e-05
   2.6691935e-01   1.0149907e-02   1.0548993e-04
   2.7756736e-01   1.0259828e-02   1.2618908e-04
   2.8806928e-01   1.0078464e-02   1.0507803e-04
   2.9841622e-01   9.8773718e-03   7.8203134e-05
   3.0887867e-01   9.8413425e-03   7.0975934e-05
   3.1929504e-01   9.8608174e-03   8.0017350e-05
   3.2973015e-01   9.9175974e-03   9.8458118e-05
   3.4031638e-01   9.9664318e-03   1.0831226e-04
   3.5083778e-01   9.9097740e-03   9.9141973e-05
   3.6128316e-01   9.8420903e-03   8.8135733e-05
   3.7173932e-01   9.8206478e-03   8.3587661e-05
   3.8220669e-01   9.8438048e-03   8.9280006e-05
   3.9262819e-01   9.8769376e-03   9.6909935e-05
   4.0313032e-01   9.8985915e-03   1.0074639e-04
   4.1358774e-01   9.8858582e-03   9.8563044e-05
   4.2398903e-01   9.8662135e-03   9.4809350e-05
   4.3451190e-01   9.8613250e-03   9.3827697e-05
   4.4500880e-01   9.8705066e-03   9.5642985e-05
   4.5548088e-01   9.8860998e-03   9.8617525e-05
   4.6604511e-01   9.8950980e-03   1.0022828e-04
   4.7653028e-01   9.8933735e-03   9.9916832e-05
   4.8690183e-01   9.8901551e-03   9.9351241e-05
   5.2849609e-01   9.9168242e-03   1.0400868e-04
   6.0955427e-01   9.9237127e-03   1.0517888e-04
   7.0304476e-01   9.9267989e-03   1.0568862e-04
   8.1087438e-01   9.9273616e-03   1.0578158e-04
   9.3524238e-01   9.9274098e-03   1.0578971e-04
   1.0786853e+00   9.9274112e-03   1.0578995e-04
   1.2441289e+00   9.9274113e-03   1.0578996e-04


==> bootstrapbefore/errs_gauss_approx_Z0.5.dat <==
   1.0471976e-02   1.4662930e+00   3.9978025e-14
   1.7249344e-02   6.8587037e-01   1.9655862e-14
   2.7505754e-02   3.2319693e-01   4.7196279e-15
   3.6991028e-02   1.9637725e-01   7.4125921e-15
   4.7192827e-02   1.2175600e-01   3.3592646e-15
   5.8017917e-02   8.4830462e-02   2.8734205e-15
   6.8384419e-02   6.6159600e-02   2.2487639e-15
   7.8359227e-02   5.1996396e-02   2.5749735e-15
   8.9112239e-02   4.0516423e-02   2.9150643e-16
   9.9692945e-02   3.3188570e-02   1.7351573e-16
   1.1001784e-01   2.8155443e-02   9.3351464e-16
   1.2028750e-01   2.5012391e-02   7.5999891e-16
   1.3075476e-01   2.2483702e-02   3.5744241e-16
   1.4146634e-01   2.0437519e-02   2.4292202e-17
   1.5202837e-01   1.8782460e-02   6.9406293e-17
   1.6227719e-01   1.7529622e-02   3.3662052e-16
   1.7263575e-01   1.6597340e-02   2.7415486e-16
   1.8320114e-01   1.5905558e-02   3.8173461e-17
   1.9370558e-01   1.5388489e-02   4.7196279e-16
   2.0411179e-01   1.4971297e-02   3.5917757e-16
   2.1476420e-01   1.4623182e-02   3.4876662e-16
   2.2523565e-01   1.4382617e-02   2.6027360e-16
   2.3551483e-01   1.4200096e-02   2.3251108e-16
   2.4598869e-01   1.4072226e-02   2.6027360e-16
   2.5644098e-01   1.3979679e-02   5.8474802e-16
   2.6691935e-01   1.3910974e-02   6.2118632e-16
   2.7756736e-01   1.3861843e-02   5.6392613e-16
   2.8806928e-01   1.3829065e-02   3.2794473e-16
   2.9841622e-01   1.3807633e-02   2.2904077e-16
   3.0887867e-01   1.3793088e-02   9.7168810e-17
   3.1929504e-01   1.3784018e-02   1.6136963e-16
   3.2973015e-01   1.3777964e-02   1.3881259e-16
   3.4031638e-01   1.3774142e-02   1.7872120e-16
   3.5083778e-01   1.3771868e-02   5.5872066e-16
   3.6128316e-01   1.3770486e-02   4.9278468e-16
   3.7173932e-01   1.3769687e-02   7.6346922e-17
   3.8220669e-01   1.3769217e-02   1.0584460e-16
   3.9262819e-01   1.3768951e-02   3.7479398e-16
   4.0313032e-01   1.3768798e-02   1.9086731e-16
   4.1358774e-01   1.3768716e-02   4.5287606e-16
   4.2398903e-01   1.3768671e-02   2.9844706e-16
   4.3451190e-01   1.3768647e-02   6.0904022e-16
   4.4500880e-01   1.3768635e-02   6.6630041e-16
   4.5548088e-01   1.3768628e-02   2.9324159e-16
   4.6604511e-01   1.3768625e-02   6.1077538e-16
   4.7653028e-01   1.3768623e-02   4.5808153e-16
   4.8690183e-01   1.3768622e-02   4.0949713e-16
   5.2849609e-01   1.3768622e-02   4.0949713e-16
   6.0955427e-01   1.3768622e-02   4.0949713e-16
   7.0304476e-01   1.3768622e-02   4.0949713e-16
   8.1087438e-01   1.3768622e-02   4.0949713e-16
   9.3524238e-01   1.3768622e-02   4.0949713e-16
   1.0786853e+00   1.3768622e-02   4.0949713e-16
   1.2441289e+00   1.3768622e-02   4.0949713e-16


==> bootstrapbefore/errs_gauss_approx_Z1.dat <==
   1.0471976e-02   1.4650457e+00   5.1527232e-14
   1.7249344e-02   6.8447237e-01   1.3326008e-14
   2.7505754e-02   3.2150570e-01   8.5508553e-15
   3.6991028e-02   1.9462352e-01   5.5525034e-15
   4.7192827e-02   1.1998714e-01   4.4558840e-15
   5.8017917e-02   8.3046276e-02   2.3875765e-15
   6.8384419e-02   6.4337696e-02   1.6796323e-15
   7.8359227e-02   5.0133293e-02   9.4392558e-16
   8.9112239e-02   3.8626508e-02   1.1105007e-15
   9.9692945e-02   3.1288681e-02   4.2337839e-16
   1.1001784e-01   2.6241615e-02   1.3846555e-15
   1.2028750e-01   2.3071028e-02   7.4611765e-16
   1.3075476e-01   2.0495684e-02   6.6283010e-16
   1.4146634e-01   1.8389878e-02   5.1360657e-16
   1.5202837e-01   1.6669034e-02   1.7004542e-16
   1.6227719e-01   1.5350736e-02   6.4200821e-16
   1.7263575e-01   1.4352281e-02   5.0840109e-16
   1.8320114e-01   1.3592823e-02   1.9607278e-16
   1.9370558e-01   1.3007624e-02   1.0063912e-16
   2.0411179e-01   1.2518710e-02   5.0146047e-16
   2.1476420e-01   1.2094076e-02   2.7241970e-16
   2.2523565e-01   1.1787139e-02   3.6438304e-17
   2.3551483e-01   1.1542024e-02   3.4876662e-16
   2.4598869e-01   1.1359764e-02   3.7132367e-16
   2.5644098e-01   1.1218785e-02   2.6721423e-16
   2.6691935e-01   1.1106215e-02   3.7826430e-16
   2.7756736e-01   1.1018988e-02   5.2054720e-18
   2.8806928e-01   1.0955621e-02   4.8410889e-16
   2.9841622e-01   1.0910284e-02   2.1689466e-16
   3.0887867e-01   1.0876398e-02   3.5397209e-16
   3.1929504e-01   1.0853012e-02   3.6611819e-16
   3.2973015e-01   1.0835648e-02   2.2904077e-16
   3.4031638e-01   1.0823381e-02   2.8283064e-16
   3.5083778e-01   1.0815179e-02   2.5680328e-16
   3.6128316e-01   1.0809563e-02   2.4292202e-16
   3.7173932e-01   1.0805888e-02   1.3534227e-16
   3.8220669e-01   1.0803428e-02   5.5698550e-16
   3.9262819e-01   1.0801844e-02   2.4639234e-16
   4.0313032e-01   1.0800798e-02   4.5808153e-16
   4.1358774e-01   1.0800155e-02   3.7652914e-16
   4.2398903e-01   1.0799748e-02   1.4748837e-16
   4.3451190e-01   1.0799496e-02   3.6264788e-16
   4.4500880e-01   1.0799345e-02   1.5269384e-16
   4.5548088e-01   1.0799254e-02   3.2967989e-16
   4.6604511e-01   1.0799199e-02   6.2465664e-17
   4.7653028e-01   1.0799168e-02   3.3835568e-16
   4.8690183e-01   1.0799150e-02   3.4182599e-16
   5.2849609e-01   1.0799137e-02   3.8346977e-16
   6.0955427e-01   1.0799137e-02   3.8346977e-16
   7.0304476e-01   1.0799137e-02   3.8346977e-16
   8.1087438e-01   1.0799137e-02   3.8346977e-16
   9.3524238e-01   1.0799137e-02   3.8346977e-16
   1.0786853e+00   1.0799137e-02   3.8346977e-16
   1.2441289e+00   1.0799137e-02   3.8346977e-16


==> bootstrapbefore/errs_gauss_exact_Z0.5.dat <==
   1.0471976e-02   2.8339113e+00   1.0438706e-13
   1.7249344e-02   1.8519628e+00   6.0189137e-14
   2.7505754e-02   3.3800442e-01   1.0050031e-14
   3.6991028e-02   1.2712010e-01   6.2188038e-15
   4.7192827e-02   1.1844338e-01   1.8323261e-15
   5.8017917e-02   8.4351994e-02   1.6241073e-15
   6.8384419e-02   7.9823994e-02   0.0000000e+00
   7.8359227e-02   5.1475301e-02   2.6374391e-16
   8.9112239e-02   2.9929811e-02   8.3981614e-16
   9.9692945e-02   2.9081146e-02   1.0341538e-15
   1.1001784e-01   2.5003828e-02   5.4136908e-16
   1.2028750e-01   2.1821042e-02   7.1141450e-16
   1.3075476e-01   2.1666895e-02   2.7762517e-16
   1.4146634e-01   1.7599309e-02   3.0538769e-16
   1.5202837e-01   1.5978754e-02   3.9214555e-16
   1.6227719e-01   1.5887075e-02   7.0100356e-16
   1.7263575e-01   1.4465596e-02   6.1251053e-16
   1.8320114e-01   1.3996250e-02   6.9579809e-16
   1.9370558e-01   1.3813198e-02   3.1579863e-16
   2.0411179e-01   1.3060269e-02   2.8283064e-16
   2.1476420e-01   1.2889170e-02   2.3598140e-16
   2.2523565e-01   1.2820994e-02   5.4136908e-16
   2.3551483e-01   1.2524488e-02   3.1753379e-16
   2.4598869e-01   1.2465969e-02   5.6913160e-16
   2.5644098e-01   1.2416436e-02   3.1926895e-16
   2.6691935e-01   1.2303562e-02   3.2794473e-16
   2.7756736e-01   1.2281026e-02   1.2493133e-16
   2.8806928e-01   1.2263638e-02   2.3945171e-16
   2.9841622e-01   1.2230636e-02   5.7607223e-16
   3.0887867e-01   1.2225686e-02   4.5808153e-16
   3.1929504e-01   1.2219728e-02   4.5114090e-16
   3.2973015e-01   1.2209250e-02   3.9561587e-16
   3.4031638e-01   1.2207525e-02   5.9342380e-16
   3.5083778e-01   1.2206254e-02   3.0712285e-16
   3.6128316e-01   1.2204374e-02   2.6200876e-16
   3.7173932e-01   1.2204060e-02   4.4420027e-16
   3.8220669e-01   1.2203670e-02   5.0493078e-16
   3.9262819e-01   1.2203171e-02   3.1926895e-16
   4.0313032e-01   1.2203076e-02   3.5223694e-16
   4.1358774e-01   1.2203051e-02   1.7004542e-16
   4.2398903e-01   1.2202991e-02   2.8283064e-16
   4.3451190e-01   1.2202988e-02   3.6611819e-16
   4.4500880e-01   1.2202978e-02   3.0885800e-16
   4.5548088e-01   1.2202958e-02   3.2967989e-16
   4.6604511e-01   1.2202953e-02   5.2922298e-16
   4.7653028e-01   1.2202953e-02   5.2922298e-16
   4.8690183e-01   1.2202953e-02   5.2922298e-16
   5.2849609e-01   1.2202951e-02   1.0410944e-16
   6.0955427e-01   1.2202951e-02   1.0410944e-16
   7.0304476e-01   1.2202951e-02   1.0410944e-16
   8.1087438e-01   1.2202951e-02   1.0410944e-16
   9.3524238e-01   1.2202951e-02   1.0410944e-16
   1.0786853e+00   1.2202951e-02   1.0410944e-16
   1.2441289e+00   1.2202951e-02   1.0410944e-16


==> bootstrapbefore/errs_gauss_exact_Z1.dat <==
   1.0471976e-02   2.8296777e+00   8.3065451e-14
   1.7249344e-02   1.8475426e+00   2.6652016e-15
   2.7505754e-02   3.3574532e-01   8.3287551e-16
   3.6991028e-02   1.2572015e-01   4.6641029e-15
   4.7192827e-02   1.1701890e-01   3.4564334e-15
   5.8017917e-02   8.2678166e-02   3.4980772e-15
   6.8384419e-02   7.8084568e-02   4.7196279e-16
   7.8359227e-02   4.9508529e-02   1.9989012e-15
   8.9112239e-02   2.8282844e-02   1.1590851e-15
   9.9692945e-02   2.7441490e-02   6.6977073e-16
   1.1001784e-01   2.3333804e-02   1.0792679e-15
   1.2028750e-01   2.0115865e-02   5.2401751e-16
   1.3075476e-01   1.9956330e-02   4.4767059e-16
   1.4146634e-01   1.5742338e-02   2.9844706e-16
   1.5202837e-01   1.4086841e-02   2.4812750e-16
   1.6227719e-01   1.3990359e-02   2.3251108e-16
   1.7263575e-01   1.2462313e-02   2.6894938e-16
   1.8320114e-01   1.1949961e-02   5.8301286e-16
   1.9370558e-01   1.1741070e-02   3.9908618e-16
   2.0411179e-01   1.0858085e-02   1.0410944e-16
   2.1476420e-01   1.0651141e-02   2.4118687e-16
   2.2523565e-01   1.0563458e-02   2.4292202e-17
   2.3551483e-01   1.0162607e-02   2.2036498e-16
   2.4598869e-01   1.0079108e-02   3.7652914e-16
   2.5644098e-01   1.0002932e-02   9.0228181e-17
   2.6691935e-01   9.8168553e-03   6.9406293e-18
   2.7756736e-01   9.7767422e-03   2.3771655e-16
   2.8806928e-01   9.7428657e-03   1.6483995e-16
   2.9841622e-01   9.6725813e-03   1.1625554e-16
   3.0887867e-01   9.6609798e-03   3.2794473e-16
   3.1929504e-01   9.6454903e-03   8.1552394e-17
   3.2973015e-01   9.6152264e-03   5.7260192e-17
   3.4031638e-01   9.6096559e-03   2.1689466e-16
   3.5083778e-01   9.6050389e-03   1.2319617e-16
   3.6128316e-01   9.5973452e-03   1.6831026e-16
   3.7173932e-01   9.5958927e-03   1.5095869e-16
   3.8220669e-01   9.5938371e-03   1.7351573e-17
   3.9262819e-01   9.5908414e-03   4.3378933e-17
   4.0313032e-01   9.5901903e-03   1.9086731e-16
   4.1358774e-01   9.5899872e-03   2.5853844e-16
   4.2398903e-01   9.5894437e-03   5.5525034e-17
   4.3451190e-01   9.5894092e-03   1.5442900e-16
   4.4500880e-01   9.5892914e-03   4.6849248e-17
   4.5548088e-01   9.5890025e-03   2.0474856e-16
   4.6604511e-01   9.5889235e-03   4.7543311e-16
   4.7653028e-01   9.5889209e-03   3.2967989e-16
   4.8690183e-01   9.5889119e-03   9.7168810e-17
   5.2849609e-01   9.5888479e-03   2.2036498e-16
   6.0955427e-01   9.5888457e-03   1.0410944e-16
   7.0304476e-01   9.5888454e-03   2.1342435e-16
   8.1087438e-01   9.5888454e-03   2.1342435e-16
   9.3524238e-01   9.5888454e-03   2.1342435e-16
   1.0786853e+00   9.5888454e-03   2.1342435e-16
   1.2441289e+00   9.5888454e-03   2.1342435e-16


==> bootstrapbefore/errs_nongauss_approx_Z0.5.dat <==
   1.0471976e-02   1.5460935e+00   3.0333778e-02
   1.7249344e-02   6.8989038e-01   1.3416053e-02
   2.7505754e-02   3.2261305e-01   5.8781452e-03
   3.6991028e-02   1.9432734e-01   3.2108088e-03
   4.7192827e-02   1.1928499e-01   1.7777947e-03
   5.8017917e-02   8.6163623e-02   1.2601594e-03
   6.8384419e-02   6.8464450e-02   9.0659916e-04
   7.8359227e-02   5.5168431e-02   7.3856612e-04
   8.9112239e-02   4.3885459e-02   6.4750788e-04
   9.9692945e-02   3.6918382e-02   5.4940728e-04
   1.1001784e-01   3.2233700e-02   4.9225863e-04
   1.2028750e-01   2.9804919e-02   4.5025150e-04
   1.3075476e-01   2.7710693e-02   4.2824360e-04
   1.4146634e-01   2.6060277e-02   4.3535839e-04
   1.5202837e-01   2.4873343e-02   4.4238328e-04
   1.6227719e-01   2.4072310e-02   4.4025846e-04
   1.7263575e-01   2.3766843e-02   4.4739955e-04
   1.8320114e-01   2.3631299e-02   4.4972468e-04
   1.9370558e-01   2.3623165e-02   4.4464529e-04
   2.0411179e-01   2.3612028e-02   4.3732966e-04
   2.1476420e-01   2.3558897e-02   4.2889651e-04
   2.2523565e-01   2.3262110e-02   4.0648729e-04
   2.3551483e-01   2.2868808e-02   3.8606584e-04
   2.4598869e-01   2.2378407e-02   3.5474511e-04
   2.5644098e-01   2.1915211e-02   3.0975857e-04
   2.6691935e-01   2.1382853e-02   2.8983286e-04
   2.7756736e-01   2.0780339e-02   2.5727193e-04
   2.8806928e-01   2.0108301e-02   2.3063636e-04
   2.9841622e-01   1.9476822e-02   2.0144966e-04
   3.0887867e-01   1.8991752e-02   1.8294613e-04
   3.1929504e-01   1.8451738e-02   1.6022017e-04
   3.2973015e-01   1.7995976e-02   1.4439087e-04
   3.4031638e-01   1.7612883e-02   1.3361523e-04
   3.5083778e-01   1.7251921e-02   1.2365162e-04
   3.6128316e-01   1.6900061e-02   1.1679167e-04
   3.7173932e-01   1.6604017e-02   1.1082608e-04
   3.8220669e-01   1.6374982e-02   1.0512912e-04
   3.9262819e-01   1.6149660e-02   9.9930585e-05
   4.0313032e-01   1.5923095e-02   9.6145846e-05
   4.1358774e-01   1.5731648e-02   9.3529606e-05
   4.2398903e-01   1.5578624e-02   9.1669086e-05
   4.3451190e-01   1.5428466e-02   8.9562699e-05
   4.4500880e-01   1.5299341e-02   8.8067654e-05
   4.5548088e-01   1.5195348e-02   8.6666760e-05
   4.6604511e-01   1.5071893e-02   8.5362704e-05
   4.7653028e-01   1.4990746e-02   8.4364625e-05
   4.8690183e-01   1.4911575e-02   8.3519816e-05
   5.2849609e-01   1.4508338e-02   8.0296430e-05
   6.0955427e-01   1.4311830e-02   7.9134975e-05
   7.0304476e-01   1.4214240e-02   7.8369355e-05
   8.1087438e-01   1.4162140e-02   7.8137415e-05
   9.3524238e-01   1.4131921e-02   7.7921619e-05
   1.0786853e+00   1.4114057e-02   7.7811075e-05
   1.2441289e+00   1.4104164e-02   7.7749693e-05


==> bootstrapbefore/errs_nongauss_approx_Z1.dat <==
   1.0471976e-02   1.5447335e+00   3.0510939e-02
   1.7249344e-02   6.9497215e-01   1.3717200e-02
   2.7505754e-02   3.2311173e-01   6.0352213e-03
   3.6991028e-02   1.9243210e-01   3.2352375e-03
   4.7192827e-02   1.1657881e-01   1.6707711e-03
   5.8017917e-02   8.3120731e-02   1.1659247e-03
   6.8384419e-02   6.4976586e-02   8.3252683e-04
   7.8359227e-02   5.1462663e-02   6.3309153e-04
   8.9112239e-02   4.0142375e-02   5.5688205e-04
   9.9692945e-02   3.3235165e-02   4.6669941e-04
   1.1001784e-01   2.8394691e-02   3.9488613e-04
   1.2028750e-01   2.5875241e-02   3.5382024e-04
   1.3075476e-01   2.3627455e-02   3.2683780e-04
   1.4146634e-01   2.1735297e-02   3.2933340e-04
   1.5202837e-01   2.0469664e-02   3.3717844e-04
   1.6227719e-01   1.9509590e-02   3.3282462e-04
   1.7263575e-01   1.8973507e-02   3.3720311e-04
   1.8320114e-01   1.8675806e-02   3.4549925e-04
   1.9370558e-01   1.8557701e-02   3.5070413e-04
   2.0411179e-01   1.8537231e-02   3.5228066e-04
   2.1476420e-01   1.8531855e-02   3.5223941e-04
   2.2523565e-01   1.8500299e-02   3.4450978e-04
   2.3551483e-01   1.8402430e-02   3.3471846e-04
   2.4598869e-01   1.8265689e-02   3.1696338e-04
   2.5644098e-01   1.8108437e-02   2.8589813e-04
   2.6691935e-01   1.7906077e-02   2.7242065e-04
   2.7756736e-01   1.7535061e-02   2.4433287e-04
   2.8806928e-01   1.7088116e-02   2.2441977e-04
   2.9841622e-01   1.6638052e-02   1.9798074e-04
   3.0887867e-01   1.6223595e-02   1.8117513e-04
   3.1929504e-01   1.5765187e-02   1.5736568e-04
   3.2973015e-01   1.5385632e-02   1.4156278e-04
   3.4031638e-01   1.5053971e-02   1.2854184e-04
   3.5083778e-01   1.4717155e-02   1.1742442e-04
   3.6128316e-01   1.4355022e-02   1.0919778e-04
   3.7173932e-01   1.4071174e-02   1.0283061e-04
   3.8220669e-01   1.3821645e-02   9.5998174e-05
   3.9262819e-01   1.3585173e-02   8.8722998e-05
   4.0313032e-01   1.3337765e-02   8.4070034e-05
   4.1358774e-01   1.3129464e-02   8.0232835e-05
   4.2398903e-01   1.2959351e-02   7.6931853e-05
   4.3451190e-01   1.2794928e-02   7.3894002e-05
   4.4500880e-01   1.2645445e-02   7.1599082e-05
   4.5548088e-01   1.2513881e-02   6.9778594e-05
   4.6604511e-01   1.2385370e-02   6.8476131e-05
   4.7653028e-01   1.2279399e-02   6.7058001e-05
   4.8690183e-01   1.2188245e-02   6.5932054e-05
   5.2849609e-01   1.1706631e-02   6.2446840e-05
   6.0955427e-01   1.1463726e-02   5.9972397e-05
   7.0304476e-01   1.1334961e-02   5.8837538e-05
   8.1087438e-01   1.1274842e-02   5.8176563e-05
   9.3524238e-01   1.1233606e-02   5.7920743e-05
   1.0786853e+00   1.1209924e-02   5.7766718e-05
   1.2441289e+00   1.1195597e-02   5.7639589e-05


==> bootstrapbefore/errs_nongauss_exact_Z0.5.dat <==
   1.0471976e-02   2.9881422e+00   5.8626238e-02
   1.7249344e-02   1.8885976e+00   3.1402597e-02
   2.7505754e-02   3.3707047e-01   7.3640405e-03
   3.6991028e-02   1.2577905e-01   2.6393359e-03
   4.7192827e-02   1.1742696e-01   2.1317811e-03
   5.8017917e-02   8.3812148e-02   1.2367460e-03
   6.8384419e-02   7.9520390e-02   1.0585210e-03
   7.8359227e-02   5.1437563e-02   7.2817895e-04
   8.9112239e-02   3.0498615e-02   5.0499226e-04
   9.9692945e-02   2.9967987e-02   4.8346864e-04
   1.1001784e-01   2.4888488e-02   3.1359579e-04
   1.2028750e-01   2.1949922e-02   2.3769373e-04
   1.3075476e-01   2.1799546e-02   2.3294341e-04
   1.4146634e-01   1.7805013e-02   1.9877440e-04
   1.5202837e-01   1.6530330e-02   1.9328187e-04
   1.6227719e-01   1.6289130e-02   1.7529314e-04
   1.7263575e-01   1.4541955e-02   1.3481699e-04
   1.8320114e-01   1.4027510e-02   1.2268787e-04
   1.9370558e-01   1.3874385e-02   1.1703320e-04
   2.0411179e-01   1.3264947e-02   1.1111580e-04
   2.1476420e-01   1.3203103e-02   1.1172970e-04
   2.2523565e-01   1.3012380e-02   1.0393336e-04
   2.3551483e-01   1.2596865e-02   9.4231940e-05
   2.4598869e-01   1.2518518e-02   9.3104207e-05
   2.5644098e-01   1.2482346e-02   9.2098810e-05
   2.6691935e-01   1.2403863e-02   9.0605972e-05
   2.7756736e-01   1.2399662e-02   9.0640279e-05
   2.8806928e-01   1.2355036e-02   8.9259903e-05
   2.9841622e-01   1.2302576e-02   8.8001686e-05
   3.0887867e-01   1.2291756e-02   8.7870173e-05
   3.1929504e-01   1.2290421e-02   8.7794515e-05
   3.2973015e-01   1.2286934e-02   8.7650499e-05
   3.4031638e-01   1.2286900e-02   8.7656354e-05
   3.5083778e-01   1.2280411e-02   8.7595218e-05
   3.6128316e-01   1.2273709e-02   8.7525519e-05
   3.7173932e-01   1.2271007e-02   8.7542782e-05
   3.8220669e-01   1.2270848e-02   8.7552153e-05
   3.9262819e-01   1.2270748e-02   8.7560843e-05
   4.0313032e-01   1.2270138e-02   8.7571854e-05
   4.1358774e-01   1.2268772e-02   8.7579138e-05
   4.2398903e-01   1.2267472e-02   8.7595970e-05
   4.3451190e-01   1.2266587e-02   8.7609859e-05
   4.4500880e-01   1.2266050e-02   8.7621187e-05
   4.5548088e-01   1.2265659e-02   8.7630951e-05
   4.6604511e-01   1.2265066e-02   8.7642330e-05
   4.7653028e-01   1.2264575e-02   8.7650875e-05
   4.8690183e-01   1.2264080e-02   8.7660159e-05
   5.2849609e-01   1.2261681e-02   8.7703706e-05
   6.0955427e-01   1.2260369e-02   8.7741119e-05
   7.0304476e-01   1.2259695e-02   8.7752625e-05
   8.1087438e-01   1.2259329e-02   8.7761788e-05
   9.3524238e-01   1.2259114e-02   8.7766554e-05
   1.0786853e+00   1.2258987e-02   8.7769859e-05
   1.2441289e+00   1.2258917e-02   8.7771917e-05


==> bootstrapbefore/errs_nongauss_exact_Z1.dat <==
   1.0471976e-02   2.9835914e+00   5.8930669e-02
   1.7249344e-02   1.9057918e+00   3.2484513e-02
   2.7505754e-02   3.3566082e-01   7.3759828e-03
   3.6991028e-02   1.2408934e-01   2.6152438e-03
   4.7192827e-02   1.1524603e-01   2.0621704e-03
   5.8017917e-02   8.2596943e-02   1.2449100e-03
   6.8384419e-02   7.8179054e-02   1.0638702e-03
   7.8359227e-02   4.9712524e-02   7.1266085e-04
   8.9112239e-02   2.8589291e-02   4.8376847e-04
   9.9692945e-02   2.7970831e-02   4.5762663e-04
   1.1001784e-01   2.3221291e-02   3.0636982e-04
   1.2028750e-01   2.0366006e-02   2.2989961e-04
   1.3075476e-01   2.0196247e-02   2.2396567e-04
   1.4146634e-01   1.5939709e-02   1.8685066e-04
   1.5202837e-01   1.4596615e-02   1.7462453e-04
   1.6227719e-01   1.4386259e-02   1.5815364e-04
   1.7263575e-01   1.2592525e-02   1.2166172e-04
   1.8320114e-01   1.2074524e-02   1.1037428e-04
   1.9370558e-01   1.1888336e-02   1.0383131e-04
   2.0411179e-01   1.1131621e-02   9.7048962e-05
   2.1476420e-01   1.1041996e-02   9.8417127e-05
   2.2523565e-01   1.0828864e-02   8.8377263e-05
   2.3551483e-01   1.0311894e-02   7.6677264e-05
   2.4598869e-01   1.0217888e-02   7.4909641e-05
   2.5644098e-01   1.0150102e-02   7.3454025e-05
   2.6691935e-01   1.0003619e-02   7.1570327e-05
   2.7756736e-01   9.9891149e-03   7.1848046e-05
   2.8806928e-01   9.9231847e-03   6.9495351e-05
   2.9841622e-01   9.8362624e-03   6.6914042e-05
   3.0887867e-01   9.8207663e-03   6.6501897e-05
   3.1929504e-01   9.8111917e-03   6.6374842e-05
   3.2973015e-01   9.7912727e-03   6.6144075e-05
   3.4031638e-01   9.7903322e-03   6.6169815e-05
   3.5083778e-01   9.7787622e-03   6.5775462e-05
   3.6128316e-01   9.7647834e-03   6.5422680e-05
   3.7173932e-01   9.7610412e-03   6.5330837e-05
   3.8220669e-01   9.7606806e-03   6.5327941e-05
   3.9262819e-01   9.7598916e-03   6.5320128e-05
   4.0313032e-01   9.7598564e-03   6.5317486e-05
   4.1358774e-01   9.7580277e-03   6.5270170e-05
   4.2398903e-01   9.7557763e-03   6.5212549e-05
   4.3451190e-01   9.7549364e-03   6.5187405e-05
   4.4500880e-01   9.7547978e-03   6.5183174e-05
   4.5548088e-01   9.7547660e-03   6.5181661e-05
   4.6604511e-01   9.7545650e-03   6.5177625e-05
   4.7653028e-01   9.7540321e-03   6.5165966e-05
   4.8690183e-01   9.7535109e-03   6.5155828e-05
   5.2849609e-01   9.7518815e-03   6.5123219e-05
   6.0955427e-01   9.7505498e-03   6.5100241e-05
   7.0304476e-01   9.7497624e-03   6.5090069e-05
   8.1087438e-01   9.7493722e-03   6.5082490e-05
   9.3524238e-01   9.7490995e-03   6.5078943e-05
   1.0786853e+00   9.7489415e-03   6.5076796e-05
   1.2441289e+00   9.7488454e-03   6.5075393e-05


==> bootstrapbefore/est_approx_ratio.dat <==
   1.0471976e-02   1.0544233e+00   2.0687392e-02
   1.7249344e-02   1.0075238e+00   1.9773626e-02
   2.7505754e-02   9.9854646e-01   1.8196281e-02
   3.6991028e-02   9.8961448e-01   1.6898674e-02
   4.7192827e-02   9.8030898e-01   1.4439475e-02
   5.8017917e-02   1.0177928e+00   1.5077210e-02
   6.8384419e-02   1.0373204e+00   1.3843197e-02
   7.8359227e-02   1.0645030e+00   1.4269712e-02
   8.9112239e-02   1.0880973e+00   1.6344776e-02
   9.9692945e-02   1.1181462e+00   1.6827889e-02
   1.1001784e-01   1.1524792e+00   1.7799526e-02
   1.2028750e-01   1.2020443e+00   1.8415559e-02
   1.3075476e-01   1.2446574e+00   1.9561950e-02
   1.4146634e-01   1.2894996e+00   2.2077334e-02
   1.5202837e-01   1.3409422e+00   2.4585227e-02
   1.6227719e-01   1.3925251e+00   2.6239766e-02
   1.7263575e-01   1.4590004e+00   2.8437982e-02
   1.8320114e-01   1.5230462e+00   3.0283737e-02
   1.9370558e-01   1.5939182e+00   3.3361300e-02
   2.0411179e-01   1.6693602e+00   3.6015683e-02
   2.1476420e-01   1.7499261e+00   3.8408071e-02
   2.2523565e-01   1.8311917e+00   4.0740771e-02
   2.3551483e-01   1.9096924e+00   4.2550060e-02
   2.4598869e-01   1.9811115e+00   4.4238672e-02
   2.5644098e-01   2.0431756e+00   4.6305359e-02
   2.6691935e-01   2.1014099e+00   4.7718990e-02
   2.7756736e-01   2.1582626e+00   4.9235211e-02
   2.8806928e-01   2.2081920e+00   5.0584832e-02
   2.9841622e-01   2.2531116e+00   5.1827936e-02
   3.0887867e-01   2.2893436e+00   5.2830223e-02
   3.1929504e-01   2.3215069e+00   5.3755779e-02
   3.2973015e-01   2.3476036e+00   5.4581639e-02
   3.4031638e-01   2.3691540e+00   5.5148907e-02
   3.5083778e-01   2.3865130e+00   5.5631545e-02
   3.6128316e-01   2.4019239e+00   5.6005413e-02
   3.7173932e-01   2.4137032e+00   5.6332782e-02
   3.8220669e-01   2.4227914e+00   5.6599114e-02
   3.9262819e-01   2.4296139e+00   5.6795152e-02
   4.0313032e-01   2.4355033e+00   5.6954941e-02
   4.1358774e-01   2.4398852e+00   5.7058344e-02
   4.2398903e-01   2.4430364e+00   5.7149431e-02
   4.3451190e-01   2.4455590e+00   5.7218988e-02
   4.4500880e-01   2.4474114e+00   5.7267030e-02
   4.5548088e-01   2.4487722e+00   5.7301492e-02
   4.6604511e-01   2.4498229e+00   5.7326402e-02
   4.7653028e-01   2.4505310e+00   5.7346190e-02
   4.8690183e-01   2.4510515e+00   5.7358830e-02
   5.2849609e-01   2.4519879e+00   5.7383181e-02
   6.0955427e-01   2.4520424e+00   5.7384624e-02
   7.0304476e-01   2.4520433e+00   5.7384647e-02
   8.1087438e-01   2.4520433e+00   5.7384647e-02
   9.3524238e-01   2.4520433e+00   5.7384647e-02
   1.0786853e+00   2.4520433e+00   5.7384647e-02
   1.2441289e+00   2.4520433e+00   5.7384647e-02


==> bootstrapbefore/est_exact_ratio.dat <==
   1.0471976e-02   1.0544233e+00   2.0687393e-02
   1.7249344e-02   1.0218918e+00   1.7128412e-02
   2.7505754e-02   9.9731397e-01   2.1815764e-02
   3.6991028e-02   9.8961392e-01   2.1155289e-02
   4.7192827e-02   9.9176813e-01   1.8585285e-02
   5.8017917e-02   9.9430238e-01   1.4804830e-02
   6.8384419e-02   9.9769292e-01   1.3504012e-02
   7.8359227e-02   1.0000794e+00   1.3884366e-02
   8.9112239e-02   1.0239509e+00   1.7681578e-02
   9.9692945e-02   1.0387972e+00   1.7442131e-02
   1.1001784e-01   9.9755477e-01   1.2974268e-02
   1.2028750e-01   1.0085051e+00   1.0928798e-02
   1.3075476e-01   1.0079848e+00   1.0830427e-02
   1.4146634e-01   1.0188431e+00   1.2650780e-02
   1.5202837e-01   1.0555394e+00   1.5354417e-02
   1.6227719e-01   1.0434521e+00   1.4278521e-02
   1.7263575e-01   1.0072928e+00   9.9840359e-03
   1.8320114e-01   1.0039394e+00   8.7400404e-03
   1.9370558e-01   1.0059245e+00   8.8838645e-03
   2.0411179e-01   1.0321686e+00   1.2228946e-02
   2.1476420e-01   1.0595709e+00   1.4540133e-02
   2.2523565e-01   1.0390771e+00   1.2572527e-02
   2.3551483e-01   1.0107044e+00   8.8427854e-03
   2.4598869e-01   1.0058282e+00   7.8163247e-03
   2.5644098e-01   1.0100809e+00   8.8124442e-03
   2.6691935e-01   1.0249254e+00   1.1144229e-02
   2.7756736e-01   1.0362037e+00   1.2581494e-02
   2.8806928e-01   1.0257588e+00   1.1224063e-02
   2.9841622e-01   1.0144004e+00   9.3958671e-03
   3.0887867e-01   1.0113423e+00   8.7941331e-03
   3.1929504e-01   1.0152075e+00   9.5316328e-03
   3.2973015e-01   1.0216780e+00   1.0662935e-02
   3.4031638e-01   1.0248844e+00   1.1174092e-02
   3.5083778e-01   1.0220187e+00   1.0720542e-02
   3.6128316e-01   1.0184682e+00   1.0186207e-02
   3.7173932e-01   1.0171386e+00   9.9639726e-03
   3.8220669e-01   1.0186364e+00   1.0224045e-02
   3.9262819e-01   1.0204268e+00   1.0525026e-02
   4.0313032e-01   1.0213548e+00   1.0668327e-02
   4.1358774e-01   1.0208602e+00   1.0596553e-02
   4.2398903e-01   1.0201443e+00   1.0478464e-02
   4.3451190e-01   1.0199637e+00   1.0448796e-02
   4.4500880e-01   1.0202812e+00   1.0499791e-02
   4.5548088e-01   1.0207570e+00   1.0575794e-02
   4.6604511e-01   1.0210084e+00   1.0613678e-02
   4.7653028e-01   1.0209673e+00   1.0607161e-02
   4.8690183e-01   1.0208943e+00   1.0595816e-02


   4.8690183e-01   1.0208943e+00   1.0595816e-02
   5.2849609e-01   1.0213108e+00   1.0660174e-02
   6.0955427e-01   1.0213586e+00   1.0667676e-02
   7.0304476e-01   1.0213662e+00   1.0668869e-02
   8.1087438e-01   1.0213666e+00   1.0668924e-02
   9.3524238e-01   1.0213666e+00   1.0668926e-02
   1.0786853e+00   1.0213666e+00   1.0668926e-02
   1.2441289e+00   1.0213666e+00   1.0668926e-02


==> bootstrapbefore/ng_approx_ratio.dat <==
   1.0471976e-02   1.0544233e+00   2.0687392e-02
   1.7249344e-02   1.0058612e+00   1.9560625e-02
   2.7505754e-02   9.9819342e-01   1.8187503e-02
   3.6991028e-02   9.8956137e-01   1.6350208e-02
   4.7192827e-02   9.7970523e-01   1.4601290e-02
   5.8017917e-02   1.0157156e+00   1.4855034e-02
   6.8384419e-02   1.0348377e+00   1.3703214e-02
   7.8359227e-02   1.0610049e+00   1.4204179e-02
   8.9112239e-02   1.0831524e+00   1.5981368e-02
   9.9692945e-02   1.1123824e+00   1.6554111e-02
   1.1001784e-01   1.1448479e+00   1.7483605e-02
   1.2028750e-01   1.1916062e+00   1.8001138e-02
   1.3075476e-01   1.2324791e+00   1.9046846e-02
   1.4146634e-01   1.2751194e+00   2.1301920e-02
   1.5202837e-01   1.3242857e+00   2.3553000e-02
   1.6227719e-01   1.3732361e+00   2.5115114e-02
   1.7263575e-01   1.4319670e+00   2.6956100e-02
   1.8320114e-01   1.4857259e+00   2.8274687e-02
   1.9370558e-01   1.5351192e+00   2.8894669e-02
   2.0411179e-01   1.5771531e+00   2.9211207e-02
   2.1476420e-01   1.6110650e+00   2.9329903e-02
   2.2523565e-01   1.6173767e+00   2.8262401e-02
   2.3551483e-01   1.6104685e+00   2.7187551e-02
   2.4598869e-01   1.5902535e+00   2.5208884e-02
   2.5644098e-01   1.5676477e+00   2.2157774e-02
   2.6691935e-01   1.5371212e+00   2.0834836e-02
   2.7756736e-01   1.4991036e+00   1.8559720e-02
   2.8806928e-01   1.4540608e+00   1.6677654e-02
   2.9841622e-01   1.4105837e+00   1.4589732e-02
   3.0887867e-01   1.3769036e+00   1.3263609e-02
   3.1929504e-01   1.3386328e+00   1.1623619e-02
   3.2973015e-01   1.3061419e+00   1.0479841e-02
   3.4031638e-01   1.2786918e+00   9.7004394e-03
   3.5083778e-01   1.2526929e+00   8.9785656e-03
   3.6128316e-01   1.2272669e+00   8.4813034e-03
   3.7173932e-01   1.2058384e+00   8.0485548e-03
   3.8220669e-01   1.1892457e+00   7.6350834e-03
   3.9262819e-01   1.1729042e+00   7.2576760e-03
   4.0313032e-01   1.1564622e+00   6.9828787e-03
   4.1358774e-01   1.1425646e+00   6.7929069e-03
   4.2398903e-01   1.1314544e+00   6.6578020e-03
   4.3451190e-01   1.1205506e+00   6.5048293e-03
   4.4500880e-01   1.1111734e+00   6.3962516e-03
   4.5548088e-01   1.1036211e+00   6.2945095e-03
   4.6604511e-01   1.0946549e+00   6.1997987e-03
   4.7653028e-01   1.0887615e+00   6.1273103e-03
   4.8690183e-01   1.0830114e+00   6.0659532e-03
   5.2849609e-01   1.0537248e+00   5.8318421e-03
   6.0955427e-01   1.0394526e+00   5.7474869e-03
   7.0304476e-01   1.0323647e+00   5.6918808e-03
   8.1087438e-01   1.0285808e+00   5.6750352e-03
   9.3524238e-01   1.0263860e+00   5.6593622e-03
   1.0786853e+00   1.0250886e+00   5.6513335e-03
   1.2441289e+00   1.0243700e+00   5.6468754e-03


==> bootstrapbefore/ng_exact_ratio.dat <==
   1.0471976e-02   1.0544233e+00   2.0687393e-02
   1.7249344e-02   1.0197816e+00   1.6956386e-02
   2.7505754e-02   9.9723687e-01   2.1786817e-02
   3.6991028e-02   9.8945053e-01   2.0762538e-02
   4.7192827e-02   9.9141852e-01   1.7998314e-02
   5.8017917e-02   9.9360008e-01   1.4661728e-02
   6.8384419e-02   9.9619658e-01   1.3260687e-02
   7.8359227e-02   9.9926687e-01   1.4146181e-02
   8.9112239e-02   1.0190046e+00   1.6872551e-02
   9.9692945e-02   1.0304954e+00   1.6624814e-02
   1.1001784e-01   9.9538711e-01   1.2541911e-02
   1.2028750e-01   1.0059062e+00   1.0892868e-02
   1.3075476e-01   1.0061223e+00   1.0751121e-02
   1.4146634e-01   1.0116882e+00   1.1294443e-02
   1.5202837e-01   1.0345193e+00   1.2096179e-02
   1.6227719e-01   1.0253070e+00   1.1033695e-02
   1.7263575e-01   1.0052787e+00   9.3198365e-03
   1.8320114e-01   1.0022335e+00   8.7657673e-03
   1.9370558e-01   1.0044296e+00   8.4725637e-03
   2.0411179e-01   1.0156718e+00   8.5079258e-03
   2.1476420e-01   1.0243563e+00   8.6684946e-03
   2.2523565e-01   1.0149275e+00   8.1064978e-03
   2.3551483e-01   1.0057788e+00   7.5238157e-03
   2.4598869e-01   1.0042154e+00   7.4686699e-03
   2.5644098e-01   1.0053083e+00   7.4174916e-03
   2.6691935e-01   1.0081522e+00   7.3642066e-03
   2.7756736e-01   1.0096601e+00   7.3805136e-03
   2.8806928e-01   1.0074528e+00   7.2784196e-03
   2.9841622e-01   1.0058820e+00   7.1951848e-03
   3.0887867e-01   1.0054042e+00   7.1873409e-03
   3.1929504e-01   1.0057852e+00   7.1846538e-03
   3.2973015e-01   1.0063627e+00   7.1790240e-03
   3.4031638e-01   1.0065021e+00   7.1805181e-03
   3.5083778e-01   1.0060753e+00   7.1762572e-03
   3.6128316e-01   1.0056812e+00   7.1716517e-03
   3.7173932e-01   1.0054856e+00   7.1732507e-03
   3.8220669e-01   1.0055047e+00   7.1742478e-03
   3.9262819e-01   1.0055377e+00   7.1752533e-03
   4.0313032e-01   1.0054955e+00   7.1762115e-03
   4.1358774e-01   1.0053856e+00   7.1768231e-03
   4.2398903e-01   1.0052840e+00   7.1782377e-03
   4.3451190e-01   1.0052118e+00   7.1793776e-03
   4.4500880e-01   1.0051686e+00   7.1803118e-03
   4.5548088e-01   1.0051382e+00   7.1811237e-03
   4.6604511e-01   1.0050900e+00   7.1820591e-03
   4.7653028e-01   1.0050498e+00   7.1827594e-03
   4.8690183e-01   1.0050092e+00   7.1835202e-03


   4.8690183e-01   1.0050092e+00   7.1835202e-03
   5.2849609e-01   1.0048128e+00   7.1870899e-03
   6.0955427e-01   1.0047053e+00   7.1901558e-03
   7.0304476e-01   1.0046500e+00   7.1910987e-03
   8.1087438e-01   1.0046200e+00   7.1918496e-03
   9.3524238e-01   1.0046024e+00   7.1922401e-03
   1.0786853e+00   1.0045920e+00   7.1925110e-03
   1.2441289e+00   1.0045863e+00   7.1926796e-03


==> corrmatrix/BinIndepA.dat <==
   1.0000000e+00  -2.9423026e-03   2.5220139e-02   8.8107576e-02   5.0790271e-02   4.9760104e-03   1.7789330e-02  -5.8574840e-03   2.5574053e-02  -5.8413597e-02  -1.1988470e-01   1.2869800e-02  -3.8454723e-02  -2.1761192e-02  -1.0210906e-01  -3.6888907e-02  -2.1153856e-01  -2.8394357e-01  -2.2166361e-01  -3.5650826e-01  -2.3259332e-01  -1.5961468e-01  -2.8146001e-01  -3.6523436e-01  -3.9881403e-01  -3.7503294e-01  -2.0305305e-01  -3.5720173e-01  -3.4845151e-01  -2.8039363e-01  -3.0684902e-01  -3.9319266e-01  -4.0204413e-01  -3.5287223e-01  -3.5455310e-01  -3.9173596e-01  -4.0757543e-01  -3.3389321e-01  -3.4544776e-01  -3.7400163e-01  -3.6587142e-01  -3.5338530e-01  -4.0279491e-01  -4.1040249e-01  -3.3050866e-01  -3.7102998e-01  -3.6859343e-01  -3.6088587e-01  -3.8168718e-01  -4.0168008e-01  -4.1269636e-01  -4.2438057e-01  -4.5765687e-01  -4.9002605e-01
  -2.9423026e-03   1.0000000e+00   8.6227290e-02   4.1689211e-03   2.5074194e-02  -3.4252241e-02   1.0020569e-01  -1.0756225e-01   4.5110029e-02   4.3618754e-02   2.8710039e-02  -2.2875694e-02  -1.4607968e-01   5.5118545e-02  -6.2258686e-02  -3.4408164e-02   5.1832321e-04  -2.3096570e-01  -6.3784996e-02   8.4520464e-02  -8.0224796e-02  -2.0935354e-01  -1.0728232e-01  -1.0800467e-01  -8.5838482e-02  -1.5834104e-01  -1.2884752e-01  -1.5267329e-01  -2.0277526e-01  -1.4541928e-01  -1.5319265e-01  -2.1422176e-01  -2.8421816e-01  -2.4482180e-01  -1.6911756e-01  -1.3879380e-01  -1.9858094e-01  -1.7126359e-01  -2.1272311e-01  -2.1374640e-01  -2.4433671e-01  -2.0572895e-01  -2.2988010e-01  -2.3598332e-01  -1.8881408e-01  -2.3343687e-01  -2.0613542e-01  -2.3537859e-01  -2.4831360e-01  -2.4049719e-01  -2.6987306e-01  -2.8147835e-01  -3.0573191e-01  -3.4142406e-01
   2.5220139e-02   8.6227290e-02   1.0000000e+00   1.4397761e-01   1.2187934e-01   4.4774083e-02   3.1324979e-02   1.1078603e-01   2.4569314e-01   6.7959611e-02   1.2101848e-01   1.4497730e-01   2.4805271e-01   8.7694192e-02   1.9150558e-01   3.1111398e-01   3.3320805e-01   6.1906427e-02   3.8516234e-02   2.0484226e-01   4.2619075e-02   2.1267491e-01   8.8892574e-02   2.9019971e-02   1.4960381e-01   1.0425079e-01   5.9564134e-02   6.5917141e-02   1.1676707e-01   4.7068043e-02   6.6552736e-02   1.0191076e-02   8.2600225e-02   1.9581154e-01   1.0991035e-01   1.5019817e-01   6.3923024e-02   9.8758470e-02   5.1485126e-02   1.0572418e-02   1.6734715e-02   7.1844439e-02   6.5227933e-02   5.4137309e-02  -2.1067789e-02   2.0429509e-02   4.7260361e-02   1.6971138e-02   7.1648543e-03  -1.1269479e-03  -2.3416367e-03  -5.0650307e-03  -2.9418850e-02  -6.4509928e-02
   8.8107576e-02   4.1689211e-03   1.4397761e-01   1.0000000e+00  -5.9648147e-04   8.0478398e-02   1.0244065e-01   1.6325987e-01   2.6637922e-01   2.6798469e-01   1.7339409e-01   2.8886145e-01   2.7052228e-01   2.2786719e-01   1.5272745e-01   3.3884804e-01   2.9463631e-01   1.4005153e-01   4.8852063e-01   1.8238683e-01   2.5708984e-01   1.2327907e-01   2.1941724e-01   9.0610917e-02   2.1223331e-01   8.2206492e-02   1.5753151e-01   2.0609531e-01   2.3349528e-01   1.9058979e-01   2.9806428e-01   3.6401274e-02   2.1912571e-01   2.6028480e-01   1.6745527e-01   1.8366846e-01   1.2287497e-01   1.6083296e-01   3.7027555e-02   9.4325415e-02   9.0890278e-02   1.0687063e-01   1.9599681e-01   1.0213604e-01   8.0360151e-02   1.2864705e-01   6.2697150e-02   1.0939132e-01   9.5046522e-02   8.5541503e-02   7.1682589e-02   6.6638166e-02   5.8621179e-02   2.3172737e-02
   5.0790271e-02   2.5074194e-02   1.2187934e-01  -5.9648147e-04   1.0000000e+00   2.7763416e-02   8.7443296e-02   2.2293760e-01  -1.8675224e-04   1.1188912e-01   2.6092346e-01   3.2650274e-01   7.4188409e-02   3.9260275e-01   3.0877048e-01   3.8363385e-01   3.9551849e-01   2.5242697e-01   1.8218127e-01   3.4811720e-01   3.1713248e-01   4.1882977e-01   1.5174500e-01   3.7472900e-01   1.8829356e-01   4.2071844e-01   2.9569683e-01   3.0838152e-01   1.8389392e-01   2.3931809e-01   2.8009897e-01   2.3463891e-01   2.3952096e-01   2.9666803e-01   2.1696244e-01   2.7134854e-01   1.6183641e-01   2.6564020e-01   2.6748937e-01   2.3896787e-01   2.2411839e-01   2.9257881e-01   1.9549381e-01   2.0566046e-01   2.7302785e-01   2.0371204e-01   2.9523288e-01   2.1312133e-01   2.1550737e-01   2.0089651e-01   2.0003979e-01   1.9205600e-01   1.7787276e-01   1.6152766e-01
   4.9760104e-03  -3.4252241e-02   4.4774083e-02   8.0478398e-02   2.7763416e-02   1.0000000e+00   2.7070476e-02   2.3744092e-01  -1.4842794e-01   2.8301679e-01   6.8308466e-01   3.5483181e-01   1.8936273e-01   2.3849120e-01   3.1570930e-01   5.5900701e-01   4.4852680e-01   3.4069158e-01   4.6053705e-01   5.0671633e-01   3.7418197e-01   4.3445213e-01   2.1382079e-01   3.4697476e-01   2.2028994e-01   4.4752710e-01   4.0909689e-01   4.1951479e-01   4.0811292e-01   2.8453836e-01   3.5454304e-01   2.6799272e-01   2.2662716e-01   3.9889256e-01   2.8927742e-01   2.7357334e-01   3.1735332e-01   3.4188617e-01   4.5698782e-01   4.0549264e-01   3.7151338e-01   3.2282561e-01   3.5211962e-01   2.8090101e-01   3.9529748e-01   3.8416167e-01   3.9793649e-01   3.5001832e-01   3.4601239e-01   3.1972558e-01   3.0912199e-01   3.0948301e-01   2.9060657e-01   2.6726712e-01
   1.7789330e-02   1.0020569e-01   3.1324979e-02   1.0244065e-01   8.7443296e-02   2.7070476e-02   1.0000000e+00   6.7589720e-02   3.2043241e-01   3.1798827e-01   3.2143293e-01   3.1421064e-01   2.4657165e-01   5.5380591e-01   7.0042967e-01   2.4397849e-01   4.1168801e-01   2.9538577e-01   4.4950461e-01   5.4872008e-01   4.2443034e-01   7.4948073e-01   4.9272245e-01   4.3677227e-01   4.9989507e-01   4.8677211e-01   4.6331767e-01   5.4817454e-01   3.6469099e-01   4.4929177e-01   5.1382571e-01   4.9572216e-01   4.0055494e-01   4.6902314e-01   4.8603156e-01   5.2208653e-01   4.6928081e-01   5.4156837e-01   5.2059043e-01   4.0248612e-01   4.6397158e-01   4.2262464e-01   3.8564292e-01   3.9082125e-01   4.9833416e-01   4.5881279e-01   4.1405786e-01   4.6798731e-01   4.2835452e-01   4.0821539e-01   4.0473724e-01   3.9557735e-01   3.5500868e-01   3.3378844e-01
  -5.8574840e-03  -1.0756225e-01   1.1078603e-01   1.6325987e-01   2.2293760e-01   2.3744092e-01   6.7589720e-02   1.0000000e+00   3.2671266e-01   5.2647599e-01   3.9013840e-01   5.9529147e-01   6.9207799e-01   8.5302722e-01   4.2412901e-01   7.4549797e-01   6.0325886e-01   7.3074587e-01   6.7404416e-01   6.1691709e-01   5.1395302e-01   7.5340463e-01   6.1074962e-01   4.2861140e-01   4.5196078e-01   5.9641922e-01   5.3499052e-01   7.0408065e-01   6.8787422e-01   5.0179095e-01   6.4263299e-01   4.1591805e-01   5.9553969e-01   6.1032582e-01   4.7372028e-01   5.4382738e-01   4.8648684e-01   5.4544793e-01   5.7487920e-01   4.1118856e-01   4.9378378e-01   5.7054193e-01   5.3654993e-01   4.9019377e-01   5.0976686e-01   5.4171689e-01   4.7555746e-01   5.1628517e-01   4.8159414e-01   4.6848507e-01   4.4794719e-01   4.4115961e-01   4.2931145e-01   4.0963863e-01
   2.5574053e-02   4.5110029e-02   2.4569314e-01   2.6637922e-01  -1.8675224e-04  -1.4842794e-01   3.2043241e-01   3.2671266e-01   1.0000000e+00   1.5992328e-01   2.3746894e-01   4.4656036e-01   6.9546837e-01   6.3378956e-01   4.5076303e-01   7.1490144e-01   4.8426268e-01   6.1212749e-01   4.7892447e-01   5.4031383e-01   6.4741438e-01   5.9601653e-01   6.8190527e-01   6.9334297e-01   5.5131895e-01   5.4662077e-01   5.7248908e-01   5.1375272e-01   6.0306497e-01   6.1615551e-01   5.7895142e-01   5.4647756e-01   5.2262305e-01   6.1180755e-01   5.4086973e-01   4.3009400e-01   5.6344305e-01   5.1815014e-01   4.6020313e-01   5.3404389e-01   5.0246994e-01   4.1312056e-01   4.6866166e-01   5.2960155e-01   4.9950519e-01   4.2335129e-01   5.2117355e-01   4.9491843e-01   4.5205780e-01   4.4325884e-01   4.0760121e-01   4.0429138e-01   3.6076236e-01   3.6829467e-01
  -5.8413597e-02   4.3618754e-02   6.7959611e-02   2.6798469e-01   1.1188912e-01   2.8301679e-01   3.1798827e-01   5.2647599e-01   1.5992328e-01   1.0000000e+00   2.1644009e-01   2.9279859e-01   5.5701451e-01   6.3865050e-01   4.3126279e-01   7.3028693e-01   6.3456519e-01   3.7722068e-01   6.4351401e-01   5.8675519e-01   4.5883927e-01   4.6063473e-01   5.2706046e-01   6.9224799e-01   5.4191997e-01   6.3220454e-01   4.2103970e-01   4.2621595e-01   5.3515023e-01   4.9926362e-01   4.6666200e-01   4.3878994e-01   5.6272129e-01   5.6143284e-01   5.7840929e-01   5.5269760e-01   4.5492979e-01   4.5480384e-01   5.7526039e-01   5.2334518e-01   4.9623016e-01   5.8116640e-01   5.8096161e-01   4.6972906e-01   5.4411402e-01   6.7276519e-01   4.7543137e-01   5.2330380e-01   5.2343040e-01   4.7884172e-01   4.6097538e-01   4.4126660e-01   4.3202477e-01   4.2380882e-01
  -1.1988470e-01   2.8710039e-02   1.2101848e-01   1.7339409e-01   2.6092346e-01   6.8308466e-01   3.2143293e-01   3.9013840e-01   2.3746894e-01   2.1644009e-01   1.0000000e+00   1.9913447e-01   4.7416175e-01   5.6781132e-01   4.3338946e-01   5.7736047e-01   6.0257825e-01   7.2840882e-01   4.2027395e-01   5.7841189e-01   6.9230962e-01   6.0975627e-01   5.7728621e-01   3.8176526e-01   7.4908369e-01   5.0251924e-01   6.7343047e-01   7.0850338e-01   6.0103557e-01   8.3153896e-01   7.2778804e-01   4.8659616e-01   4.9365276e-01   7.6973120e-01   6.1947571e-01   6.9305084e-01   6.4012541e-01   5.4407443e-01   6.1977771e-01   5.2315888e-01   5.9372603e-01   6.4741343e-01   5.8733000e-01   5.6847572e-01   6.5623714e-01   5.3810729e-01   6.6032659e-01   6.5829982e-01   6.3656290e-01   5.9365049e-01   5.7903953e-01   5.7994540e-01   5.5275924e-01   5.4110436e-01
   1.2869800e-02  -2.2875694e-02   1.4497730e-01   2.8886145e-01   3.2650274e-01   3.5483181e-01   3.1421064e-01   5.9529147e-01   4.4656036e-01   2.9279859e-01   1.9913447e-01   1.0000000e+00   6.6505653e-01   5.6216577e-01   5.1543169e-01   7.0178895e-01   3.9455003e-01   6.9852128e-01   6.0318166e-01   6.5226494e-01   5.5940257e-01   9.4518180e-01   6.3793719e-01   5.7172354e-01   8.0912819e-01   5.5249816e-01   7.9129220e-01   6.8704124e-01   5.1236516e-01   8.8120802e-01   6.3109623e-01   6.2367936e-01   6.4246568e-01   4.8132932e-01   6.0603549e-01   6.5388923e-01   6.2723626e-01   6.0047259e-01   6.3203544e-01   5.3865251e-01   6.4379769e-01   7.7666101e-01   6.0253857e-01   6.4033468e-01   6.5048326e-01   6.3742314e-01   6.9611192e-01   6.8460431e-01   6.1996781e-01   5.8574789e-01   5.9465542e-01   5.8076292e-01   5.7678526e-01   5.5536742e-01
  -3.8454723e-02  -1.4607968e-01   2.4805271e-01   2.7052228e-01   7.4188409e-02   1.8936273e-01   2.4657165e-01   6.9207799e-01   6.9546837e-01   5.5701451e-01   4.7416175e-01   6.6505653e-01   1.0000000e+00   7.9246697e-01   6.2807286e-01   6.7131283e-01   5.8285271e-01   8.1000700e-01   6.4813470e-01   8.7572098e-01   8.0898917e-01   6.6960234e-01   9.0208710e-01   5.4418868e-01   7.9904924e-01   8.2968394e-01   7.5499664e-01   6.7215151e-01   8.1553698e-01   7.2810502e-01   6.2722705e-01   6.7832093e-01   7.1284362e-01   7.8467788e-01   6.6809762e-01   8.0632196e-01   6.9947483e-01   8.0104995e-01   7.5535482e-01   6.6407962e-01   5.9571367e-01   6.6668392e-01   5.7133492e-01   6.8009912e-01   6.7362146e-01   7.2201718e-01   6.1354004e-01   6.4627181e-01   6.1947427e-01   6.0921629e-01   5.7548569e-01   5.8257348e-01   5.5786444e-01   5.3758901e-01
  -2.1761192e-02   5.5118545e-02   8.7694192e-02   2.2786719e-01   3.9260275e-01   2.3849120e-01   5.5380591e-01   8.5302722e-01   6.3378956e-01   6.3865050e-01   5.6781132e-01   5.6216577e-01   7.9246697e-01   1.0000000e+00   8.9326641e-01   6.6384105e-01   7.9716686e-01   7.7392384e-01   8.0495380e-01   8.7975727e-01   8.6851618e-01   6.6860389e-01   7.4007834e-01   6.1573833e-01   7.5683476e-01   7.1988290e-01   7.0606295e-01   8.0565146e-01   8.7826994e-01   8.2821797e-01   8.4822817e-01   6.7715156e-01   8.3537131e-01   8.4300361e-01   7.0840227e-01   7.7035587e-01   8.8273884e-01   7.3587713e-01   6.4161547e-01   7.1197670e-01   7.6342558e-01   6.9644265e-01   7.5371741e-01   7.4421588e-01   7.1559630e-01   6.7985786e-01   7.0287515e-01   7.2587971e-01   6.8273482e-01   6.6614809e-01   6.3993535e-01   6.2974957e-01   5.9972359e-01   5.7074897e-01
  -1.0210906e-01  -6.2258686e-02   1.9150558e-01   1.5272745e-01   3.0877048e-01   3.1570930e-01   7.0042967e-01   4.2412901e-01   4.5076303e-01   4.3126279e-01   4.3338946e-01   5.1543169e-01   6.2807286e-01   8.9326641e-01   1.0000000e+00   5.4015546e-01   7.8166568e-01   5.1552083e-01   5.9418036e-01   9.2133540e-01   8.0545025e-01   4.1579586e-01   7.6019459e-01   7.0217937e-01   6.8381592e-01   9.3339403e-01   7.2717970e-01   8.1421071e-01   5.9252434e-01   6.7486082e-01   6.9183295e-01   7.0003742e-01   8.2369498e-01   8.7103932e-01   6.3128574e-01   6.9733207e-01   7.9727662e-01   7.3148963e-01   6.9817315e-01   7.1960024e-01   5.7980132e-01   7.1563846e-01   6.9013971e-01   6.3944767e-01   7.1577041e-01   5.5016154e-01   6.2563167e-01   6.7445994e-01   6.3894565e-01   6.5620248e-01   6.5020641e-01   6.5136448e-01   6.2269282e-01   6.2996493e-01
  -3.6888907e-02  -3.4408164e-02   3.1111398e-01   3.3884804e-01   3.8363385e-01   5.5900701e-01   2.4397849e-01   7.4549797e-01   7.1490144e-01   7.3028693e-01   5.7736047e-01   7.0178895e-01   6.7131283e-01   6.6384105e-01   5.4015546e-01   1.0000000e+00   7.8718188e-01   6.2051069e-01   7.6616803e-01   8.0045576e-01   8.1255919e-01   8.1321722e-01   9.0732476e-01   7.3538311e-01   6.2503025e-01   9.4600850e-01   6.8138404e-01   8.2144703e-01   7.5133938e-01   8.4356340e-01   7.0805709e-01   7.8342479e-01   8.3628012e-01   6.9445571e-01   9.0207015e-01   7.2091440e-01   8.3302229e-01   7.4908949e-01   7.4994736e-01   7.5702700e-01   6.8533131e-01   7.6367868e-01   7.2750428e-01   7.1477287e-01   6.2878514e-01   8.0151657e-01   7.5362210e-01   7.2667840e-01   7.4219899e-01   7.1715172e-01   6.9769401e-01   6.9792807e-01   6.7876775e-01   6.6881408e-01
  -2.1153856e-01   5.1832321e-04   3.3320805e-01   2.9463631e-01   3.9551849e-01   4.4852680e-01   4.1168801e-01   6.0325886e-01   4.8426268e-01   6.3456519e-01   6.0257825e-01   3.9455003e-01   5.8285271e-01   7.9716686e-01   7.8166568e-01   7.8718188e-01   1.0000000e+00   5.0692992e-01   8.2844187e-01   7.3083956e-01   8.8690079e-01   5.8021513e-01   6.8587789e-01   6.8862604e-01   7.4191269e-01   7.2465551e-01   8.4139477e-01   6.7421618e-01   7.8671762e-01   7.3962901e-01   9.9534926e-01   7.4181450e-01   9.3225999e-01   8.2222645e-01   7.0108519e-01   7.4021591e-01   8.6744893e-01   7.3374448e-01   7.3122693e-01   7.3356575e-01   6.4224588e-01   8.1210615e-01   7.2743171e-01   7.3207876e-01   7.1185590e-01   8.2188301e-01   6.9784938e-01   7.2451984e-01   7.2894917e-01   6.9639338e-01   6.8449945e-01   7.0559400e-01   6.7902613e-01   6.6948727e-01
  -2.8394357e-01  -2.3096570e-01   6.1906427e-02   1.4005153e-01   2.5242697e-01   3.4069158e-01   2.9538577e-01   7.3074587e-01   6.1212749e-01   3.7722068e-01   7.2840882e-01   6.9852128e-01   8.1000700e-01   7.7392384e-01   5.1552083e-01   6.2051069e-01   5.0692992e-01   1.0000000e+00   5.0742231e-01   7.1225418e-01   7.2672813e-01   8.5548804e-01   8.4095653e-01   9.1280690e-01   8.2379484e-01   9.3118236e-01   7.9916236e-01   8.0737103e-01   9.0437834e-01   9.2403975e-01   7.7866985e-01   7.8901399e-01   8.0319641e-01   9.4340387e-01   8.2652012e-01   9.7237479e-01   8.2460083e-01   8.6001707e-01   8.2002401e-01   8.1829991e-01   8.6162807e-01   7.6820835e-01   7.8073510e-01   8.8837688e-01   8.2250631e-01   8.3844887e-01   8.6545053e-01   8.1708546e-01   8.0963658e-01   7.8621826e-01   7.8213604e-01   7.7053482e-01   7.5026650e-01   7.4852522e-01
  -2.2166361e-01  -6.3784996e-02   3.8516234e-02   4.8852063e-01   1.8218127e-01   4.6053705e-01   4.4950461e-01   6.7404416e-01   4.7892447e-01   6.4351401e-01   4.2027395e-01   6.0318166e-01   6.4813470e-01   8.0495380e-01   5.9418036e-01   7.6616803e-01   8.2844187e-01   5.0742231e-01   1.0000000e+00   5.9954626e-01   7.8868537e-01   7.3004947e-01   9.6900866e-01   8.7453359e-01   7.9236116e-01   7.7341792e-01   7.7817965e-01   7.4864158e-01   8.5480847e-01   8.5023948e-01   8.4745931e-01   8.0506494e-01   8.7848385e-01   8.7143968e-01   8.1315676e-01   8.2048378e-01   9.1191606e-01   8.2555727e-01   8.0196242e-01   8.4208743e-01   9.1463843e-01   7.9971803e-01   8.8854879e-01   8.5850733e-01   8.5701527e-01   8.4423320e-01   8.6301256e-01   8.4542058e-01   8.2480573e-01   8.1320121e-01   8.0453110e-01   8.0009639e-01   7.9695634e-01   7.9644754e-01
  -3.5650826e-01   8.4520464e-02   2.0484226e-01   1.8238683e-01   3.4811720e-01   5.0671633e-01   5.4872008e-01   6.1691709e-01   5.4031383e-01   5.8675519e-01   5.7841189e-01   6.5226494e-01   8.7572098e-01   8.7975727e-01   9.2133540e-01   8.0045576e-01   7.3083956e-01   7.1225418e-01   5.9954626e-01   1.0000000e+00   7.2444114e-01   6.7868971e-01   8.1379020e-01   7.4477004e-01   9.2799890e-01   9.3010498e-01   8.5098562e-01   9.0989456e-01   9.7584213e-01   9.5392528e-01   9.6089452e-01   8.9217453e-01   9.3982649e-01   9.1905197e-01   8.9432030e-01   8.9484259e-01   8.1331493e-01   8.2326902e-01   8.6646586e-01   8.6407714e-01   8.3827778e-01   8.4273452e-01   7.8669962e-01   7.9146603e-01   8.8126064e-01   7.7657619e-01   7.5600484e-01   8.5892671e-01   8.1063530e-01   8.3292690e-01   8.2075255e-01   7.9477893e-01   7.9034920e-01   7.6893267e-01
  -2.3259332e-01  -8.0224796e-02   4.2619075e-02   2.5708984e-01   3.1713248e-01   3.7418197e-01   4.2443034e-01   5.1395302e-01   6.4741438e-01   4.5883927e-01   6.9230962e-01   5.5940257e-01   8.0898917e-01   8.6851618e-01   8.0545025e-01   8.1255919e-01   8.8690079e-01   7.2672813e-01   7.8868537e-01   7.2444114e-01   1.0000000e+00   8.8029074e-01   9.3093433e-01   9.6910566e-01   7.5694936e-01   7.6489733e-01   9.4767238e-01   8.6059604e-01   8.7463745e-01   9.3333297e-01   8.2085544e-01   7.4973798e-01   8.2800559e-01   8.2413123e-01   9.3504443e-01   8.8633527e-01   9.1664962e-01   8.4272236e-01   9.1296299e-01   8.9218358e-01   7.8969097e-01   9.5938519e-01   8.3311636e-01   8.4327570e-01   8.4732418e-01   8.1341531e-01   8.3191748e-01   8.4325352e-01   8.4781076e-01   8.5993628e-01   8.4091371e-01   8.3652647e-01   8.2312346e-01   8.2281687e-01
  -1.5961468e-01  -2.0935354e-01   2.1267491e-01   1.2327907e-01   4.1882977e-01   4.3445213e-01   7.4948073e-01   7.5340463e-01   5.9601653e-01   4.6063473e-01   6.0975627e-01   9.4518180e-01   6.6960234e-01   6.6860389e-01   4.1579586e-01   8.1321722e-01   5.8021513e-01   8.5548804e-01   7.3004947e-01   6.7868971e-01   8.8029074e-01   1.0000000e+00   8.2875835e-01   8.3825872e-01   6.7795413e-01   8.0765286e-01   9.8021205e-01   9.3786727e-01   7.1215350e-01   9.2598282e-01   7.7388182e-01   7.7107053e-01   8.3651910e-01   8.8748736e-01   9.3377709e-01   9.0379160e-01   8.8428422e-01   9.8026774e-01   1.0731882e+00   8.7489188e-01   8.3170613e-01   7.9009431e-01   7.8233708e-01   9.1940360e-01   8.1583619e-01   9.0983772e-01   8.3291688e-01   8.8368423e-01   8.0682633e-01   7.8854318e-01   7.8969720e-01   7.6270502e-01   7.5011677e-01   7.3481029e-01
  -2.8146001e-01  -1.0728232e-01   8.8892574e-02   2.1941724e-01   1.5174500e-01   2.1382079e-01   4.9272245e-01   6.1074962e-01   6.8190527e-01   5.2706046e-01   5.7728621e-01   6.3793719e-01   9.0208710e-01   7.4007834e-01   7.6019459e-01   9.0732476e-01   6.8587789e-01   8.4095653e-01   9.6900866e-01   8.1379020e-01   9.3093433e-01   8.2875835e-01   1.0000000e+00   7.3580544e-01   8.2250018e-01   8.4367082e-01   9.0681910e-01   8.6797999e-01   8.8840034e-01   9.1480484e-01   9.1884232e-01   8.5549345e-01   8.6906157e-01   9.5202526e-01   7.8901591e-01   9.7738110e-01   7.9414002e-01   9.0190483e-01   9.6960348e-01   8.6272223e-01   9.4443435e-01   9.1764381e-01   8.6970264e-01   9.2271297e-01   9.1344401e-01   8.8151191e-01   8.1095505e-01   8.7327766e-01   8.8217709e-01   8.5754578e-01   8.6119770e-01   8.4933990e-01   8.4236566e-01   8.4592648e-01
  -3.6523436e-01  -1.0800467e-01   2.9019971e-02   9.0610917e-02   3.7472900e-01   3.4697476e-01   4.3677227e-01   4.2861140e-01   6.9334297e-01   6.9224799e-01   3.8176526e-01   5.7172354e-01   5.4418868e-01   6.1573833e-01   7.0217937e-01   7.3538311e-01   6.8862604e-01   9.1280690e-01   8.7453359e-01   7.4477004e-01   9.6910566e-01   8.3825872e-01   7.3580544e-01   1.0000000e+00   7.6565917e-01   8.6414703e-01   8.7892929e-01   7.8750110e-01   8.4606865e-01   7.6803372e-01   9.6422733e-01   8.8484047e-01   9.0320654e-01   8.2412169e-01   8.4392792e-01   9.2515880e-01   8.6829873e-01   8.6121442e-01   7.7431849e-01   9.3816566e-01   7.7453568e-01   9.3882448e-01   9.2977043e-01   9.6478446e-01   8.5440742e-01   8.7871444e-01   9.4779805e-01   8.7699057e-01   9.2267657e-01   9.1192485e-01   8.9757955e-01   8.9771290e-01   8.8569242e-01   8.8749990e-01
  -3.9881403e-01  -8.5838482e-02   1.4960381e-01   2.1223331e-01   1.8829356e-01   2.2028994e-01   4.9989507e-01   4.5196078e-01   5.5131895e-01   5.4191997e-01   7.4908369e-01   8.0912819e-01   7.9904924e-01   7.5683476e-01   6.8381592e-01   6.2503025e-01   7.4191269e-01   8.2379484e-01   7.9236116e-01   9.2799890e-01   7.5694936e-01   6.7795413e-01   8.2250018e-01   7.6565917e-01   1.0000000e+00   8.7157338e-01   9.3487608e-01   8.0238543e-01   1.0252793e+00   9.0524214e-01   9.2568508e-01   9.2542424e-01   8.7390018e-01   9.2431776e-01   9.3126033e-01   9.4832806e-01   9.8633264e-01   8.8777140e-01   8.7431530e-01   9.3454143e-01   9.6772789e-01   9.2511618e-01   9.6944627e-01   9.2865589e-01   9.3750136e-01   8.7585036e-01   9.4450063e-01   8.9757860e-01   9.0923416e-01   8.9927506e-01   8.9347493e-01   8.7659566e-01   8.7853140e-01   8.7037575e-01
  -3.7503294e-01  -1.5834104e-01   1.0425079e-01   8.2206492e-02   4.2071844e-01   4.4752710e-01   4.8677211e-01   5.9641922e-01   5.4662077e-01   6.3220454e-01   5.0251924e-01   5.5249816e-01   8.2968394e-01   7.1988290e-01   9.3339403e-01   9.4600850e-01   7.2465551e-01   9.3118236e-01   7.7341792e-01   9.3010498e-01   7.6489733e-01   8.0765286e-01   8.4367082e-01   8.6414703e-01   8.7157338e-01   1.0000000e+00   9.3643909e-01   9.0636448e-01   8.6137926e-01   9.0643647e-01   9.5969900e-01   8.7518042e-01   1.0102628e+00   9.9564740e-01   8.7922803e-01   9.8465556e-01   9.0084819e-01   9.2436957e-01   9.4827530e-01   9.6845302e-01   9.1544449e-01   9.3441676e-01   8.9625812e-01   8.7359112e-01   9.2344434e-01   9.5897084e-01   8.6451143e-01   8.8989367e-01   8.9112883e-01   8.8837334e-01   8.9376203e-01   8.8824696e-01   8.7880258e-01   8.7056151e-01
  -2.0305305e-01  -1.2884752e-01   5.9564134e-02   1.5753151e-01   2.9569683e-01   4.0909689e-01   4.6331767e-01   5.3499052e-01   5.7248908e-01   4.2103970e-01   6.7343047e-01   7.9129220e-01   7.5499664e-01   7.0606295e-01   7.2717970e-01   6.8138404e-01   8.4139477e-01   7.9916236e-01   7.7817965e-01   8.5098562e-01   9.4767238e-01   9.8021205e-01   9.0681910e-01   8.7892929e-01   9.3487608e-01   9.3643909e-01   1.0000000e+00   9.0566198e-01   8.7548997e-01   8.8563450e-01   9.5476879e-01   9.2775303e-01   8.8460933e-01   9.0241705e-01   9.8549363e-01   1.0191663e+00   8.4371233e-01   9.3964151e-01   9.5547411e-01   9.0920586e-01   9.1749503e-01   8.8919918e-01   9.6518113e-01   9.5532647e-01   9.2115555e-01   9.4870065e-01   9.8133859e-01   9.2019049e-01   9.1523826e-01   9.1293285e-01   9.0732455e-01   9.0214133e-01   8.8780672e-01   8.8542670e-01
  -3.5720173e-01  -1.5267329e-01   6.5917141e-02   2.0609531e-01   3.0838152e-01   4.1951479e-01   5.4817454e-01   7.0408065e-01   5.1375272e-01   4.2621595e-01   7.0850338e-01   6.8704124e-01   6.7215151e-01   8.0565146e-01   8.1421071e-01   8.2144703e-01   6.7421618e-01   8.0737103e-01   7.4864158e-01   9.0989456e-01   8.6059604e-01   9.3786727e-01   8.6797999e-01   7.8750110e-01   8.0238543e-01   9.0636448e-01   9.0566198e-01   1.0000000e+00   8.7912573e-01   8.4707313e-01   8.6948416e-01   8.6804800e-01   9.0613107e-01   1.0200253e+00   9.8678171e-01   9.4046698e-01   8.7057263e-01   9.5565414e-01   9.7104160e-01   9.4296511e-01   9.6878054e-01   9.2276304e-01   1.0215342e+00   9.2648077e-01   9.5561756e-01   8.9769681e-01   9.5551632e-01   9.3241123e-01   9.2475976e-01   9.3289905e-01   9.1296628e-01   9.1423376e-01   9.0565925e-01   8.9455029e-01
  -3.4845151e-01  -2.0277526e-01   1.1676707e-01   2.3349528e-01   1.8389392e-01   4.0811292e-01   3.6469099e-01   6.8787422e-01   6.0306497e-01   5.3515023e-01   6.0103557e-01   5.1236516e-01   8.1553698e-01   8.7826994e-01   5.9252434e-01   7.5133938e-01   7.8671762e-01   9.0437834e-01   8.5480847e-01   9.7584213e-01   8.7463745e-01   7.1215350e-01   8.8840034e-01   8.4606865e-01   1.0252793e+00   8.6137926e-01   8.7548997e-01   8.7912573e-01   1.0000000e+00   9.3379315e-01   9.7684108e-01   9.6951780e-01   1.0190589e+00   9.7576660e-01   8.6483007e-01   9.6535944e-01   9.2081086e-01   8.8551511e-01   9.7566453e-01   1.0033770e+00   9.5321591e-01   9.3807494e-01   9.1087125e-01   9.5600127e-01   9.7617738e-01   9.3528378e-01   9.7718958e-01   9.1637737e-01   9.3269288e-01   9.2651512e-01   9.1332874e-01   8.9992164e-01   8.9804185e-01   8.7451643e-01
  -2.8039363e-01  -1.4541928e-01   4.7068043e-02   1.9058979e-01   2.3931809e-01   2.8453836e-01   4.4929177e-01   5.0179095e-01   6.1615551e-01   4.9926362e-01   8.3153896e-01   8.8120802e-01   7.2810502e-01   8.2821797e-01   6.7486082e-01   8.4356340e-01   7.3962901e-01   9.2403975e-01   8.5023948e-01   9.5392528e-01   9.3333297e-01   9.2598282e-01   9.1480484e-01   7.6803372e-01   9.0524214e-01   9.0643647e-01   8.8563450e-01   8.4707313e-01   9.3379315e-01   1.0000000e+00   8.8416257e-01   9.6981320e-01   8.7416384e-01   9.7737507e-01   9.9342462e-01   9.2089629e-01   9.9979785e-01   9.7439665e-01   9.3722434e-01   9.2751292e-01   9.2145364e-01   9.9638764e-01   9.4538363e-01   8.9154336e-01   9.6656145e-01   9.5485668e-01   9.6080666e-01   9.5319655e-01   9.3055545e-01   9.4703844e-01   9.3414945e-01   9.3432852e-01   9.1971426e-01   9.1723172e-01
  -3.0684902e-01  -1.5319265e-01   6.6552736e-02   2.9806428e-01   2.8009897e-01   3.5454304e-01   5.1382571e-01   6.4263299e-01   5.7895142e-01   4.6666200e-01   7.2778804e-01   6.3109623e-01   6.2722705e-01   8.4822817e-01   6.9183295e-01   7.0805709e-01   9.9534926e-01   7.7866985e-01   8.4745931e-01   9.6089452e-01   8.2085544e-01   7.7388182e-01   9.1884232e-01   9.6422733e-01   9.2568508e-01   9.5969900e-01   9.5476879e-01   8.6948416e-01   9.7684108e-01   8.8416257e-01   1.0000000e+00   8.2522712e-01   8.8308624e-01   9.9565053e-01   8.8395407e-01   9.1231675e-01   9.5999734e-01   9.9161978e-01   9.1805907e-01   9.5823055e-01   9.0662754e-01   9.6190466e-01   9.5894186e-01   9.3595923e-01   1.0039530e+00   9.9982583e-01   9.3043432e-01   9.4394383e-01   9.3016828e-01   9.3153894e-01   9.4156521e-01   9.3548809e-01   9.2799040e-01   9.2668029e-01
  -3.9319266e-01  -2.1422176e-01   1.0191076e-02   3.6401274e-02   2.3463891e-01   2.6799272e-01   4.9572216e-01   4.1591805e-01   5.4647756e-01   4.3878994e-01   4.8659616e-01   6.2367936e-01   6.7832093e-01   6.7715156e-01   7.0003742e-01   7.8342479e-01   7.4181450e-01   7.8901399e-01   8.0506494e-01   8.9217453e-01   7.4973798e-01   7.7107053e-01   8.5549345e-01   8.8484047e-01   9.2542424e-01   8.7518042e-01   9.2775303e-01   8.6804800e-01   9.6951780e-01   9.6981320e-01   8.2522712e-01   1.0000000e+00   9.2746855e-01   8.5633427e-01   9.0446683e-01   8.7579807e-01   9.3309366e-01   9.6027397e-01   9.0071656e-01   1.0210098e+00   9.4128766e-01   9.8798623e-01   9.7673817e-01   9.5441042e-01   9.4463167e-01   9.7061888e-01   8.9825351e-01   9.6615720e-01   9.5992509e-01   9.6922109e-01   9.5780266e-01   9.6310228e-01   9.6628910e-01   9.6898991e-01
  -4.0204413e-01  -2.8421816e-01   8.2600225e-02   2.1912571e-01   2.3952096e-01   2.2662716e-01   4.0055494e-01   5.9553969e-01   5.2262305e-01   5.6272129e-01   4.9365276e-01   6.4246568e-01   7.1284362e-01   8.3537131e-01   8.2369498e-01   8.3628012e-01   9.3225999e-01   8.0319641e-01   8.7848385e-01   9.3982649e-01   8.2800559e-01   8.3651910e-01   8.6906157e-01   9.0320654e-01   8.7390018e-01   1.0102628e+00   8.8460933e-01   9.0613107e-01   1.0190589e+00   8.7416384e-01   8.8308624e-01   9.2746855e-01   1.0000000e+00   8.6059017e-01   9.4610468e-01   9.1002069e-01   8.9992816e-01   8.7581644e-01   9.5085852e-01   9.8745019e-01   9.8270618e-01   9.6435784e-01   9.1380149e-01   9.7870229e-01   9.6008552e-01   9.8497958e-01   9.5461883e-01   9.6610525e-01   9.5115231e-01   9.4799694e-01   9.4360935e-01   9.3303944e-01   9.3480957e-01   9.2640082e-01
  -3.5287223e-01  -2.4482180e-01   1.9581154e-01   2.6028480e-01   2.9666803e-01   3.9889256e-01   4.6902314e-01   6.1032582e-01   6.1180755e-01   5.6143284e-01   7.6973120e-01   4.8132932e-01   7.8467788e-01   8.4300361e-01   8.7103932e-01   6.9445571e-01   8.2222645e-01   9.4340387e-01   8.7143968e-01   9.1905197e-01   8.2413123e-01   8.8748736e-01   9.5202526e-01   8.2412169e-01   9.2431776e-01   9.9564740e-01   9.0241705e-01   1.0200253e+00   9.7576660e-01   9.7737507e-01   9.9565053e-01   8.5633427e-01   8.6059017e-01   1.0000000e+00   8.4772872e-01   8.8550457e-01   9.4636141e-01   9.5669821e-01   9.1509424e-01   9.4121707e-01   9.9247234e-01   9.0486293e-01   9.2326296e-01   9.5578779e-01   9.2575483e-01   9.2694461e-01   9.5770990e-01   9.5832821e-01   9.5703034e-01   9.5699805e-01   9.4745460e-01   9.4944851e-01   9.4131254e-01   9.3746058e-01
  -3.5455310e-01  -1.6911756e-01   1.0991035e-01   1.6745527e-01   2.1696244e-01   2.8927742e-01   4.8603156e-01   4.7372028e-01   5.4086973e-01   5.7840929e-01   6.1947571e-01   6.0603549e-01   6.6809762e-01   7.0840227e-01   6.3128574e-01   9.0207015e-01   7.0108519e-01   8.2652012e-01   8.1315676e-01   8.9432030e-01   9.3504443e-01   9.3377709e-01   7.8901591e-01   8.4392792e-01   9.3126033e-01   8.7922803e-01   9.8549363e-01   9.8678171e-01   8.6483007e-01   9.9342462e-01   8.8395407e-01   9.0446683e-01   9.4610468e-01   8.4772872e-01   1.0000000e+00   9.9987012e-01   9.5571523e-01   1.0595798e+00   9.9381818e-01   9.4457289e-01   9.7099586e-01   9.5054417e-01   9.7453215e-01   9.3735975e-01   9.4068739e-01   9.5871294e-01   9.6411920e-01   9.7525849e-01   9.6392334e-01   9.6184572e-01   9.6905157e-01   9.6984678e-01   9.6936390e-01   9.7135994e-01
  -3.9173596e-01  -1.3879380e-01   1.5019817e-01   1.8366846e-01   2.7134854e-01   2.7357334e-01   5.2208653e-01   5.4382738e-01   4.3009400e-01   5.5269760e-01   6.9305084e-01   6.5388923e-01   8.0632196e-01   7.7035587e-01   6.9733207e-01   7.2091440e-01   7.4021591e-01   9.7237479e-01   8.2048378e-01   8.9484259e-01   8.8633527e-01   9.0379160e-01   9.7738110e-01   9.2515880e-01   9.4832806e-01   9.8465556e-01   1.0191663e+00   9.4046698e-01   9.6535944e-01   9.2089629e-01   9.1231675e-01   8.7579807e-01   9.1002069e-01   8.8550457e-01   9.9987012e-01   1.0000000e+00   9.5424057e-01   9.4663879e-01   9.7329042e-01   9.0965295e-01   9.1616841e-01   9.9295777e-01   9.1984527e-01   9.6938193e-01   9.6923376e-01   9.3437560e-01   9.9675462e-01   9.5708164e-01   9.5304802e-01   9.5147031e-01   9.4801674e-01   9.5480862e-01   9.4937535e-01   9.3812758e-01
  -4.0757543e-01  -1.9858094e-01   6.3923024e-02   1.2287497e-01   1.6183641e-01   3.1735332e-01   4.6928081e-01   4.8648684e-01   5.6344305e-01   4.5492979e-01   6.4012541e-01   6.2723626e-01   6.9947483e-01   8.8273884e-01   7.9727662e-01   8.3302229e-01   8.6744893e-01   8.2460083e-01   9.1191606e-01   8.1331493e-01   9.1664962e-01   8.8428422e-01   7.9414002e-01   8.6829873e-01   9.8633264e-01   9.0084819e-01   8.4371233e-01   8.7057263e-01   9.2081086e-01   9.9979785e-01   9.5999734e-01   9.3309366e-01   8.9992816e-01   9.4636141e-01   9.5571523e-01   9.5424057e-01   1.0000000e+00   9.5665088e-01   8.6282850e-01   9.4987734e-01   9.7187812e-01   9.7306535e-01   9.6929366e-01   1.0311271e+00   9.9700351e-01   9.6389342e-01   9.9667130e-01   9.7558426e-01   9.6777808e-01   9.6604283e-01   9.5250353e-01   9.5092617e-01   9.5028946e-01   9.4486991e-01
  -3.3389321e-01  -1.7126359e-01   9.8758470e-02   1.6083296e-01   2.6564020e-01   3.4188617e-01   5.4156837e-01   5.4544793e-01   5.1815014e-01   4.5480384e-01   5.4407443e-01   6.0047259e-01   8.0104995e-01   7.3587713e-01   7.3148963e-01   7.4908949e-01   7.3374448e-01   8.6001707e-01   8.2555727e-01   8.2326902e-01   8.4272236e-01   9.8026774e-01   9.0190483e-01   8.6121442e-01   8.8777140e-01   9.2436957e-01   9.3964151e-01   9.5565414e-01   8.8551511e-01   9.7439665e-01   9.9161978e-01   9.6027397e-01   8.7581644e-01   9.5669821e-01   1.0595798e+00   9.4663879e-01   9.5665088e-01   1.0000000e+00   9.5148401e-01   9.4829758e-01   9.5246789e-01   9.6898109e-01   1.0259499e+00   1.0093005e+00   9.9356459e-01   9.7030873e-01   9.6888015e-01   9.6553997e-01   9.5993232e-01   9.5716682e-01   9.5824557e-01   9.5622428e-01   9.5043932e-01   9.4763202e-01
  -3.4544776e-01  -2.1272311e-01   5.1485126e-02   3.7027555e-02   2.6748937e-01   4.5698782e-01   5.2059043e-01   5.7487920e-01   4.6020313e-01   5.7526039e-01   6.1977771e-01   6.3203544e-01   7.5535482e-01   6.4161547e-01   6.9817315e-01   7.4994736e-01   7.3122693e-01   8.2002401e-01   8.0196242e-01   8.6646586e-01   9.1296299e-01   1.0731882e+00   9.6960348e-01   7.7431849e-01   8.7431530e-01   9.4827530e-01   9.5547411e-01   9.7104160e-01   9.7566453e-01   9.3722434e-01   9.1805907e-01   9.0071656e-01   9.5085852e-01   9.1509424e-01   9.9381818e-01   9.7329042e-01   8.6282850e-01   9.5148401e-01   1.0000000e+00   9.3302644e-01   9.9515538e-01   9.7739467e-01   9.5068838e-01   1.0060386e+00   9.8338464e-01   9.3984959e-01   9.7166181e-01   9.8411037e-01   9.6440805e-01   9.6756831e-01   9.7359514e-01   9.7350023e-01   9.7016753e-01   9.7467613e-01
  -3.7400163e-01  -2.1374640e-01   1.0572418e-02   9.4325415e-02   2.3896787e-01   4.0549264e-01   4.0248612e-01   4.1118856e-01   5.3404389e-01   5.2334518e-01   5.2315888e-01   5.3865251e-01   6.6407962e-01   7.1197670e-01   7.1960024e-01   7.5702700e-01   7.3356575e-01   8.1829991e-01   8.4208743e-01   8.6407714e-01   8.9218358e-01   8.7489188e-01   8.6272223e-01   9.3816566e-01   9.3454143e-01   9.6845302e-01   9.0920586e-01   9.4296511e-01   1.0033770e+00   9.2751292e-01   9.5823055e-01   1.0210098e+00   9.8745019e-01   9.4121707e-01   9.4457289e-01   9.0965295e-01   9.4987734e-01   9.4829758e-01   9.3302644e-01   1.0000000e+00   9.6138760e-01   9.1464776e-01   9.8219336e-01   9.6449616e-01   1.0024397e+00   1.0020040e+00   9.9934092e-01   9.7255030e-01   9.8275762e-01   9.8916488e-01   9.8436700e-01   9.8315310e-01   9.8072454e-01   9.7115231e-01
  -3.6587142e-01  -2.4433671e-01   1.6734715e-02   9.0890278e-02   2.2411839e-01   3.7151338e-01   4.6397158e-01   4.9378378e-01   5.0246994e-01   4.9623016e-01   5.9372603e-01   6.4379769e-01   5.9571367e-01   7.6342558e-01   5.7980132e-01   6.8533131e-01   6.4224588e-01   8.6162807e-01   9.1463843e-01   8.3827778e-01   7.8969097e-01   8.3170613e-01   9.4443435e-01   7.7453568e-01   9.6772789e-01   9.1544449e-01   9.1749503e-01   9.6878054e-01   9.5321591e-01   9.2145364e-01   9.0662754e-01   9.4128766e-01   9.8270618e-01   9.9247234e-01   9.7099586e-01   9.1616841e-01   9.7187812e-01   9.5246789e-01   9.9515538e-01   9.6138760e-01   1.0000000e+00   9.6375063e-01   9.7138498e-01   9.9235334e-01   9.8841719e-01   9.9778579e-01   9.6661872e-01   9.9278880e-01   9.9430684e-01   9.9281984e-01   9.9450446e-01   9.8855247e-01   9.9234301e-01   9.8717447e-01
  -3.5338530e-01  -2.0572895e-01   7.1844439e-02   1.0687063e-01   2.9257881e-01   3.2282561e-01   4.2262464e-01   5.7054193e-01   4.1312056e-01   5.8116640e-01   6.4741343e-01   7.7666101e-01   6.6668392e-01   6.9644265e-01   7.1563846e-01   7.6367868e-01   8.1210615e-01   7.6820835e-01   7.9971803e-01   8.4273452e-01   9.5938519e-01   7.9009431e-01   9.1764381e-01   9.3882448e-01   9.2511618e-01   9.3441676e-01   8.8919918e-01   9.2276304e-01   9.3807494e-01   9.9638764e-01   9.6190466e-01   9.8798623e-01   9.6435784e-01   9.0486293e-01   9.5054417e-01   9.9295777e-01   9.7306535e-01   9.6898109e-01   9.7739467e-01   9.1464776e-01   9.6375063e-01   1.0000000e+00   9.8122618e-01   9.5337560e-01   9.7411395e-01   1.0077403e+00   9.9401600e-01   9.8215416e-01   9.8194853e-01   9.7050963e-01   9.7297258e-01   9.7153056e-01   9.7526501e-01   9.6838485e-01
  -4.0279491e-01  -2.2988010e-01   6.5227933e-02   1.9599681e-01   1.9549381e-01   3.5211962e-01   3.8564292e-01   5.3654993e-01   4.6866166e-01   5.8096161e-01   5.8733000e-01   6.0253857e-01   5.7133492e-01   7.5371741e-01   6.9013971e-01   7.2750428e-01   7.2743171e-01   7.8073510e-01   8.8854879e-01   7.8669962e-01   8.3311636e-01   7.8233708e-01   8.6970264e-01   9.2977043e-01   9.6944627e-01   8.9625812e-01   9.6518113e-01   1.0215342e+00   9.1087125e-01   9.4538363e-01   9.5894186e-01   9.7673817e-01   9.1380149e-01   9.2326296e-01   9.7453215e-01   9.1984527e-01   9.6929366e-01   1.0259499e+00   9.5068838e-01   9.8219336e-01   9.7138498e-01   9.8122618e-01   1.0000000e+00   9.6849099e-01   9.7346060e-01   9.7699662e-01   9.8707300e-01   9.7656805e-01   9.8314199e-01   9.9065078e-01   9.9347131e-01   9.8167101e-01   9.8287053e-01   9.7381846e-01
  -4.1040249e-01  -2.3598332e-01   5.4137309e-02   1.0213604e-01   2.0566046e-01   2.8090101e-01   3.9082125e-01   4.9019377e-01   5.2960155e-01   4.6972906e-01   5.6847572e-01   6.4033468e-01   6.8009912e-01   7.4421588e-01   6.3944767e-01   7.1477287e-01   7.3207876e-01   8.8837688e-01   8.5850733e-01   7.9146603e-01   8.4327570e-01   9.1940360e-01   9.2271297e-01   9.6478446e-01   9.2865589e-01   8.7359112e-01   9.5532647e-01   9.2648077e-01   9.5600127e-01   8.9154336e-01   9.3595923e-01   9.5441042e-01   9.7870229e-01   9.5578779e-01   9.3735975e-01   9.6938193e-01   1.0311271e+00   1.0093005e+00   1.0060386e+00   9.6449616e-01   9.9235334e-01   9.5337560e-01   9.6849099e-01   1.0000000e+00   9.3810079e-01   9.7988307e-01   9.9302994e-01   9.7776654e-01   9.7695766e-01   9.8574722e-01   9.8415701e-01   9.8291211e-01   9.9054332e-01   9.9119540e-01
  -3.3050866e-01  -1.8881408e-01  -2.1067789e-02   8.0360151e-02   2.7302785e-01   3.9529748e-01   4.9833416e-01   5.0976686e-01   4.9950519e-01   5.4411402e-01   6.5623714e-01   6.5048326e-01   6.7362146e-01   7.1559630e-01   7.1577041e-01   6.2878514e-01   7.1185590e-01   8.2250631e-01   8.5701527e-01   8.8126064e-01   8.4732418e-01   8.1583619e-01   9.1344401e-01   8.5440742e-01   9.3750136e-01   9.2344434e-01   9.2115555e-01   9.5561756e-01   9.7617738e-01   9.6656145e-01   1.0039530e+00   9.4463167e-01   9.6008552e-01   9.2575483e-01   9.4068739e-01   9.6923376e-01   9.9700351e-01   9.9356459e-01   9.8338464e-01   1.0024397e+00   9.8841719e-01   9.7411395e-01   9.7346060e-01   9.3810079e-01   1.0000000e+00   9.3899606e-01   9.7896078e-01   9.9726234e-01   9.8887224e-01   9.8795378e-01   9.8272488e-01   9.9236634e-01   9.7451351e-01   9.6222210e-01
  -3.7102998e-01  -2.3343687e-01   2.0429509e-02   1.2864705e-01   2.0371204e-01   3.8416167e-01   4.5881279e-01   5.4171689e-01   4.2335129e-01   6.7276519e-01   5.3810729e-01   6.3742314e-01   7.2201718e-01   6.7985786e-01   5.5016154e-01   8.0151657e-01   8.2188301e-01   8.3844887e-01   8.4423320e-01   7.7657619e-01   8.1341531e-01   9.0983772e-01   8.8151191e-01   8.7871444e-01   8.7585036e-01   9.5897084e-01   9.4870065e-01   8.9769681e-01   9.3528378e-01   9.5485668e-01   9.9982583e-01   9.7061888e-01   9.8497958e-01   9.2694461e-01   9.5871294e-01   9.3437560e-01   9.6389342e-01   9.7030873e-01   9.3984959e-01   1.0020040e+00   9.9778579e-01   1.0077403e+00   9.7699662e-01   9.7988307e-01   9.3899606e-01   1.0000000e+00   9.8982189e-01   9.8724407e-01   9.9505795e-01   9.8931593e-01   9.9025916e-01   9.8776743e-01   9.8923039e-01   9.8673154e-01
  -3.6859343e-01  -2.0613542e-01   4.7260361e-02   6.2697150e-02   2.9523288e-01   3.9793649e-01   4.1405786e-01   4.7555746e-01   5.2117355e-01   4.7543137e-01   6.6032659e-01   6.9611192e-01   6.1354004e-01   7.0287515e-01   6.2563167e-01   7.5362210e-01   6.9784938e-01   8.6545053e-01   8.6301256e-01   7.5600484e-01   8.3191748e-01   8.3291688e-01   8.1095505e-01   9.4779805e-01   9.4450063e-01   8.6451143e-01   9.8133859e-01   9.5551632e-01   9.7718958e-01   9.6080666e-01   9.3043432e-01   8.9825351e-01   9.5461883e-01   9.5770990e-01   9.6411920e-01   9.9675462e-01   9.9667130e-01   9.6888015e-01   9.7166181e-01   9.9934092e-01   9.6661872e-01   9.9401600e-01   9.8707300e-01   9.9302994e-01   9.7896078e-01   9.8982189e-01   1.0000000e+00   9.7234873e-01   9.9485678e-01   9.9065772e-01   9.8736204e-01   9.8123702e-01   9.8400899e-01   9.7767346e-01
  -3.6088587e-01  -2.3537859e-01   1.6971138e-02   1.0939132e-01   2.1312133e-01   3.5001832e-01   4.6798731e-01   5.1628517e-01   4.9491843e-01   5.2330380e-01   6.5829982e-01   6.8460431e-01   6.4627181e-01   7.2587971e-01   6.7445994e-01   7.2667840e-01   7.2451984e-01   8.1708546e-01   8.4542058e-01   8.5892671e-01   8.4325352e-01   8.8368423e-01   8.7327766e-01   8.7699057e-01   8.9757860e-01   8.8989367e-01   9.2019049e-01   9.3241123e-01   9.1637737e-01   9.5319655e-01   9.4394383e-01   9.6615720e-01   9.6610525e-01   9.5832821e-01   9.7525849e-01   9.5708164e-01   9.7558426e-01   9.6553997e-01   9.8411037e-01   9.7255030e-01   9.9278880e-01   9.8215416e-01   9.7656805e-01   9.7776654e-01   9.9726234e-01   9.8724407e-01   9.7234873e-01   1.0000000e+00   9.9720738e-01   9.9528835e-01   9.9914913e-01   9.9605868e-01   9.9406658e-01   9.9240655e-01
  -3.8168718e-01  -2.4831360e-01   7.1648543e-03   9.5046522e-02   2.1550737e-01   3.4601239e-01   4.2835452e-01   4.8159414e-01   4.5205780e-01   5.2343040e-01   6.3656290e-01   6.1996781e-01   6.1947427e-01   6.8273482e-01   6.3894565e-01   7.4219899e-01   7.2894917e-01   8.0963658e-01   8.2480573e-01   8.1063530e-01   8.4781076e-01   8.0682633e-01   8.8217709e-01   9.2267657e-01   9.0923416e-01   8.9112883e-01   9.1523826e-01   9.2475976e-01   9.3269288e-01   9.3055545e-01   9.3016828e-01   9.5992509e-01   9.5115231e-01   9.5703034e-01   9.6392334e-01   9.5304802e-01   9.6777808e-01   9.5993232e-01   9.6440805e-01   9.8275762e-01   9.9430684e-01   9.8194853e-01   9.8314199e-01   9.7695766e-01   9.8887224e-01   9.9505795e-01   9.9485678e-01   9.9720738e-01   1.0000000e+00   1.0157177e+00   1.0142828e+00   1.0136487e+00   1.0149363e+00   1.0128606e+00
  -4.0168008e-01  -2.4049719e-01  -1.1269479e-03   8.5541503e-02   2.0089651e-01   3.1972558e-01   4.0821539e-01   4.6848507e-01   4.4325884e-01   4.7884172e-01   5.9365049e-01   5.8574789e-01   6.0921629e-01   6.6614809e-01   6.5620248e-01   7.1715172e-01   6.9639338e-01   7.8621826e-01   8.1320121e-01   8.3292690e-01   8.5993628e-01   7.8854318e-01   8.5754578e-01   9.1192485e-01   8.9927506e-01   8.8837334e-01   9.1293285e-01   9.3289905e-01   9.2651512e-01   9.4703844e-01   9.3153894e-01   9.6922109e-01   9.4799694e-01   9.5699805e-01   9.6184572e-01   9.5147031e-01   9.6604283e-01   9.5716682e-01   9.6756831e-01   9.8916488e-01   9.9281984e-01   9.7050963e-01   9.9065078e-01   9.8574722e-01   9.8795378e-01   9.8931593e-01   9.9065772e-01   9.9528835e-01   1.0157177e+00   1.0000000e+00   1.0280603e+00   1.0288414e+00   1.0298575e+00   1.0295675e+00
  -4.1269636e-01  -2.6987306e-01  -2.3416367e-03   7.1682589e-02   2.0003979e-01   3.0912199e-01   4.0473724e-01   4.4794719e-01   4.0760121e-01   4.6097538e-01   5.7903953e-01   5.9465542e-01   5.7548569e-01   6.3993535e-01   6.5020641e-01   6.9769401e-01   6.8449945e-01   7.8213604e-01   8.0453110e-01   8.2075255e-01   8.4091371e-01   7.8969720e-01   8.6119770e-01   8.9757955e-01   8.9347493e-01   8.9376203e-01   9.0732455e-01   9.1296628e-01   9.1332874e-01   9.3414945e-01   9.4156521e-01   9.5780266e-01   9.4360935e-01   9.4745460e-01   9.6905157e-01   9.4801674e-01   9.5250353e-01   9.5824557e-01   9.7359514e-01   9.8436700e-01   9.9450446e-01   9.7297258e-01   9.9347131e-01   9.8415701e-01   9.8272488e-01   9.9025916e-01   9.8736204e-01   9.9914913e-01   1.0142828e+00   1.0280603e+00   1.0000000e+00   1.0410609e+00   1.0430454e+00   1.0435141e+00
  -4.2438057e-01  -2.8147835e-01  -5.0650307e-03   6.6638166e-02   1.9205600e-01   3.0948301e-01   3.9557735e-01   4.4115961e-01   4.0429138e-01   4.4126660e-01   5.7994540e-01   5.8076292e-01   5.8257348e-01   6.2974957e-01   6.5136448e-01   6.9792807e-01   7.0559400e-01   7.7053482e-01   8.0009639e-01   7.9477893e-01   8.3652647e-01   7.6270502e-01   8.4933990e-01   8.9771290e-01   8.7659566e-01   8.8824696e-01   9.0214133e-01   9.1423376e-01   8.9992164e-01   9.3432852e-01   9.3548809e-01   9.6310228e-01   9.3303944e-01   9.4944851e-01   9.6984678e-01   9.5480862e-01   9.5092617e-01   9.5622428e-01   9.7350023e-01   9.8315310e-01   9.8855247e-01   9.7153056e-01   9.8167101e-01   9.8291211e-01   9.9236634e-01   9.8776743e-01   9.8123702e-01   9.9605868e-01   1.0136487e+00   1.0288414e+00   1.0410609e+00   1.0000000e+00   1.0573662e+00   1.0608637e+00
  -4.5765687e-01  -3.0573191e-01  -2.9418850e-02   5.8621179e-02   1.7787276e-01   2.9060657e-01   3.5500868e-01   4.2931145e-01   3.6076236e-01   4.3202477e-01   5.5275924e-01   5.7678526e-01   5.5786444e-01   5.9972359e-01   6.2269282e-01   6.7876775e-01   6.7902613e-01   7.5026650e-01   7.9695634e-01   7.9034920e-01   8.2312346e-01   7.5011677e-01   8.4236566e-01   8.8569242e-01   8.7853140e-01   8.7880258e-01   8.8780672e-01   9.0565925e-01   8.9804185e-01   9.1971426e-01   9.2799040e-01   9.6628910e-01   9.3480957e-01   9.4131254e-01   9.6936390e-01   9.4937535e-01   9.5028946e-01   9.5043932e-01   9.7016753e-01   9.8072454e-01   9.9234301e-01   9.7526501e-01   9.8287053e-01   9.9054332e-01   9.7451351e-01   9.8923039e-01   9.8400899e-01   9.9406658e-01   1.0149363e+00   1.0298575e+00   1.0430454e+00   1.0573662e+00   1.0000000e+00   1.0823028e+00
  -4.9002605e-01  -3.4142406e-01  -6.4509928e-02   2.3172737e-02   1.6152766e-01   2.6726712e-01   3.3378844e-01   4.0963863e-01   3.6829467e-01   4.2380882e-01   5.4110436e-01   5.5536742e-01   5.3758901e-01   5.7074897e-01   6.2996493e-01   6.6881408e-01   6.6948727e-01   7.4852522e-01   7.9644754e-01   7.6893267e-01   8.2281687e-01   7.3481029e-01   8.4592648e-01   8.8749990e-01   8.7037575e-01   8.7056151e-01   8.8542670e-01   8.9455029e-01   8.7451643e-01   9.1723172e-01   9.2668029e-01   9.6898991e-01   9.2640082e-01   9.3746058e-01   9.7135994e-01   9.3812758e-01   9.4486991e-01   9.4763202e-01   9.7467613e-01   9.7115231e-01   9.8717447e-01   9.6838485e-01   9.7381846e-01   9.9119540e-01   9.6222210e-01   9.8673154e-01   9.7767346e-01   9.9240655e-01   1.0128606e+00   1.0295675e+00   1.0435141e+00   1.0608637e+00   1.0823028e+00   1.0000000e+00


==> corrmatrix/k_center.dat <==
   1.0471976e-02
   1.7249344e-02
   2.7505754e-02
   3.6991028e-02
   4.7192827e-02
   5.8017917e-02
   6.8384419e-02
   7.8359227e-02
   8.9112239e-02
   9.9692945e-02
   1.1001784e-01
   1.2028750e-01
   1.3075476e-01
   1.4146634e-01
   1.5202837e-01
   1.6227719e-01
   1.7263575e-01
   1.8320114e-01
   1.9370558e-01
   2.0411179e-01
   2.1476420e-01
   2.2523565e-01
   2.3551483e-01
   2.4598869e-01
   2.5644098e-01
   2.6691935e-01
   2.7756736e-01
   2.8806928e-01
   2.9841622e-01
   3.0887867e-01
   3.1929504e-01
   3.2973015e-01
   3.4031638e-01
   3.5083778e-01
   3.6128316e-01
   3.7173932e-01
   3.8220669e-01
   3.9262819e-01
   4.0313032e-01
   4.1358774e-01
   4.2398903e-01
   4.3451190e-01
   4.4500880e-01
   4.5548088e-01
   4.6604511e-01
   4.7653028e-01
   4.8690183e-01
   5.2849609e-01
   6.0955427e-01
   7.0304476e-01
   8.1087438e-01
   9.3524238e-01
   1.0786853e+00
   1.2441289e+00


==> derivatives/gauss_SE.dat <==
   1.0471976e-02   2.8348933e+00
   1.7249344e-02   6.7542188e-01
   2.7505754e-02   2.3194677e-01
   3.6991028e-02   1.9163032e-01
   4.7192827e-02   1.4423505e-01
   5.8017917e-02   7.1743325e-02
   6.8384419e-02   6.6534740e-02
   7.8359227e-02   5.5745318e-02
   8.9112239e-02   3.5564615e-02
   9.9692945e-02   3.4594024e-02
   1.1001784e-01   2.8715020e-02
   1.2028750e-01   2.3446767e-02
   1.3075476e-01   2.3364470e-02
   1.4146634e-01   2.0293837e-02
   1.6968215e-01   1.4434160e-02
   2.2686521e-01   1.3442299e-02
   3.0331902e-01   1.3350512e-02
   4.0553784e-01   1.3348897e-02
   5.4220451e-01   1.3348897e-02
   7.2492799e-01   1.3348897e-02
   9.6922948e-01   1.3348897e-02
   1.2958608e+00   1.3348897e-02
   1.7325673e+00   1.3348897e-02
   2.3164442e+00   1.3348897e-02


==> derivatives/gauss_approx.dat <==
   1.0471976e-02   1.4662930e+00
   1.7249344e-02   6.8587037e-01
   2.7505754e-02   3.2319693e-01
   3.6991028e-02   1.9637725e-01
   4.7192827e-02   1.2175600e-01
   5.8017917e-02   8.4830462e-02
   6.8384419e-02   6.6159600e-02
   7.8359227e-02   5.1996396e-02
   8.9112239e-02   4.0516423e-02
   9.9692945e-02   3.3188570e-02
   1.1001784e-01   2.8155443e-02
   1.2028750e-01   2.5012391e-02
   1.3075476e-01   2.2483702e-02
   1.4146634e-01   2.0437519e-02
   1.6968215e-01   1.4990897e-02
   2.2686521e-01   1.3570744e-02
   3.0331902e-01   1.3435055e-02
   4.0553784e-01   1.3433552e-02
   5.4220451e-01   1.3433552e-02
   7.2492799e-01   1.3433552e-02
   9.6922948e-01   1.3433552e-02
   1.2958608e+00   1.3433552e-02
   1.7325673e+00   1.3433552e-02
   2.3164442e+00   1.3433552e-02


==> derivatives/gauss_exact.dat <==
   1.0471976e-02   2.8339113e+00
   1.7249344e-02   1.8519628e+00
   2.7505754e-02   3.3800442e-01
   3.6991028e-02   1.2712010e-01
   4.7192827e-02   1.1844338e-01
   5.8017917e-02   8.4351994e-02
   6.8384419e-02   7.9823994e-02
   7.8359227e-02   5.1475301e-02
   8.9112239e-02   2.9929811e-02
   9.9692945e-02   2.9081146e-02
   1.1001784e-01   2.5003828e-02
   1.2028750e-01   2.1821042e-02
   1.3075476e-01   2.1666895e-02
   1.4146634e-01   1.7599309e-02
   1.6968215e-01   1.2185915e-02
   2.2686521e-01   1.1544801e-02
   3.0331902e-01   1.1393454e-02
   4.0553784e-01   1.1393092e-02
   5.4220451e-01   1.1393092e-02
   7.2492799e-01   1.1393092e-02
   9.6922948e-01   1.1393092e-02
   1.2958608e+00   1.1393092e-02
   1.7325673e+00   1.1393092e-02
   2.3164442e+00   1.1393092e-02


==> derivatives/nongauss_SE.dat <==
   1.0471976e-02   2.8151537e+00
   1.7249344e-02   6.5852775e-01
   2.7505754e-02   2.4074681e-01
   3.6991028e-02   2.0602124e-01
   4.7192827e-02   1.4562421e-01
   5.8017917e-02   7.2229081e-02
   6.8384419e-02   6.6305349e-02
   7.8359227e-02   5.4049662e-02
   8.9112239e-02   3.6507826e-02
   9.9692945e-02   3.5679666e-02
   1.1001784e-01   2.8836652e-02
   1.2028750e-01   2.2825815e-02
   1.3075476e-01   2.2756573e-02
   1.4146634e-01   1.9658857e-02
   1.6968215e-01   1.4597924e-02
   2.2686521e-01   1.4523356e-02
   3.0331902e-01   1.4005485e-02
   4.0553784e-01   1.3234845e-02
   5.4220451e-01   1.2953902e-02
   7.2492799e-01   1.2948541e-02
   9.6922948e-01   1.2948368e-02
   1.2958608e+00   1.2947988e-02
   1.7325673e+00   1.2927087e-02
   2.3164442e+00   1.2913748e-02


==> derivatives/nongauss_approx.dat <==
   1.0471976e-02   1.4560830e+00
   1.7249344e-02   6.7251621e-01
   2.7505754e-02   3.3524909e-01
   3.6991028e-02   2.0897805e-01
   4.7192827e-02   1.2260083e-01
   5.8017917e-02   8.6137267e-02
   6.8384419e-02   6.8217746e-02
   7.8359227e-02   5.6065554e-02
   8.9112239e-02   4.4525743e-02
   9.9692945e-02   3.7752697e-02
   1.1001784e-01   3.3324494e-02
   1.2028750e-01   3.0983261e-02
   1.3075476e-01   2.9018083e-02
   1.4146634e-01   2.7584849e-02
   1.6968215e-01   2.3823387e-02
   2.2686521e-01   2.3111808e-02
   3.0331902e-01   1.8766616e-02
   4.0553784e-01   1.6309805e-02
   5.4220451e-01   1.5851402e-02
   7.2492799e-01   1.5759568e-02
   9.6922948e-01   1.5498982e-02
   1.2958608e+00   1.5409027e-02
   1.7325673e+00   1.5406902e-02
   2.3164442e+00   1.5377321e-02


==> derivatives/nongauss_exact.dat <==
   1.0471976e-02   2.8141786e+00
   1.7249344e-02   1.8260642e+00
   2.7505754e-02   3.4834231e-01
   3.6991028e-02   1.2985553e-01
   4.7192827e-02   1.1944531e-01
   5.8017917e-02   8.5104914e-02
   6.8384419e-02   7.9632481e-02
   7.8359227e-02   5.1264605e-02
   8.9112239e-02   3.1388287e-02
   9.9692945e-02   3.0803803e-02
   1.1001784e-01   2.4849308e-02
   1.2028750e-01   2.0669467e-02
   1.3075476e-01   2.0579663e-02
   1.4146634e-01   1.7144388e-02
   1.6968215e-01   1.1721438e-02
   2.2686521e-01   1.1633493e-02
   3.0331902e-01   1.1491291e-02
   4.0553784e-01   1.0851909e-02
   5.4220451e-01   1.0695315e-02
   7.2492799e-01   1.0682867e-02
   9.6922948e-01   1.0675236e-02
   1.2958608e+00   1.0674395e-02
   1.7325673e+00   1.0650042e-02
   2.3164442e+00   1.0642251e-02


==> dpda/dpda_SE.dat <==
   1.0000000e-04  -2.5590587e-02
   1.0202000e-04  -2.6634841e-02
   1.0408000e-04  -2.7721278e-02
   1.0618000e-04  -2.8851161e-02
   1.0833000e-04  -3.0031325e-02
   1.1052000e-04  -3.1257762e-02
   1.1275000e-04  -3.2531818e-02
   1.1503000e-04  -3.3860747e-02
   1.1735000e-04  -3.5240295e-02
   1.1972000e-04  -3.6678010e-02
   1.2214000e-04  -3.8175713e-02
   1.2461000e-04  -3.9735261e-02
   1.2712000e-04  -4.1352042e-02
   1.2969000e-04  -4.3040870e-02
   1.3231000e-04  -4.4797342e-02
   1.3499000e-04  -4.6630374e-02
   1.3771000e-04  -4.8528340e-02
   1.4049000e-04  -5.0507286e-02
   1.4333000e-04  -5.2569771e-02
   1.4623000e-04  -5.4718412e-02
   1.4918000e-04  -5.6948244e-02
   1.5220000e-04  -5.9277105e-02
   1.5527000e-04  -6.1692347e-02
   1.5841000e-04  -6.4212538e-02
   1.6161000e-04  -6.6832779e-02
   1.6487000e-04  -6.9556015e-02
   1.6820000e-04  -7.2393855e-02
   1.7160000e-04  -7.5349875e-02
   1.7507000e-04  -7.8427727e-02
   1.7860000e-04  -8.1621996e-02
   1.8221000e-04  -8.4954579e-02
   1.8589000e-04  -8.8420393e-02
   1.8965000e-04  -9.2033094e-02
   1.9348000e-04  -9.5787396e-02
   1.9739000e-04  -9.9697510e-02
   2.0138000e-04  -1.0376824e-01
   2.0544000e-04  -1.0799395e-01
   2.0959000e-04  -1.1240047e-01
   2.1383000e-04  -1.1699352e-01
   2.1815000e-04  -1.2176778e-01
   2.2255000e-04  -1.2672856e-01
   2.2705000e-04  -1.3190448e-01
   2.3164000e-04  -1.3729061e-01
   2.3632000e-04  -1.4289326e-01
   2.4109000e-04  -1.4871890e-01
   2.4596000e-04  -1.5478669e-01
   2.5093000e-04  -1.6110410e-01
   2.5600000e-04  -1.6767874e-01
   2.6117000e-04  -1.7451840e-01
   2.6645000e-04  -1.8164461e-01
   2.7183000e-04  -1.8905239e-01
   2.7732000e-04  -1.9676415e-01
   2.8292000e-04  -2.0478916e-01
   2.8864000e-04  -2.1315162e-01
   2.9447000e-04  -2.2184699e-01
   3.0042000e-04  -2.3090045e-01
   3.0649000e-04  -2.4032294e-01
   3.1268000e-04  -2.5012563e-01
   3.1899000e-04  -2.6031989e-01
   3.2544000e-04  -2.7095061e-01
   3.3201000e-04  -2.8199765e-01
   3.3872000e-04  -2.9350775e-01
   3.4556000e-04  -3.0547760e-01
   3.5254000e-04  -3.1793885e-01
   3.5966000e-04  -3.3090646e-01
   3.6693000e-04  -3.4441446e-01
   3.7434000e-04  -3.5846040e-01
   3.8190000e-04  -3.7307968e-01
   3.8962000e-04  -3.8830958e-01
   3.9749000e-04  -4.0414866e-01
   4.0552000e-04  -4.2063574e-01
   4.1371000e-04  -4.3779047e-01
   4.2207000e-04  -4.5565446e-01
   4.3060000e-04  -4.7424945e-01
   4.3929000e-04  -4.9357516e-01
   4.4817000e-04  -5.1372157e-01
   4.5722000e-04  -5.3466774e-01
   4.6646000e-04  -5.5648487e-01
   4.7588000e-04  -5.7917546e-01
   4.8550000e-04  -6.0281505e-01
   4.9530000e-04  -6.2738240e-01
   5.0531000e-04  -6.5298193e-01
   5.1552000e-04  -6.7961939e-01
   5.2593000e-04  -7.0732597e-01
   5.3656000e-04  -7.3618829e-01
   5.4739000e-04  -7.6618609e-01
   5.5845000e-04  -7.9743802e-01
   5.6973000e-04  -8.2995380e-01
   5.8124000e-04  -8.6380095e-01
   5.9299000e-04  -8.9905015e-01
   6.0496000e-04  -9.3568257e-01
   6.1719000e-04  -9.7386446e-01
   6.2965000e-04  -1.0135478e+00
   6.4237000e-04  -1.0548746e+00
   6.5535000e-04  -1.0978953e+00
   6.6859000e-04  -1.1426613e+00
   6.8210000e-04  -1.1892597e+00
   6.9588000e-04  -1.2377461e+00
   7.0993000e-04  -1.2881770e+00
   7.2427000e-04  -1.3406841e+00
   7.3891000e-04  -1.3953684e+00
   7.5383000e-04  -1.4522195e+00
   7.6906000e-04  -1.5114187e+00
   7.8460000e-04  -1.5730377e+00
   8.0045000e-04  -1.6371495e+00
   8.1662000e-04  -1.7038704e+00
   8.3311000e-04  -1.7732789e+00
   8.4994000e-04  -1.8455415e+00
   8.6711000e-04  -1.9207450e+00
   8.8463000e-04  -1.9990230e+00
   9.0250000e-04  -2.0804681e+00
   9.2073000e-04  -2.1652220e+00
   9.3933000e-04  -2.2534317e+00
   9.5831000e-04  -2.3452501e+00
   9.7767000e-04  -2.4407860e+00
   9.9742000e-04  -2.5402014e+00
   1.0176000e-03  -2.6438198e+00
   1.0381000e-03  -2.7511902e+00
   1.0591000e-03  -2.8633822e+00
   1.0805000e-03  -2.9800038e+00
   1.1023000e-03  -3.1011835e+00
   1.1246000e-03  -3.2276250e+00
   1.1473000e-03  -3.3589117e+00
   1.1705000e-03  -3.4957754e+00
   1.1941000e-03  -3.6377825e+00
   1.2182000e-03  -3.7856939e+00
   1.2429000e-03  -3.9403222e+00
   1.2680000e-03  -4.1005995e+00
   1.2936000e-03  -4.2673331e+00
   1.3197000e-03  -4.4407139e+00
   1.3464000e-03  -4.6216206e+00
   1.3736000e-03  -4.8095940e+00
   1.4013000e-03  -5.0048361e+00
   1.4296000e-03  -5.2082785e+00
   1.4585000e-03  -5.4201730e+00
   1.4880000e-03  -5.6407769e+00
   1.5180000e-03  -5.8695818e+00
   1.5487000e-03  -6.1083796e+00
   1.5800000e-03  -6.3566870e+00
   1.6119000e-03  -6.6147803e+00
   1.6445000e-03  -6.8837741e+00
   1.6777000e-03  -7.1631541e+00
   1.7116000e-03  -7.4540784e+00
   1.7462000e-03  -7.7568946e+00
   1.7814000e-03  -8.0710553e+00
   1.8174000e-03  -8.3987055e+00
   1.8541000e-03  -8.7393279e+00
   1.8916000e-03  -9.0942512e+00
   1.9298000e-03  -9.4629361e+00
   1.9688000e-03  -9.8467622e+00
   2.0086000e-03  -1.0246180e+01
   2.0491000e-03  -1.0660615e+01
   2.0905000e-03  -1.1092579e+01
   2.1328000e-03  -1.1542608e+01
   2.1758000e-03  -1.2009055e+01
   2.2198000e-03  -1.2495696e+01
   2.2646000e-03  -1.3000882e+01
   2.3104000e-03  -1.3527440e+01
   2.3571000e-03  -1.4074835e+01
   2.4047000e-03  -1.4643656e+01
   2.4533000e-03  -1.5235735e+01
   2.5028000e-03  -1.5850498e+01
   2.5534000e-03  -1.6491117e+01
   2.6050000e-03  -1.7157066e+01
   2.6576000e-03  -1.7849057e+01
   2.7113000e-03  -1.8569165e+01
   2.7660000e-03  -1.9316820e+01
   2.8219000e-03  -2.0095579e+01
   2.8789000e-03  -2.0904922e+01
   2.9371000e-03  -2.1747155e+01
   2.9964000e-03  -2.2621730e+01
   3.0569000e-03  -2.3531033e+01
   3.1187000e-03  -2.4477575e+01
   3.1817000e-03  -2.5460846e+01
   3.2460000e-03  -2.6483442e+01
   3.3115000e-03  -2.7544821e+01
   3.3784000e-03  -2.8649328e+01
   3.4467000e-03  -2.9798174e+01
   3.5163000e-03  -3.0990858e+01
   3.5874000e-03  -3.2232045e+01
   3.6598000e-03  -3.3519495e+01
   3.7338000e-03  -3.4859860e+01
   3.8092000e-03  -3.6250893e+01
   3.8861000e-03  -3.7695778e+01
   3.9646000e-03  -3.9197847e+01
   4.0447000e-03  -4.0758619e+01
   4.1264000e-03  -4.2379624e+01
   4.2098000e-03  -4.4064440e+01
   4.2948000e-03  -4.5812653e+01
   4.3816000e-03  -4.7630047e+01
   4.4701000e-03  -4.9516261e+01
   4.5604000e-03  -5.1475170e+01
   4.6525000e-03  -5.3508580e+01
   4.7465000e-03  -5.5620567e+01
   4.8424000e-03  -5.7813064e+01
   4.9402000e-03  -6.0088005e+01
   5.0400000e-03  -6.2449710e+01
   5.1419000e-03  -6.4902660e+01
   5.2457000e-03  -6.7444091e+01
   5.3517000e-03  -7.0083451e+01
   5.4598000e-03  -7.2820469e+01
   5.5701000e-03  -7.5659884e+01
   5.6826000e-03  -7.8603950e+01
   5.7974000e-03  -8.1657581e+01
   5.9145000e-03  -8.4823114e+01
   6.0340000e-03  -8.8105627e+01
   6.1559000e-03  -9.1507524e+01
   6.2803000e-03  -9.5034027e+01
   6.4072000e-03  -9.8687585e+01
   6.5366000e-03  -1.0247060e+02
   6.6686000e-03  -1.0638839e+02
   6.8033000e-03  -1.1044639e+02
   6.9408000e-03  -1.1465015e+02
   7.0810000e-03  -1.1899904e+02
   7.2240000e-03  -1.2349850e+02
   7.3700000e-03  -1.2815725e+02
   7.5189000e-03  -1.3297449e+02
   7.6708000e-03  -1.3795569e+02
   7.8257000e-03  -1.4310300e+02
   7.9838000e-03  -1.4842521e+02
   8.1451000e-03  -1.5392437e+02
   8.3096000e-03  -1.5960238e+02
   8.4775000e-03  -1.6546791e+02
   8.6488000e-03  -1.7152263e+02
   8.8235000e-03  -1.7776795e+02
   9.0017000e-03  -1.8420862e+02
   9.1836000e-03  -1.9085292e+02
   9.3691000e-03  -1.9769795e+02
   9.5583000e-03  -2.0474779e+02
   9.7514000e-03  -2.1201004e+02
   9.9484000e-03  -2.1948453e+02
   1.0149000e-02  -2.2715908e+02
   1.0354000e-02  -2.3506322e+02
   1.0564000e-02  -2.4321906e+02
   1.0777000e-02  -2.5154671e+02
   1.0995000e-02  -2.6012151e+02
   1.1217000e-02  -2.6890096e+02
   1.1443000e-02  -2.7788082e+02
   1.1675000e-02  -2.8713609e+02
   1.1910000e-02  -2.9654153e+02
   1.2151000e-02  -3.0621070e+02
   1.2397000e-02  -3.1609627e+02
   1.2647000e-02  -3.2614958e+02
   1.2902000e-02  -3.3640132e+02
   1.3163000e-02  -3.4688095e+02
   1.3429000e-02  -3.5753625e+02
   1.3700000e-02  -3.6835394e+02
   1.3977000e-02  -3.7935902e+02
   1.4259000e-02  -3.9049535e+02
   1.4547000e-02  -4.0178442e+02
   1.4841000e-02  -4.1320606e+02
   1.5141000e-02  -4.2473831e+02
   1.5447000e-02  -4.3635727e+02
   1.5759000e-02  -4.4803711e+02
   1.6077000e-02  -4.5975001e+02
   1.6402000e-02  -4.7150195e+02
   1.6734000e-02  -4.8325872e+02
   1.7072000e-02  -4.9494943e+02
   1.7416000e-02  -5.0653763e+02
   1.7768000e-02  -5.1804918e+02
   1.8127000e-02  -5.2940581e+02
   1.8493000e-02  -5.4056086e+02
   1.8867000e-02  -5.5149377e+02
   1.9248000e-02  -5.6212160e+02
   1.9637000e-02  -5.7241584e+02
   2.0034000e-02  -5.8231527e+02
   2.0438000e-02  -5.9173351e+02
   2.0851000e-02  -6.0065075e+02
   2.1272000e-02  -6.0897395e+02
   2.1702000e-02  -6.1664892e+02
   2.2141000e-02  -6.2359645e+02
   2.2588000e-02  -6.2972254e+02
   2.3044000e-02  -6.3496106e+02
   2.3510000e-02  -6.3923560e+02
   2.3985000e-02  -6.4244783e+02
   2.4469000e-02  -6.4451161e+02
   2.4964000e-02  -6.4534159e+02
   2.5468000e-02  -6.4484093e+02
   2.5982000e-02  -6.4292018e+02
   2.6507000e-02  -6.3948079e+02
   2.7043000e-02  -6.3442615e+02
   2.7589000e-02  -6.2767690e+02
   2.8146000e-02  -6.1913652e+02
   2.8715000e-02  -6.0870230e+02
   2.9295000e-02  -5.9631215e+02
   2.9887000e-02  -5.8187260e+02
   3.0490000e-02  -5.6534574e+02
   3.1106000e-02  -5.4662135e+02
   3.1735000e-02  -5.2564823e+02
   3.2376000e-02  -5.0242797e+02
   3.3030000e-02  -4.7690943e+02
   3.3697000e-02  -4.4909223e+02
   3.4378000e-02  -4.1895125e+02
   3.5072000e-02  -3.8657025e+02
   3.5781000e-02  -3.5191718e+02
   3.6504000e-02  -3.1512618e+02
   3.7241000e-02  -2.7631486e+02
   3.7993000e-02  -2.3557634e+02
   3.8761000e-02  -1.9303101e+02
   3.9544000e-02  -1.4894383e+02
   4.0343000e-02  -1.0350433e+02
   4.1158000e-02  -5.6994281e+01
   4.1989000e-02  -9.7326210e+00
   4.2838000e-02   3.8036946e+01
   4.3703000e-02   8.5807577e+01
   4.4586000e-02   1.3325963e+02
   4.5486000e-02   1.7987476e+02
   4.6405000e-02   2.2525855e+02
   4.7343000e-02   2.6887916e+02
   4.8299000e-02   3.1014140e+02
   4.9275000e-02   3.4856377e+02
   5.0270000e-02   3.8352764e+02
   5.1286000e-02   4.1452003e+02
   5.2322000e-02   4.4093374e+02
   5.3379000e-02   4.6224276e+02
   5.4457000e-02   4.7792676e+02
   5.5557000e-02   4.8752478e+02
   5.6680000e-02   4.9062110e+02
   5.7825000e-02   4.8687353e+02
   5.8993000e-02   4.7604132e+02
   6.0184000e-02   4.5799663e+02
   6.1400000e-02   4.3269898e+02
   6.2641000e-02   4.0027262e+02
   6.3906000e-02   3.6104081e+02
   6.5197000e-02   3.1540705e+02
   6.6514000e-02   2.6400743e+02
   6.7858000e-02   2.0762258e+02
   6.9229000e-02   1.4725520e+02
   7.0627000e-02   8.4087067e+01
   7.2054000e-02   1.9371501e+01
   7.3510000e-02  -4.5403255e+01
   7.4994000e-02  -1.0859221e+02
   7.6509000e-02  -1.6864202e+02
   7.8055000e-02  -2.2382877e+02
   7.9632000e-02  -2.7245224e+02
   8.1241000e-02  -3.1292384e+02
   8.2882000e-02  -3.4377307e+02
   8.4556000e-02  -3.6376808e+02
   8.6264000e-02  -3.7195175e+02
   8.8007000e-02  -3.6771080e+02
   8.9785000e-02  -3.5085370e+02
   9.1598000e-02  -3.2167959e+02
   9.3449000e-02  -2.8093942e+02
   9.5337000e-02  -2.2998485e+02
   9.7263000e-02  -1.7066020e+02
   9.9227000e-02  -1.0533126e+02
   1.0123000e-01  -3.6755802e+01
   1.0328000e-01   3.2217482e+01
   1.0536000e-01   9.7718214e+01
   1.0749000e-01   1.5704130e+02
   1.0966000e-01   2.0669493e+02
   1.1188000e-01   2.4404520e+02
   1.1414000e-01   2.6664732e+02
   1.1644000e-01   2.7311658e+02
   1.1880000e-01   2.6286963e+02
   1.2120000e-01   2.3643770e+02
   1.2365000e-01   1.9540421e+02
   1.2614000e-01   1.4271858e+02
   1.2869000e-01   8.1673954e+01
   1.3129000e-01   1.6978045e+01
   1.3394000e-01  -4.6387093e+01
   1.3665000e-01  -1.0356493e+02
   1.3941000e-01  -1.4959752e+02
   1.4223000e-01  -1.8071056e+02
   1.4510000e-01  -1.9411957e+02
   1.4803000e-01  -1.8881249e+02
   1.5102000e-01  -1.6547517e+02
   1.5407000e-01  -1.2668825e+02
   1.5718000e-01  -7.6762565e+01
   1.6036000e-01  -2.1169044e+01
   1.6360000e-01   3.3505682e+01
   1.6690000e-01   8.0847578e+01
   1.7028000e-01   1.1544982e+02
   1.7371000e-01   1.3297768e+02
   1.7722000e-01   1.3179117e+02
   1.8080000e-01   1.1255478e+02
   1.8446000e-01   7.8531937e+01
   1.8818000e-01   3.5509892e+01
   1.9198000e-01  -9.7134343e+00
   1.9586000e-01  -4.9792152e+01
   1.9982000e-01  -7.8251707e+01
   2.0386000e-01  -9.0693798e+01
   2.0797000e-01  -8.5717895e+01
   2.1218000e-01  -6.5114625e+01
   2.1646000e-01  -3.3875748e+01
   2.2083000e-01   1.1738605e+00
   2.2530000e-01   3.2529176e+01
   2.2985000e-01   5.3484948e+01
   2.3449000e-01   6.0112921e+01
   2.3923000e-01   5.1895408e+01
   2.4406000e-01   3.1976765e+01
   2.4899000e-01   6.2985133e+00
   2.5402000e-01  -1.7927326e+01
   2.5915000e-01  -3.4236844e+01
   2.6439000e-01  -3.8761210e+01
   2.6973000e-01  -3.1292738e+01
   2.7518000e-01  -1.5300764e+01
   2.8074000e-01   3.2823398e+00
   2.8641000e-01   1.8090699e+01
   2.9219000e-01   2.4533533e+01
   2.9810000e-01   2.1324806e+01
   3.0412000e-01   1.0816909e+01
   3.1026000e-01  -2.0838012e+00
   3.1653000e-01  -1.2013076e+01
   3.2292000e-01  -1.5325386e+01
   3.2945000e-01  -1.1564341e+01
   3.3610000e-01  -3.4252121e+00
   3.4289000e-01   4.7497514e+00
   3.4982000e-01   9.1141983e+00
   3.5689000e-01   8.1654413e+00
   3.6409000e-01   3.2922410e+00
   3.7145000e-01  -2.2904561e+00
   3.7895000e-01  -5.4291493e+00
   3.8661000e-01  -4.8313455e+00
   3.9442000e-01  -1.5647655e+00
   4.0239000e-01   1.8815086e+00
   4.1052000e-01   3.3338881e+00
   4.1881000e-01   2.2874643e+00
   4.2727000e-01  -1.5467569e-02
   4.3590000e-01  -1.7121371e+00
   4.4471000e-01  -1.7422047e+00
   4.5369000e-01  -4.8532856e-01
   4.6286000e-01   7.8936424e-01
   4.7221000e-01   1.0799093e+00
   4.8174000e-01   4.1221551e-01
   4.9148000e-01  -3.9943757e-01
   5.0141000e-01  -6.1562951e-01
   5.1153000e-01  -2.1619279e-01
   5.2187000e-01   2.5241769e-01
   5.3241000e-01   3.2636221e-01
   5.4317000e-01   5.6733338e-02
   5.5414000e-01  -1.7590606e-01
   5.6533000e-01  -1.4351171e-01
   5.7675000e-01   3.0038516e-02
   5.8840000e-01   1.0573759e-01
   6.0029000e-01   3.3029201e-02
   6.1242000e-01  -4.9594172e-02
   6.2479000e-01  -3.9879654e-02
   6.3741000e-01   1.4801793e-02
   6.5029000e-01   2.7913213e-02
   6.6342000e-01  -7.2476964e-04
   6.7683000e-01  -1.5867662e-02
   6.9050000e-01  -2.5992683e-03
   7.0445000e-01   8.2383906e-03
   7.1868000e-01   2.2162936e-03
   7.3320000e-01  -4.1858288e-03
   7.4801000e-01  -1.1856519e-03
   7.6312000e-01   2.1447934e-03
   7.7854000e-01   4.1692025e-04
   7.9426000e-01  -1.0858759e-03
   8.1031000e-01  -1.6231033e-05
   8.2668000e-01   5.0458208e-04
   8.4338000e-01  -1.2080308e-04
   8.6041000e-01  -1.8646766e-04
   8.7780000e-01   1.1508118e-04
   8.9553000e-01   3.4273540e-05
   9.1362000e-01  -6.1378539e-05
   9.3208000e-01   1.4670087e-05
   9.5091000e-01   1.6378564e-05
   9.7011000e-01  -1.4283861e-05
   9.8971000e-01   2.1947343e-06
   1.0097000e+00   3.7163268e-06
   1.0301000e+00  -3.1201178e-06
   1.0509000e+00   8.5425004e-07
   1.0721000e+00   4.0614696e-07
   1.0938000e+00  -5.5418768e-07
   1.1159000e+00   2.9415524e-07
   1.1384000e+00  -6.6478847e-08
   1.1614000e+00  -2.8523138e-08
   1.1849000e+00   4.0205071e-08
   1.2088000e+00  -2.5619490e-08
   1.2333000e+00   1.1371047e-08
   1.2582000e+00  -3.5487586e-09
   1.2836000e+00   4.6924775e-10
   1.3095000e+00   3.4093945e-10
   1.3360000e+00  -3.6210463e-10
   1.3630000e+00   2.3026078e-10
   1.3905000e+00  -1.2107597e-10
   1.4186000e+00   5.6982882e-11
   1.4472000e+00  -2.5193874e-11
   1.4765000e+00   1.0525877e-11
   1.5063000e+00  -4.2302505e-12
   1.5367000e+00   1.6123124e-12
   1.5678000e+00  -5.6333109e-13
   1.5994000e+00   1.7434433e-13
   1.6318000e+00  -3.9562366e-14
   1.6647000e+00   2.4757766e-15
   1.6984000e+00   4.1510280e-15
   1.7327000e+00  -2.9397175e-15
   1.7677000e+00   1.2205097e-15
   1.8034000e+00  -3.2372325e-16
   1.8398000e+00   3.0399583e-17
   1.8770000e+00   1.8146993e-17
   1.9149000e+00  -9.6254852e-18
   1.9536000e+00   1.7076515e-18
   1.9930000e+00   2.4323386e-19
   2.0333000e+00  -1.7647892e-19
   2.0744000e+00   1.6528926e-20
   2.1163000e+00   8.0936911e-21
   2.1590000e+00  -1.6347665e-21
   2.2026000e+00  -3.1691497e-22
   2.2471000e+00   7.5162586e-23
   2.2925000e+00   1.5107583e-23
   2.3388000e+00  -1.7679650e-24
   2.3861000e+00  -6.6550654e-25
   2.4343000e+00  -3.0067836e-26
   2.4835000e+00   1.3140841e-26
   2.5336000e+00   2.8752044e-27
   2.5848000e+00   2.3885667e-28
   2.6370000e+00  -7.3509276e-30
   2.6903000e+00  -5.1564650e-30
   2.7447000e+00  -8.9813612e-31
   2.8001000e+00  -1.1213783e-31
   2.8567000e+00  -1.1852708e-32
   2.9144000e+00  -1.1668716e-33
   2.9733000e+00  -1.1246565e-34
   3.0333000e+00  -1.0637751e-35
   3.0946000e+00  -9.3940652e-37
   3.1571000e+00  -7.0232485e-38
   3.2209000e+00  -3.6107607e-39
   3.2860000e+00  -2.6450814e-41
   3.3523000e+00   1.5271258e-41
   3.4201000e+00   1.3554511e-42
   3.4892000e+00   2.8919783e-44
   3.5596000e+00  -2.6418732e-45
   3.6316000e+00  -1.3278820e-46
   3.7049000e+00   3.8321544e-48
   3.7798000e+00   1.9636481e-49
   3.8561000e+00  -7.6262117e-51
   3.9340000e+00  -3.5687268e-53
   4.0135000e+00   7.1920741e-54
   4.0946000e+00  -2.0213891e-55
   4.1773000e+00   3.0593529e-57
   4.2617000e+00  -2.4685457e-59
   4.3478000e+00  -1.1280649e-62
   4.4356000e+00   2.3619341e-63
   4.5252000e+00   2.4715543e-65
   4.6166000e+00  -2.2936606e-66
   4.7099000e+00   5.7771862e-68
   4.8050000e+00  -7.7057717e-70
   4.9021000e+00   4.0545977e-72
   5.0011000e+00   2.6817801e-74
   5.1021000e+00  -3.6867703e-76
   5.2052000e+00  -6.0536978e-79
   5.3104000e+00   1.0515358e-80
   5.4176000e+00   4.2146526e-83
   5.5271000e+00   3.3817897e-87
   5.6387000e+00  -4.0717639e-88
   5.7526000e+00  -1.6413986e-90
   5.8689000e+00  -4.1362197e-93
   5.9874000e+00  -8.0357040e-96


==> dpda/dpda_approx.dat <==
   1.0000000e-04   4.7792724e+02
   1.0202000e-04   4.7792662e+02
   1.0408000e-04   4.7792597e+02
   1.0618000e-04   4.7792531e+02
   1.0833000e-04   4.7792463e+02
   1.1052000e-04   4.7792392e+02
   1.1275000e-04   4.7792320e+02
   1.1503000e-04   4.7792246e+02
   1.1735000e-04   4.7792170e+02
   1.1972000e-04   4.7792091e+02
   1.2214000e-04   4.7792011e+02
   1.2461000e-04   4.7791928e+02
   1.2712000e-04   4.7791842e+02
   1.2969000e-04   4.7791755e+02
   1.3231000e-04   4.7791664e+02
   1.3499000e-04   4.7791571e+02
   1.3771000e-04   4.7791476e+02
   1.4049000e-04   4.7791378e+02
   1.4333000e-04   4.7791277e+02
   1.4623000e-04   4.7791173e+02
   1.4918000e-04   4.7791066e+02
   1.5220000e-04   4.7790956e+02
   1.5527000e-04   4.7790844e+02
   1.5841000e-04   4.7790727e+02
   1.6161000e-04   4.7790608e+02
   1.6487000e-04   4.7790485e+02
   1.6820000e-04   4.7790359e+02
   1.7160000e-04   4.7790229e+02
   1.7507000e-04   4.7790095e+02
   1.7860000e-04   4.7789958e+02
   1.8221000e-04   4.7789817e+02
   1.8589000e-04   4.7789672e+02
   1.8965000e-04   4.7789522e+02
   1.9348000e-04   4.7789368e+02
   1.9739000e-04   4.7789210e+02
   2.0138000e-04   4.7789048e+02
   2.0544000e-04   4.7788881e+02
   2.0959000e-04   4.7788709e+02
   2.1383000e-04   4.7788532e+02
   2.1815000e-04   4.7788350e+02
   2.2255000e-04   4.7788164e+02
   2.2705000e-04   4.7787971e+02
   2.3164000e-04   4.7787773e+02
   2.3632000e-04   4.7787570e+02
   2.4109000e-04   4.7787361e+02
   2.4596000e-04   4.7787146e+02
   2.5093000e-04   4.7786925e+02
   2.5600000e-04   4.7786698e+02
   2.6117000e-04   4.7786464e+02
   2.6645000e-04   4.7786223e+02
   2.7183000e-04   4.7785976e+02
   2.7732000e-04   4.7785722e+02
   2.8292000e-04   4.7785460e+02
   2.8864000e-04   4.7785191e+02
   2.9447000e-04   4.7784914e+02
   3.0042000e-04   4.7784630e+02
   3.0649000e-04   4.7784337e+02
   3.1268000e-04   4.7784037e+02
   3.1899000e-04   4.7783727e+02
   3.2544000e-04   4.7783409e+02
   3.3201000e-04   4.7783082e+02
   3.3872000e-04   4.7782745e+02
   3.4556000e-04   4.7782399e+02
   3.5254000e-04   4.7782044e+02
   3.5966000e-04   4.7781678e+02
   3.6693000e-04   4.7781301e+02
   3.7434000e-04   4.7780914e+02
   3.8190000e-04   4.7780516e+02
   3.8962000e-04   4.7780107e+02
   3.9749000e-04   4.7779686e+02
   4.0552000e-04   4.7779253e+02
   4.1371000e-04   4.7778808e+02
   4.2207000e-04   4.7778350e+02
   4.3060000e-04   4.7777879e+02
   4.3929000e-04   4.7777395e+02
   4.4817000e-04   4.7776897e+02
   4.5722000e-04   4.7776385e+02
   4.6646000e-04   4.7775858e+02
   4.7588000e-04   4.7775317e+02
   4.8550000e-04   4.7774760e+02
   4.9530000e-04   4.7774187e+02
   5.0531000e-04   4.7773598e+02
   5.1552000e-04   4.7772992e+02
   5.2593000e-04   4.7772370e+02
   5.3656000e-04   4.7771729e+02
   5.4739000e-04   4.7771071e+02
   5.5845000e-04   4.7770393e+02
   5.6973000e-04   4.7769697e+02
   5.8124000e-04   4.7768980e+02
   5.9299000e-04   4.7768243e+02
   6.0496000e-04   4.7767486e+02
   6.1719000e-04   4.7766706e+02
   6.2965000e-04   4.7765905e+02
   6.4237000e-04   4.7765081e+02
   6.5535000e-04   4.7764234e+02
   6.6859000e-04   4.7763362e+02
   6.8210000e-04   4.7762466e+02
   6.9588000e-04   4.7761544e+02
   7.0993000e-04   4.7760597e+02
   7.2427000e-04   4.7759622e+02
   7.3891000e-04   4.7758619e+02
   7.5383000e-04   4.7757589e+02
   7.6906000e-04   4.7756529e+02
   7.8460000e-04   4.7755438e+02
   8.0045000e-04   4.7754317e+02
   8.1662000e-04   4.7753165e+02
   8.3311000e-04   4.7751980e+02
   8.4994000e-04   4.7750760e+02
   8.6711000e-04   4.7749507e+02
   8.8463000e-04   4.7748217e+02
   9.0250000e-04   4.7746891e+02
   9.2073000e-04   4.7745528e+02
   9.3933000e-04   4.7744126e+02
   9.5831000e-04   4.7742684e+02
   9.7767000e-04   4.7741201e+02
   9.9742000e-04   4.7739676e+02
   1.0176000e-03   4.7738105e+02
   1.0381000e-03   4.7736497e+02
   1.0591000e-03   4.7734836e+02
   1.0805000e-03   4.7733131e+02
   1.1023000e-03   4.7731379e+02
   1.1246000e-03   4.7729573e+02
   1.1473000e-03   4.7727720e+02
   1.1705000e-03   4.7725811e+02
   1.1941000e-03   4.7723853e+02
   1.2182000e-03   4.7721838e+02
   1.2429000e-03   4.7719757e+02
   1.2680000e-03   4.7717624e+02
   1.2936000e-03   4.7715432e+02
   1.3197000e-03   4.7713180e+02
   1.3464000e-03   4.7710857e+02
   1.3736000e-03   4.7708471e+02
   1.4013000e-03   4.7706023e+02
   1.4296000e-03   4.7703501e+02
   1.4585000e-03   4.7700906e+02
   1.4880000e-03   4.7698235e+02
   1.5180000e-03   4.7695498e+02
   1.5487000e-03   4.7692674e+02
   1.5800000e-03   4.7689772e+02
   1.6119000e-03   4.7686791e+02
   1.6445000e-03   4.7683720e+02
   1.6777000e-03   4.7680568e+02
   1.7116000e-03   4.7677324e+02
   1.7462000e-03   4.7673986e+02
   1.7814000e-03   4.7670564e+02
   1.8174000e-03   4.7667035e+02
   1.8541000e-03   4.7663410e+02
   1.8916000e-03   4.7659676e+02
   1.9298000e-03   4.7655842e+02
   1.9688000e-03   4.7651897e+02
   2.0086000e-03   4.7647839e+02
   2.0491000e-03   4.7643677e+02
   2.0905000e-03   4.7639388e+02
   2.1328000e-03   4.7634971e+02
   2.1758000e-03   4.7630446e+02
   2.2198000e-03   4.7625779e+02
   2.2646000e-03   4.7620989e+02
   2.3104000e-03   4.7616053e+02
   2.3571000e-03   4.7610980e+02
   2.4047000e-03   4.7605769e+02
   2.4533000e-03   4.7600406e+02
   2.5028000e-03   4.7594901e+02
   2.5534000e-03   4.7589228e+02
   2.6050000e-03   4.7583398e+02
   2.6576000e-03   4.7577408e+02
   2.7113000e-03   4.7571244e+02
   2.7660000e-03   4.7564916e+02
   2.8219000e-03   4.7558398e+02
   2.8789000e-03   4.7551699e+02
   2.9371000e-03   4.7544806e+02
   2.9964000e-03   4.7537726e+02
   3.0569000e-03   4.7530447e+02
   3.1187000e-03   4.7522952e+02
   3.1817000e-03   4.7515252e+02
   3.2460000e-03   4.7507331e+02
   3.3115000e-03   4.7499199e+02
   3.3784000e-03   4.7490827e+02
   3.4467000e-03   4.7482214e+02
   3.5163000e-03   4.7473368e+02
   3.5874000e-03   4.7464260e+02
   3.6598000e-03   4.7454912e+02
   3.7338000e-03   4.7445284e+02
   3.8092000e-03   4.7435397e+02
   3.8861000e-03   4.7425234e+02
   3.9646000e-03   4.7414778e+02
   4.0447000e-03   4.7404026e+02
   4.1264000e-03   4.7392974e+02
   4.2098000e-03   4.7381604e+02
   4.2948000e-03   4.7369926e+02
   4.3816000e-03   4.7357907e+02
   4.4701000e-03   4.7345558e+02
   4.5604000e-03   4.7332860e+02
   4.6525000e-03   4.7319808e+02
   4.7465000e-03   4.7306384e+02
   4.8424000e-03   4.7292582e+02
   4.9402000e-03   4.7278398e+02
   5.0400000e-03   4.7263813e+02
   5.1419000e-03   4.7248805e+02
   5.2457000e-03   4.7233400e+02
   5.3517000e-03   4.7217547e+02
   5.4598000e-03   4.7201255e+02
   5.5701000e-03   4.7184505e+02
   5.6826000e-03   4.7167289e+02
   5.7974000e-03   4.7149587e+02
   5.9145000e-03   4.7131392e+02
   6.0340000e-03   4.7112683e+02
   6.1559000e-03   4.7093452e+02
   6.2803000e-03   4.7073677e+02
   6.4072000e-03   4.7053351e+02
   6.5366000e-03   4.7032468e+02
   6.6686000e-03   4.7011004e+02
   6.8033000e-03   4.6988935e+02
   6.9408000e-03   4.6966237e+02
   7.0810000e-03   4.6942918e+02
   7.2240000e-03   4.6918956e+02
   7.3700000e-03   4.6894306e+02
   7.5189000e-03   4.6868979e+02
   7.6708000e-03   4.6842948e+02
   7.8257000e-03   4.6816205e+02
   7.9838000e-03   4.6788706e+02
   8.1451000e-03   4.6760442e+02
   8.3096000e-03   4.6731404e+02
   8.4775000e-03   4.6701546e+02
   8.6488000e-03   4.6670858e+02
   8.8235000e-03   4.6639332e+02
   9.0017000e-03   4.6606937e+02
   9.1836000e-03   4.6573628e+02
   9.3691000e-03   4.6539412e+02
   9.5583000e-03   4.6504259e+02
   9.7514000e-03   4.6468121e+02
   9.9484000e-03   4.6430986e+02
   1.0149000e-02   4.6392900e+02
   1.0354000e-02   4.6353699e+02
   1.0564000e-02   4.6313254e+02
   1.0777000e-02   4.6271937e+02
   1.0995000e-02   4.6229350e+02
   1.1217000e-02   4.6185673e+02
   1.1443000e-02   4.6140896e+02
   1.1675000e-02   4.6094607e+02
   1.1910000e-02   4.6047390e+02
   1.2151000e-02   4.5998630e+02
   1.2397000e-02   4.5948511e+02
   1.2647000e-02   4.5897225e+02
   1.2902000e-02   4.5844554e+02
   1.3163000e-02   4.5790274e+02
   1.3429000e-02   4.5734576e+02
   1.3700000e-02   4.5677446e+02
   1.3977000e-02   4.5618657e+02
   1.4259000e-02   4.5558405e+02
   1.4547000e-02   4.5496460e+02
   1.4841000e-02   4.5432804e+02
   1.5141000e-02   4.5367420e+02
   1.5447000e-02   4.5300291e+02
   1.5759000e-02   4.5231399e+02
   1.6077000e-02   4.5160728e+02
   1.6402000e-02   4.5088037e+02
   1.6734000e-02   4.5013305e+02
   1.7072000e-02   4.4936739e+02
   1.7416000e-02   4.4858325e+02
   1.7768000e-02   4.4777587e+02
   1.8127000e-02   4.4694732e+02
   1.8493000e-02   4.4609744e+02
   1.8867000e-02   4.4522370e+02
   1.9248000e-02   4.4432822e+02
   1.9637000e-02   4.4340849e+02
   2.0034000e-02   4.4246428e+02
   2.0438000e-02   4.4149779e+02
   2.0851000e-02   4.4050406e+02
   2.1272000e-02   4.3948527e+02
   2.1702000e-02   4.3843880e+02
   2.2141000e-02   4.3736445e+02
   2.2588000e-02   4.3626446e+02
   2.3044000e-02   4.3513621e+02
   2.3510000e-02   4.3397700e+02
   2.3985000e-02   4.3278912e+02
   2.4469000e-02   4.3157240e+02
   2.4964000e-02   4.3032161e+02
   2.5468000e-02   4.2904162e+02
   2.5982000e-02   4.2772973e+02
   2.6507000e-02   4.2638319e+02
   2.7043000e-02   4.2500181e+02
   2.7589000e-02   4.2358802e+02
   2.8146000e-02   4.2213907e+02
   2.8715000e-02   4.2065219e+02
   2.9295000e-02   4.1912985e+02
   2.9887000e-02   4.1756928e+02
   3.0490000e-02   4.1597299e+02
   3.1106000e-02   4.1433558e+02
   3.1735000e-02   4.1265691e+02
   3.2376000e-02   4.1093954e+02
   3.3030000e-02   4.0918073e+02
   3.3697000e-02   4.0738040e+02
   3.4378000e-02   4.0553579e+02
   3.5072000e-02   4.0364957e+02
   3.5781000e-02   4.0171627e+02
   3.6504000e-02   3.9973860e+02
   3.7241000e-02   3.9771659e+02
   3.7993000e-02   3.9564754e+02
   3.8761000e-02   3.9352873e+02
   3.9544000e-02   3.9136300e+02
   4.0343000e-02   3.8914770e+02
   4.1158000e-02   3.8688297e+02
   4.1989000e-02   3.8456896e+02
   4.2838000e-02   3.8220030e+02
   4.3703000e-02   3.7978281e+02
   4.4586000e-02   3.7731114e+02
   4.5486000e-02   3.7478842e+02
   4.6405000e-02   3.7220937e+02
   4.7343000e-02   3.6957437e+02
   4.8299000e-02   3.6688666e+02
   4.9275000e-02   3.6414109e+02
   5.0270000e-02   3.6134100e+02
   5.1286000e-02   3.5848132e+02
   5.2322000e-02   3.5556552e+02
   5.3379000e-02   3.5259145e+02
   5.4457000e-02   3.4955986e+02
   5.5557000e-02   3.4646876e+02
   5.6680000e-02   3.4331621e+02
   5.7825000e-02   3.4010596e+02
   5.8993000e-02   3.3683623e+02
   6.0184000e-02   3.3350810e+02
   6.1400000e-02   3.3011715e+02
   6.2641000e-02   3.2666466e+02
   6.3906000e-02   3.2315474e+02
   6.5197000e-02   3.1958327e+02
   6.6514000e-02   3.1595176e+02
   6.7858000e-02   3.1225909e+02
   6.9229000e-02   3.0850698e+02
   7.0627000e-02   3.0469723e+02
   7.2054000e-02   3.0082632e+02
   7.3510000e-02   2.9689631e+02
   7.4994000e-02   2.9291202e+02
   7.6509000e-02   2.8886766e+02
   7.8055000e-02   2.8476564e+02
   7.9632000e-02   2.8060849e+02
   8.1241000e-02   2.7639621e+02
   8.2882000e-02   2.7213156e+02
   8.4556000e-02   2.6781482e+02
   8.6264000e-02   2.6344646e+02
   8.8007000e-02   2.5902710e+02
   8.9785000e-02   2.5456009e+02
   9.1598000e-02   2.5004884e+02
   9.3449000e-02   2.4548950e+02
   9.5337000e-02   2.4088833e+02
   9.7263000e-02   2.3624677e+02
   9.9227000e-02   2.3156883e+02
   1.0123000e-01   2.2685624e+02
   1.0328000e-01   2.2209478e+02
   1.0536000e-01   2.1732822e+02
   1.0749000e-01   2.1251519e+02
   1.0966000e-01   2.0768330e+02
   1.1188000e-01   2.0281539e+02
   1.1414000e-01   1.9793853e+02
   1.1644000e-01   1.9305736e+02
   1.1880000e-01   1.8813522e+02
   1.2120000e-01   1.8321962e+02
   1.2365000e-01   1.7829533e+02
   1.2614000e-01   1.7338772e+02
   1.2869000e-01   1.6846320e+02
   1.3129000e-01   1.6354748e+02
   1.3394000e-01   1.5864635e+02
   1.3665000e-01   1.5374768e+02
   1.3941000e-01   1.4887584e+02
   1.4223000e-01   1.4401941e+02
   1.4510000e-01   1.3920176e+02
   1.4803000e-01   1.3441212e+02
   1.5102000e-01   1.2965705e+02
   1.5407000e-01   1.2494297e+02
   1.5718000e-01   1.2027612e+02
   1.6036000e-01   1.1564826e+02
   1.6360000e-01   1.1108046e+02
   1.6690000e-01   1.0657837e+02
   1.7028000e-01   1.0212145e+02
   1.7371000e-01   9.7755060e+01
   1.7722000e-01   9.3446515e+01
   1.8080000e-01   8.9214650e+01
   1.8446000e-01   8.5053861e+01
   1.8818000e-01   8.0992069e+01
   1.9198000e-01   7.7012239e+01
   1.9586000e-01   7.3120111e+01
   1.9982000e-01   6.9320995e+01
   2.0386000e-01   6.5619751e+01
   2.0797000e-01   6.2029296e+01
   2.1218000e-01   5.8527971e+01
   2.1646000e-01   5.5144782e+01
   2.2083000e-01   5.1866837e+01
   2.2530000e-01   4.8690839e+01
   2.2985000e-01   4.5634054e+01
   2.3449000e-01   4.2691691e+01
   2.3923000e-01   3.9859911e+01
   2.4406000e-01   3.7146626e+01
   2.4899000e-01   3.4547578e+01
   2.5402000e-01   3.2064074e+01
   2.5915000e-01   2.9696845e+01
   2.6439000e-01   2.7441912e+01
   2.6973000e-01   2.5303644e+01
   2.7518000e-01   2.3277549e+01
   2.8074000e-01   2.1363027e+01
   2.8641000e-01   1.9558951e+01
   2.9219000e-01   1.7863701e+01
   2.9810000e-01   1.6270029e+01
   3.0412000e-01   1.4781472e+01
   3.1026000e-01   1.3392917e+01
   3.1653000e-01   1.2099689e+01
   3.2292000e-01   1.0901049e+01
   3.2945000e-01   9.7903402e+00
   3.3610000e-01   8.7677437e+00
   3.4289000e-01   7.8266607e+00
   3.4982000e-01   6.9637649e+00
   3.5689000e-01   6.1754824e+00
   3.6409000e-01   5.4589833e+00
   3.7145000e-01   4.8075391e+00
   3.7895000e-01   4.2192218e+00
   3.8661000e-01   3.6886496e+00
   3.9442000e-01   3.2127832e+00
   4.0239000e-01   2.7872426e+00
   4.1052000e-01   2.4083726e+00
   4.1881000e-01   2.0725462e+00
   4.2727000e-01   1.7758769e+00
   4.3590000e-01   1.5150385e+00
   4.4471000e-01   1.2865592e+00
   4.5369000e-01   1.0876388e+00
   4.6286000e-01   9.1495120e-01
   4.7221000e-01   7.6598836e-01
   4.8174000e-01   6.3815940e-01
   4.9148000e-01   5.2873495e-01
   5.0141000e-01   4.3579678e-01
   5.1153000e-01   3.5730302e-01
   5.2187000e-01   2.9121028e-01
   5.3241000e-01   2.3601038e-01
   5.4317000e-01   1.9010862e-01
   5.5414000e-01   1.5221943e-01
   5.6533000e-01   1.2111887e-01
   5.7675000e-01   9.5741431e-02
   5.8840000e-01   7.5178703e-02
   6.0029000e-01   5.8622681e-02
   6.1242000e-01   4.5391077e-02
   6.2479000e-01   3.4895318e-02
   6.3741000e-01   2.6626866e-02
   6.5029000e-01   2.0159996e-02
   6.6342000e-01   1.5146988e-02
   6.7683000e-01   1.1284848e-02
   6.9050000e-01   8.3394964e-03
   7.0445000e-01   6.1096567e-03
   7.1868000e-01   4.4368478e-03
   7.3320000e-01   3.1927280e-03
   7.4801000e-01   2.2762720e-03
   7.6312000e-01   1.6073333e-03
   7.7854000e-01   1.1236951e-03
   7.9426000e-01   7.7784633e-04
   8.1031000e-01   5.3269117e-04
   8.2668000e-01   3.6093740e-04
   8.4338000e-01   2.4187745e-04
   8.6041000e-01   1.6028772e-04
   8.7780000e-01   1.0494505e-04
   8.9553000e-01   6.7907986e-05
   9.1362000e-01   4.3400255e-05
   9.3208000e-01   2.7383773e-05
   9.5091000e-01   1.7054809e-05
   9.7011000e-01   1.0482762e-05
   9.8971000e-01   6.3528446e-06
   1.0097000e+00   3.7962170e-06
   1.0301000e+00   2.2351901e-06
   1.0509000e+00   1.2968322e-06
   1.0721000e+00   7.4126344e-07
   1.0938000e+00   4.1623124e-07
   1.1159000e+00   2.3015706e-07
   1.1384000e+00   1.2530097e-07
   1.1614000e+00   6.6965333e-08
   1.1849000e+00   3.5123300e-08
   1.2088000e+00   1.8125119e-08
   1.2333000e+00   9.1492542e-09
   1.2582000e+00   4.5416786e-09
   1.2836000e+00   2.2102870e-09
   1.3095000e+00   1.0543015e-09
   1.3360000e+00   4.9134969e-10
   1.3630000e+00   2.2430763e-10
   1.3905000e+00   1.0027813e-10
   1.4186000e+00   4.3759425e-11
   1.4472000e+00   1.8689051e-11
   1.4765000e+00   7.7628079e-12
   1.5063000e+00   3.1536970e-12
   1.5367000e+00   1.2489418e-12
   1.5678000e+00   4.8050118e-13
   1.5994000e+00   1.8063100e-13
   1.6318000e+00   6.5710209e-14
   1.6647000e+00   2.3340656e-14
   1.6984000e+00   8.0161161e-15
   1.7327000e+00   2.6776469e-15
   1.7677000e+00   8.6680562e-16
   1.8034000e+00   2.7181984e-16
   1.8398000e+00   8.2535925e-17
   1.8770000e+00   2.4175697e-17
   1.9149000e+00   6.8503964e-18
   1.9536000e+00   1.8706847e-18
   1.9930000e+00   4.9372172e-19
   2.0333000e+00   1.2502525e-19
   2.0744000e+00   3.0463684e-20
   2.1163000e+00   7.1385277e-21
   2.1590000e+00   1.6078597e-21
   2.2026000e+00   3.4668728e-22
   2.2471000e+00   7.1517418e-23
   2.2925000e+00   1.4105971e-23
   2.3388000e+00   2.6585427e-24
   2.3861000e+00   4.7673941e-25
   2.4343000e+00   8.1583986e-26
   2.4835000e+00   1.3265863e-26
   2.5336000e+00   2.0558259e-27
   2.5848000e+00   3.0117221e-28
   2.6370000e+00   4.1833088e-29
   2.6903000e+00   5.4843803e-30
   2.7447000e+00   6.7808684e-31
   2.8001000e+00   7.9310097e-32
   2.8567000e+00   8.7003759e-33
   2.9144000e+00   8.9791187e-34
   2.9733000e+00   8.6761905e-35
   3.0333000e+00   7.8735221e-36
   3.0946000e+00   6.6508892e-37
   3.1571000e+00   5.2455342e-38
   3.2209000e+00   3.8433554e-39
   3.2860000e+00   2.6133403e-40
   3.3523000e+00   1.6542967e-41
   3.4201000e+00   9.6176477e-43
   3.4892000e+00   5.1726507e-44
   3.5596000e+00   2.5709579e-45
   3.6316000e+00   1.1645014e-46
   3.7049000e+00   4.8632590e-48
   3.7798000e+00   1.8462478e-49
   3.8561000e+00   6.4191081e-51
   3.9340000e+00   2.0235293e-52
   4.0135000e+00   5.7756180e-54
   4.0946000e+00   1.4905402e-55
   4.1773000e+00   3.4733262e-57
   4.2617000e+00   7.2644869e-59
   4.3478000e+00   1.3616676e-60
   4.4356000e+00   2.2839751e-62
   4.5252000e+00   3.4069438e-64
   4.6166000e+00   4.5121832e-66
   4.7099000e+00   5.2719341e-68
   4.8050000e+00   5.4506930e-70
   4.9021000e+00   4.9305454e-72
   5.0011000e+00   3.9139519e-74
   5.1021000e+00   2.7083242e-76
   5.2052000e+00   1.6224346e-78
   5.3104000e+00   8.3973430e-81
   5.4176000e+00   3.7665863e-83
   5.5271000e+00   1.4391603e-85
   5.6387000e+00   4.7218037e-88
   5.7526000e+00   1.3138808e-90
   5.8689000e+00   3.0774394e-93
   5.9874000e+00   6.1169608e-96


==> dpda/dpda_exact.dat <==
   1.0000000e-04  -6.2061010e+03
   1.0202000e-04  -6.1877031e+03
   1.0408000e-04  -6.1689791e+03
   1.0618000e-04  -6.1499310e+03
   1.0833000e-04  -6.1304707e+03
   1.1052000e-04  -6.1106913e+03
   1.1275000e-04  -6.0905951e+03
   1.1503000e-04  -6.0700946e+03
   1.1735000e-04  -6.0492826e+03
   1.1972000e-04  -6.0280720e+03
   1.2214000e-04  -6.0064660e+03
   1.2461000e-04  -5.9844678e+03
   1.2712000e-04  -5.9621694e+03
   1.2969000e-04  -5.9393964e+03
   1.3231000e-04  -5.9162411e+03
   1.3499000e-04  -5.8926189e+03
   1.3771000e-04  -5.8687097e+03
   1.4049000e-04  -5.8443411e+03
   1.4333000e-04  -5.8195175e+03
   1.4623000e-04  -5.7942434e+03
   1.4918000e-04  -5.7686100e+03
   1.5220000e-04  -5.7424482e+03
   1.5527000e-04  -5.7159359e+03
   1.5841000e-04  -5.6889051e+03
   1.6161000e-04  -5.6614472e+03
   1.6487000e-04  -5.6335670e+03
   1.6820000e-04  -5.6051846e+03
   1.7160000e-04  -5.5763059e+03
   1.7507000e-04  -5.5469369e+03
   1.7860000e-04  -5.5171681e+03
   1.8221000e-04  -5.4868370e+03
   1.8589000e-04  -5.4560345e+03
   1.8965000e-04  -5.4246839e+03
   1.9348000e-04  -5.3928758e+03
   1.9739000e-04  -5.3605341e+03
   2.0138000e-04  -5.3276669e+03
   2.0544000e-04  -5.2943640e+03
   2.0959000e-04  -5.2604693e+03
   2.1383000e-04  -5.2259922e+03
   2.1815000e-04  -5.1910229e+03
   2.2255000e-04  -5.1555700e+03
   2.2705000e-04  -5.1194820e+03
   2.3164000e-04  -5.0828497e+03
   2.3632000e-04  -5.0456831e+03
   2.4109000e-04  -5.0079925e+03
   2.4596000e-04  -4.9697099e+03
   2.5093000e-04  -4.9308472e+03
   2.5600000e-04  -4.8914162e+03
   2.6117000e-04  -4.8514291e+03
   2.6645000e-04  -4.8108217e+03
   2.7183000e-04  -4.7696841e+03
   2.7732000e-04  -4.7279531e+03
   2.8292000e-04  -4.6856430e+03
   2.8864000e-04  -4.6426936e+03
   2.9447000e-04  -4.5991953e+03
   3.0042000e-04  -4.5550891e+03
   3.0649000e-04  -4.5103916e+03
   3.1268000e-04  -4.4651198e+03
   3.1899000e-04  -4.4192906e+03
   3.2544000e-04  -4.3727776e+03
   3.3201000e-04  -4.3257442e+03
   3.3872000e-04  -4.2780665e+03
   3.4556000e-04  -4.2298361e+03
   3.5254000e-04  -4.1810032e+03
   3.5966000e-04  -4.1315895e+03
   3.6693000e-04  -4.0815486e+03
   3.7434000e-04  -4.0309726e+03
   3.8190000e-04  -3.9798167e+03
   3.8962000e-04  -3.9280390e+03
   3.9749000e-04  -3.8757323e+03
   4.0552000e-04  -3.8228565e+03
   4.1371000e-04  -3.7694389e+03
   4.2207000e-04  -3.7154432e+03
   4.3060000e-04  -3.6608992e+03
   4.3929000e-04  -3.6059003e+03
   4.4817000e-04  -3.5502884e+03
   4.5722000e-04  -3.4942215e+03
   4.6646000e-04  -3.4376092e+03
   4.7588000e-04  -3.3805474e+03
   4.8550000e-04  -3.3229510e+03
   4.9530000e-04  -3.2649762e+03
   5.0531000e-04  -3.2064834e+03
   5.1552000e-04  -3.1475713e+03
   5.2593000e-04  -3.0882794e+03
   5.3656000e-04  -3.0285361e+03
   5.4739000e-04  -2.9684961e+03
   5.5845000e-04  -2.9080371e+03
   5.6973000e-04  -2.8472603e+03
   5.8124000e-04  -2.7861586e+03
   5.9299000e-04  -2.7247286e+03
   6.0496000e-04  -2.6631234e+03
   6.1719000e-04  -2.6011884e+03
   6.2965000e-04  -2.5391285e+03
   6.4237000e-04  -2.4768471e+03
   6.5535000e-04  -2.4144014e+03
   6.6859000e-04  -2.3518485e+03
   6.8210000e-04  -2.2891999e+03
   6.9588000e-04  -2.2265156e+03
   7.0993000e-04  -2.1638559e+03
   7.2427000e-04  -2.1011944e+03
   7.3891000e-04  -2.0385543e+03
   7.5383000e-04  -1.9760867e+03
   7.6906000e-04  -1.9137329e+03
   7.8460000e-04  -1.8515636e+03
   8.0045000e-04  -1.7896494e+03
   8.1662000e-04  -1.7280230e+03
   8.3311000e-04  -1.6667570e+03
   8.4994000e-04  -1.6058524e+03
   8.6711000e-04  -1.5453866e+03
   8.8463000e-04  -1.4854027e+03
   9.0250000e-04  -1.4259797e+03
   9.2073000e-04  -1.3671641e+03
   9.3933000e-04  -1.3090049e+03
   9.5831000e-04  -1.2515545e+03
   9.7767000e-04  -1.1948963e+03
   9.9742000e-04  -1.1390848e+03
   1.0176000e-03  -1.0840963e+03
   1.0381000e-03  -1.0303078e+03
   1.0591000e-03  -9.7733247e+02
   1.0805000e-03  -9.2551817e+02
   1.1023000e-03  -8.7494264e+02
   1.1246000e-03  -8.2546404e+02
   1.1473000e-03  -7.7739135e+02
   1.1705000e-03  -7.3059650e+02
   1.1941000e-03  -6.8536121e+02
   1.2182000e-03  -6.4156979e+02
   1.2429000e-03  -5.9914191e+02
   1.2680000e-03  -5.5850270e+02
   1.2936000e-03  -5.1955173e+02
   1.3197000e-03  -4.8235956e+02
   1.3464000e-03  -4.4686234e+02
   1.3736000e-03  -4.1326478e+02
   1.4013000e-03  -3.8161712e+02
   1.4296000e-03  -3.5186135e+02
   1.4585000e-03  -3.2405857e+02
   1.4880000e-03  -2.9826006e+02
   1.5180000e-03  -2.7458138e+02
   1.5487000e-03  -2.5289445e+02
   1.5800000e-03  -2.3330016e+02
   1.6119000e-03  -2.1580351e+02
   1.6445000e-03  -2.0035230e+02
   1.6777000e-03  -1.8698161e+02
   1.7116000e-03  -1.7562245e+02
   1.7462000e-03  -1.6623871e+02
   1.7814000e-03  -1.5879332e+02
   1.8174000e-03  -1.5316854e+02
   1.8541000e-03  -1.4929106e+02
   1.8916000e-03  -1.4703681e+02
   1.9298000e-03  -1.4627303e+02
   1.9688000e-03  -1.4683152e+02
   2.0086000e-03  -1.4852200e+02
   2.0491000e-03  -1.5111500e+02
   2.0905000e-03  -1.5457500e+02
   2.1328000e-03  -1.5734500e+02
   2.1758000e-03  -1.6028200e+02
   2.2198000e-03  -1.6322300e+02
   2.2646000e-03  -1.6596200e+02
   2.3104000e-03  -1.6880900e+02
   2.3571000e-03  -1.7253100e+02
   2.4047000e-03  -1.7508600e+02
   2.4533000e-03  -1.7784800e+02
   2.5028000e-03  -1.8079900e+02
   2.5534000e-03  -1.8363800e+02
   2.6050000e-03  -1.8726900e+02
   2.6576000e-03  -1.8999600e+02
   2.7113000e-03  -1.9269600e+02
   2.7660000e-03  -1.9539800e+02
   2.8219000e-03  -1.9863500e+02
   2.8789000e-03  -2.0159800e+02
   2.9371000e-03  -2.0436200e+02
   2.9964000e-03  -2.0707400e+02
   3.0569000e-03  -2.0958900e+02
   3.1187000e-03  -2.1242800e+02
   3.1817000e-03  -2.1561600e+02
   3.2460000e-03  -2.1796100e+02
   3.3115000e-03  -2.2009300e+02
   3.3784000e-03  -2.2210600e+02
   3.4467000e-03  -2.2515100e+02
   3.5163000e-03  -2.2820000e+02
   3.5874000e-03  -2.2991400e+02
   3.6598000e-03  -2.3164100e+02
   3.7338000e-03  -2.3351900e+02
   3.8092000e-03  -2.3637500e+02
   3.8861000e-03  -2.3881900e+02
   3.9646000e-03  -2.4028800e+02
   4.0447000e-03  -2.4161800e+02
   4.1264000e-03  -2.4264400e+02
   4.2098000e-03  -2.4460500e+02
   4.2948000e-03  -2.4721800e+02
   4.3816000e-03  -2.4824500e+02
   4.4701000e-03  -2.4899000e+02
   4.5604000e-03  -2.4941400e+02
   4.6525000e-03  -2.5109300e+02
   4.7465000e-03  -2.5288300e+02
   4.8424000e-03  -2.5367600e+02
   4.9402000e-03  -2.5379800e+02
   5.0400000e-03  -2.5317400e+02
   5.1419000e-03  -2.5449600e+02
   5.2457000e-03  -2.5661900e+02
   5.3517000e-03  -2.5644800e+02
   5.4598000e-03  -2.5577200e+02
   5.5701000e-03  -2.5462400e+02
   5.6826000e-03  -2.5545900e+02
   5.7974000e-03  -2.5730300e+02
   5.9145000e-03  -2.5622900e+02
   6.0340000e-03  -2.5505000e+02
   6.1559000e-03  -2.5376000e+02
   6.2803000e-03  -2.5450700e+02
   6.4072000e-03  -2.5555700e+02
   6.5366000e-03  -2.5451800e+02
   6.6686000e-03  -2.5286400e+02
   6.8033000e-03  -2.5058800e+02
   6.9408000e-03  -2.5133500e+02
   7.0810000e-03  -2.5272600e+02
   7.2240000e-03  -2.5068500e+02
   7.3700000e-03  -2.4876800e+02
   7.5189000e-03  -2.4688500e+02
   7.6708000e-03  -2.4771400e+02
   7.8257000e-03  -2.4952600e+02
   7.9838000e-03  -2.4744600e+02
   8.1451000e-03  -2.4507400e+02
   8.3096000e-03  -2.4253400e+02
   8.4775000e-03  -2.4381500e+02
   8.6488000e-03  -2.4610500e+02
   8.8235000e-03  -2.4344800e+02
   9.0017000e-03  -2.4096600e+02
   9.1836000e-03  -2.3883600e+02
   9.3691000e-03  -2.4102900e+02
   9.5583000e-03  -2.4288000e+02
   9.7514000e-03  -2.4084300e+02
   9.9484000e-03  -2.3837100e+02
   1.0149000e-02  -2.3539800e+02
   1.0354000e-02  -2.3832200e+02
   1.0564000e-02  -2.4025600e+02
   1.0777000e-02  -2.3758100e+02
   1.0995000e-02  -2.3440100e+02
   1.1217000e-02  -2.3067300e+02
   1.1443000e-02  -2.3353900e+02
   1.1675000e-02  -2.3624000e+02
   1.1910000e-02  -2.3146900e+02
   1.2151000e-02  -2.2723300e+02
   1.2397000e-02  -2.2333900e+02
   1.2647000e-02  -2.2364600e+02
   1.2902000e-02  -2.2592000e+02
   1.3163000e-02  -2.1970200e+02
   1.3429000e-02  -2.1348500e+02
   1.3700000e-02  -2.0697500e+02
   1.3977000e-02  -2.0438800e+02
   1.4259000e-02  -2.0721400e+02
   1.4547000e-02  -1.9882000e+02
   1.4841000e-02  -1.8909100e+02
   1.5141000e-02  -1.7867900e+02
   1.5447000e-02  -1.7739600e+02
   1.5759000e-02  -1.7649000e+02
   1.6077000e-02  -1.6614200e+02
   1.6402000e-02  -1.5494600e+02
   1.6734000e-02  -1.4338800e+02
   1.7072000e-02  -1.4224100e+02
   1.7416000e-02  -1.4253400e+02
   1.7768000e-02  -1.3274400e+02
   1.8127000e-02  -1.2295600e+02
   1.8493000e-02  -1.1361600e+02
   1.8867000e-02  -1.1669400e+02
   1.9248000e-02  -1.2180600e+02
   1.9637000e-02  -1.1731400e+02
   2.0034000e-02  -1.1474400e+02
   2.0438000e-02  -1.1416100e+02
   2.0851000e-02  -1.2460800e+02
   2.1272000e-02  -1.4165300e+02
   2.1702000e-02  -1.4792400e+02
   2.2141000e-02  -1.5705100e+02
   2.2588000e-02  -1.6939400e+02
   2.3044000e-02  -1.9471700e+02
   2.3510000e-02  -2.2244300e+02
   2.3985000e-02  -2.4281800e+02
   2.4469000e-02  -2.6545000e+02
   2.4964000e-02  -2.8983100e+02
   2.5468000e-02  -3.2569300e+02
   2.5982000e-02  -3.6523400e+02
   2.6507000e-02  -3.9485400e+02
   2.7043000e-02  -4.2555200e+02
   2.7589000e-02  -4.5686600e+02
   2.8146000e-02  -4.9639900e+02
   2.8715000e-02  -5.3675000e+02
   2.9295000e-02  -5.6615100e+02
   2.9887000e-02  -5.9453800e+02
   3.0490000e-02  -6.2153700e+02
   3.1106000e-02  -6.5266900e+02
   3.1735000e-02  -6.8093800e+02
   3.2376000e-02  -6.9856100e+02
   3.3030000e-02  -7.1303500e+02
   3.3697000e-02  -7.2425300e+02
   3.4378000e-02  -7.3435300e+02
   3.5072000e-02  -7.3851200e+02
   3.5781000e-02  -7.3438800e+02
   3.6504000e-02  -7.2592500e+02
   3.7241000e-02  -7.1317700e+02
   3.7993000e-02  -6.9467700e+02
   3.8761000e-02  -6.6847800e+02
   3.9544000e-02  -6.3845400e+02
   4.0343000e-02  -6.0382500e+02
   4.1158000e-02  -5.6487500e+02
   4.1989000e-02  -5.1819600e+02
   4.2838000e-02  -4.6462000e+02
   4.3703000e-02  -4.1190200e+02
   4.4586000e-02  -3.5644100e+02
   4.5486000e-02  -2.9861300e+02
   4.6405000e-02  -2.3316500e+02
   4.7343000e-02  -1.6557900e+02
   4.8299000e-02  -1.0327300e+02
   4.9275000e-02  -4.1335400e+01
   5.0270000e-02   1.9491200e+01
   5.1286000e-02   8.2685000e+01
   5.2322000e-02   1.4135500e+02
   5.3379000e-02   1.9147900e+02
   5.4457000e-02   2.3687200e+02
   5.5557000e-02   2.7710100e+02
   5.6680000e-02   3.1015400e+02
   5.7825000e-02   3.3149300e+02
   5.8993000e-02   3.4473700e+02
   6.0184000e-02   3.4969900e+02
   6.1400000e-02   3.4620900e+02
   6.2641000e-02   3.2635700e+02
   6.3906000e-02   2.9066100e+02
   6.5197000e-02   2.5390300e+02
   6.6514000e-02   2.0953100e+02
   6.7858000e-02   1.5819300e+02
   6.9229000e-02   8.7867200e+01
   7.0627000e-02   7.9970900e+00
   7.2054000e-02  -6.0378400e+01
   7.3510000e-02  -1.2916900e+02
   7.4994000e-02  -1.9692100e+02
   7.6509000e-02  -2.7338300e+02
   7.8055000e-02  -3.4385400e+02
   7.9632000e-02  -3.9228200e+02
   8.1241000e-02  -4.3152700e+02
   8.2882000e-02  -4.6084700e+02
   8.4556000e-02  -4.8163800e+02
   8.6264000e-02  -4.8295000e+02
   8.8007000e-02  -4.6651400e+02
   8.9785000e-02  -4.3840500e+02
   9.1598000e-02  -3.9965000e+02
   9.3449000e-02  -3.4317800e+02
   9.5337000e-02  -2.7047700e+02
   9.7263000e-02  -1.9951500e+02
   9.9227000e-02  -1.2573900e+02
   1.0123000e-01  -5.0765600e+01
   1.0328000e-01   3.3240800e+01
   1.0536000e-01   1.1184100e+02
   1.0749000e-01   1.7026900e+02
   1.0966000e-01   2.1804500e+02
   1.1188000e-01   2.5412800e+02
   1.1414000e-01   2.7486700e+02
   1.1644000e-01   2.6932200e+02
   1.1880000e-01   2.4675600e+02
   1.2120000e-01   2.1025500e+02
   1.2365000e-01   1.6137800e+02
   1.2614000e-01   9.0513500e+01
   1.2869000e-01   8.5812700e+00
   1.3129000e-01  -5.9490100e+01
   1.3394000e-01  -1.2100500e+02
   1.3665000e-01  -1.7339800e+02
   1.3941000e-01  -2.1880700e+02
   1.4223000e-01  -2.3819000e+02
   1.4510000e-01  -2.3221700e+02
   1.4803000e-01  -2.1084600e+02
   1.5102000e-01  -1.7608600e+02
   1.5407000e-01  -1.2123300e+02
   1.5718000e-01  -5.3612300e+01
   1.6036000e-01   4.8196300e+00
   1.6360000e-01   5.7724100e+01
   1.6690000e-01   1.0266100e+02
   1.7028000e-01   1.3800900e+02
   1.7371000e-01   1.4727200e+02
   1.7722000e-01   1.3554700e+02
   1.8080000e-01   1.0989700e+02
   1.8446000e-01   7.2644900e+01
   1.8818000e-01   1.9199800e+01
   1.9198000e-01  -3.5383300e+01
   1.9586000e-01  -7.1670600e+01
   1.9982000e-01  -9.5473600e+01
   2.0386000e-01  -1.0559500e+02
   2.0797000e-01  -9.7796100e+01
   2.1218000e-01  -6.8465600e+01
   2.1646000e-01  -3.4601700e+01
   2.2083000e-01  -2.4470200e-01
   2.2530000e-01   3.1499600e+01
   2.2985000e-01   5.7879100e+01
   2.3449000e-01   6.4853300e+01
   2.3923000e-01   5.5909600e+01
   2.4406000e-01   3.8050700e+01
   2.4899000e-01   1.4203300e+01
   2.5402000e-01  -1.5225600e+01
   2.5915000e-01  -3.6212400e+01
   2.6439000e-01  -4.1681200e+01
   2.6973000e-01  -3.7776900e+01
   2.7518000e-01  -2.6189000e+01
   2.8074000e-01  -6.1360100e+00
   2.8641000e-01   1.3204300e+01
   2.9219000e-01   2.2217600e+01
   2.9810000e-01   2.4095700e+01
   3.0412000e-01   1.9269200e+01
   3.1026000e-01   6.4050700e+00
   3.1653000e-01  -7.5705900e+00
   3.2292000e-01  -1.4140500e+01
   3.2945000e-01  -1.5373900e+01
   3.3610000e-01  -1.1771100e+01
   3.4289000e-01  -2.9522600e+00
   3.4982000e-01   5.5220100e+00
   3.5689000e-01   8.3594000e+00
   3.6409000e-01   7.5346000e+00
   3.7145000e-01   3.7795600e+00
   3.7895000e-01  -2.3639600e+00
   3.8661000e-01  -5.8539800e+00
   3.9442000e-01  -5.2297000e+00
   4.0239000e-01  -2.8513500e+00
   4.1052000e-01   3.1351900e-01
   4.1881000e-01   2.8843800e+00
   4.2727000e-01   2.2554700e+00
   4.3590000e-01   3.7817400e-01
   4.4471000e-01  -1.3091300e+00
   4.5369000e-01  -2.2666600e+00
   4.6286000e-01  -1.7041500e+00
   4.7221000e-01  -1.7085200e-01
   4.8174000e-01   4.9979900e-01
   4.9148000e-01   4.5572400e-01
   5.0141000e-01  -1.3433700e-01
   5.1153000e-01  -9.3728900e-01
   5.2187000e-01  -9.1622600e-01
   5.3241000e-01  -4.9725500e-01
   5.4317000e-01  -1.6438100e-01
   5.5414000e-01  -4.0989700e-02
   5.6533000e-01  -3.1815700e-01
   5.7675000e-01  -5.5781000e-01
   5.8840000e-01  -4.8227100e-01
   6.0029000e-01  -3.5016600e-01
   6.1242000e-01  -2.4035700e-01
   6.2479000e-01  -2.8762800e-01
   6.3741000e-01  -3.8972200e-01
   6.5029000e-01  -3.7120800e-01
   6.6342000e-01  -3.2414800e-01
   6.7683000e-01  -2.7575000e-01
   6.9050000e-01  -2.8506200e-01
   7.0445000e-01  -3.2341500e-01
   7.1868000e-01  -3.0368700e-01
   7.3320000e-01  -2.8177300e-01
   7.4801000e-01  -2.6846300e-01
   7.6312000e-01  -2.7392400e-01
   7.7854000e-01  -2.7247700e-01
   7.9426000e-01  -2.6104500e-01
   8.1031000e-01  -2.5002600e-01
   8.2668000e-01  -2.4043600e-01
   8.4338000e-01  -2.3897100e-01
   8.6041000e-01  -2.3299000e-01
   8.7780000e-01  -2.2414600e-01
   8.9553000e-01  -2.1487000e-01
   9.1362000e-01  -2.0569400e-01
   9.3208000e-01  -2.0236600e-01
   9.5091000e-01  -1.9816800e-01
   9.7011000e-01  -1.9112100e-01
   9.8971000e-01  -1.8256100e-01
   1.0097000e+00  -1.7463500e-01
   1.0301000e+00  -1.7726100e-01
   1.0509000e+00  -1.6831500e-01
   1.0721000e+00  -1.5933500e-01
   1.0938000e+00  -1.5277300e-01
   1.1159000e+00  -1.4665000e-01
   1.1384000e+00  -1.3914200e-01
   1.1614000e+00  -1.3972200e-01
   1.1849000e+00  -1.3128800e-01
   1.2088000e+00  -1.2504200e-01
   1.2333000e+00  -1.2177800e-01
   1.2582000e+00  -1.2104500e-01
   1.2836000e+00  -1.1275300e-01
   1.3095000e+00  -1.0785100e-01
   1.3360000e+00  -1.0401100e-01
   1.3630000e+00  -9.9507500e-02
   1.3905000e+00  -9.3419800e-02
   1.4186000e+00  -9.3044200e-02
   1.4472000e+00  -8.7789200e-02
   1.4765000e+00  -8.3422100e-02
   1.5063000e+00  -8.0093900e-02
   1.5367000e+00  -7.6898800e-02
   1.5678000e+00  -7.4750400e-02
   1.5994000e+00  -7.0496700e-02
   1.6318000e+00  -6.6854600e-02
   1.6647000e+00  -6.3888800e-02
   1.6984000e+00  -6.1378500e-02
   1.7327000e+00  -5.8723100e-02
   1.7677000e+00  -5.6567800e-02
   1.8034000e+00  -5.3683200e-02
   1.8398000e+00  -5.0203000e-02
   1.8770000e+00  -4.9591100e-02
   1.9149000e+00  -4.6408200e-02
   1.9536000e+00  -4.5144400e-02
   1.9930000e+00  -4.3038200e-02
   2.0333000e+00  -4.0187800e-02
   2.0744000e+00  -3.8662000e-02
   2.1163000e+00  -3.7336900e-02
   2.1590000e+00  -3.5305500e-02
   2.2026000e+00  -3.3616600e-02
   2.2471000e+00  -3.2202000e-02
   2.2925000e+00  -3.0797800e-02
   2.3388000e+00  -2.9121100e-02
   2.3861000e+00  -2.8032400e-02
   2.4343000e+00  -2.6543900e-02
   2.4835000e+00  -2.4729200e-02
   2.5336000e+00  -2.4101100e-02
   2.5848000e+00  -2.3122700e-02
   2.6370000e+00  -2.1939100e-02
   2.6903000e+00  -2.0776700e-02
   2.7447000e+00  -1.9647600e-02
   2.8001000e+00  -1.8746300e-02
   2.8567000e+00  -1.7975500e-02
   2.9144000e+00  -1.6992800e-02
   2.9733000e+00  -1.6056100e-02
   3.0333000e+00  -1.5191900e-02
   3.0946000e+00  -1.4601400e-02
   3.1571000e+00  -1.3969700e-02
   3.2209000e+00  -1.2969900e-02
   3.2860000e+00  -1.2248000e-02
   3.3523000e+00  -1.1768500e-02
   3.4201000e+00  -1.1333500e-02
   3.4892000e+00  -1.0659500e-02
   3.5596000e+00  -1.0065100e-02
   3.6316000e+00  -9.5413900e-03
   3.7049000e+00  -9.0451000e-03
   3.7798000e+00  -8.5955100e-03
   3.8561000e+00  -8.2666100e-03
   3.9340000e+00  -7.7940200e-03
   4.0135000e+00  -7.3492600e-03
   4.0946000e+00  -6.9390700e-03
   4.1773000e+00  -6.6672900e-03
   4.2617000e+00  -6.3522300e-03
   4.3478000e+00  -5.9942400e-03
   4.4356000e+00  -5.6558500e-03
   4.5252000e+00  -5.3523500e-03
   4.6166000e+00  -5.0898700e-03
   4.7099000e+00  -4.9045000e-03
   4.8050000e+00  -4.6305300e-03
   4.9021000e+00  -4.3637900e-03
   5.0011000e+00  -4.1074800e-03
   5.1021000e+00  -3.9423800e-03
   5.2052000e+00  -3.7151600e-03
   5.3104000e+00  -3.5298100e-03
   5.4176000e+00  -3.3328200e-03
   5.5271000e+00  -3.1241700e-03
   5.6387000e+00  -2.9777300e-03
   5.7526000e+00  -2.8380500e-03
   5.8689000e+00  -2.6753200e-03
   5.9874000e+00  -2.4898559e-03


==> gaussratio/ratio.dat <==
   1.0471976e-02   9.6320363e-01
   1.7249344e-02   1.0111811e+00
   2.7505754e-02   1.0103806e+00
   3.6991028e-02   1.0896981e+00
   4.7192827e-02   1.0007579e+00
   5.8017917e-02   1.0493101e+00
   6.8384419e-02   1.0202674e+00
   7.8359227e-02   9.9707845e-01
   8.9112239e-02   1.0834803e+00
   9.9692945e-02   1.0385662e+00
   1.1001784e-01   1.0457594e+00
   1.2028750e-01   1.0792599e+00
   1.3075476e-01   1.0848944e+00
   1.4146634e-01   1.1254979e+00
   1.5202837e-01   1.1550003e+00
   1.6227719e-01   1.1855865e+00
   1.7263575e-01   1.1510007e+00
   1.8320114e-01   1.2279044e+00
   1.9370558e-01   1.3448185e+00
   2.0411179e-01   1.4568786e+00
   2.1476420e-01   1.4405114e+00
   2.2523565e-01   1.5785698e+00
   2.3551483e-01   1.4911031e+00
   2.4598869e-01   1.6938674e+00
   2.5644098e-01   1.7374712e+00
   2.6691935e-01   1.9026217e+00
   2.7756736e-01   2.0773693e+00
   2.8806928e-01   2.0410663e+00
   2.9841622e-01   2.0771611e+00
   3.0887867e-01   2.1268397e+00
   3.1929504e-01   2.4840738e+00
   3.2973015e-01   2.5283152e+00
   3.4031638e-01   2.6884983e+00
   3.5083778e-01   2.7554134e+00
   3.6128316e-01   2.7757712e+00
   3.7173932e-01   3.0101284e+00
   3.8220669e-01   3.2038712e+00
   3.9262819e-01   3.1952694e+00
   4.0313032e-01   3.4770502e+00
   4.1358774e-01   3.5145090e+00
   4.2398903e-01   3.7618900e+00
   4.3451190e-01   4.0738101e+00
   4.4500880e-01   4.1251410e+00
   4.5548088e-01   4.4071503e+00
   4.6604511e-01   4.5253801e+00
   4.7653028e-01   4.6635306e+00
   4.8690183e-01   4.8994762e+00
   5.2849609e-01   3.5471269e+01
   6.0955427e-01   6.4280246e+01
   7.0304476e-01   8.9879585e+01
   8.1087438e-01   1.4809348e+02
   9.3524238e-01   2.3655125e+02
   1.0786853e+00   3.5984258e+02
   1.2441289e+00   5.0879731e+02


==> gaussratio/ratio_CAMBgauss.dat <==
   1.0471976e-02   1.0456131e+00
   1.7249344e-02   1.0515673e+00
   2.7505754e-02   1.0703333e+00
   3.6991028e-02   1.1430162e+00
   4.7192827e-02   1.0469677e+00
   5.8017917e-02   1.0966411e+00
   6.8384419e-02   1.0805586e+00
   7.8359227e-02   1.0712749e+00
   8.9112239e-02   1.1110462e+00
   9.9692945e-02   1.0609222e+00
   1.1001784e-01   1.0644501e+00
   1.2028750e-01   1.0806384e+00
   1.3075476e-01   1.0932866e+00
   1.4146634e-01   1.1868660e+00
   1.5202837e-01   1.2850623e+00
   1.6227719e-01   1.3499572e+00
   1.7263575e-01   1.3072883e+00
   1.8320114e-01   1.3880161e+00
   1.9370558e-01   1.5695986e+00
   2.0411179e-01   1.7989864e+00
   2.1476420e-01   1.8898228e+00
   2.2523565e-01   2.1500020e+00
   2.3551483e-01   2.0417077e+00
   2.4598869e-01   2.3418865e+00
   2.5644098e-01   2.4871027e+00
   2.6691935e-01   2.8826621e+00
   2.7756736e-01   3.3187630e+00
   2.8806928e-01   3.3525922e+00
   2.9841622e-01   3.4738972e+00
   3.0887867e-01   3.6415190e+00
   3.1929504e-01   4.4055363e+00
   3.2973015e-01   4.6790872e+00
   3.4031638e-01   5.1894810e+00
   3.5083778e-01   5.4991254e+00
   3.6128316e-01   5.6762335e+00
   3.7173932e-01   6.3226437e+00
   3.8220669e-01   6.9500058e+00
   3.9262819e-01   7.2083569e+00
   4.0313032e-01   8.1462845e+00
   4.1358774e-01   8.4911564e+00
   4.2398903e-01   9.3894227e+00
   4.3451190e-01   1.0474253e+01
   4.4500880e-01   1.0978871e+01
   4.5548088e-01   1.2135753e+01
   4.6604511e-01   1.2909078e+01
   4.7653028e-01   1.3753932e+01
   4.8690183e-01   1.4944317e+01
   5.2849609e-01   1.2504896e+02
   6.0955427e-01   2.9678289e+02
   7.0304476e-01   5.3738665e+02
   8.1087438e-01   1.1332379e+03
   9.3524238e-01   2.3706467e+03
   1.0786853e+00   4.6932509e+03
   1.2441289e+00   8.3957778e+03


==> gaussratio/ratio_recon.dat <==
   1.0471976e-02   9.6312499e-01
   1.7249344e-02   1.0063401e+00
   2.7505754e-02   1.0073585e+00
   3.6991028e-02   1.0766383e+00
   4.7192827e-02   9.7612106e-01
   5.8017917e-02   9.7349199e-01
   6.8384419e-02   1.0145154e+00
   7.8359227e-02   1.0224646e+00
   8.9112239e-02   1.1054450e+00
   9.9692945e-02   1.0701243e+00
   1.1001784e-01   1.0192975e+00
   1.2028750e-01   1.0188403e+00
   1.3075476e-01   1.1072206e+00
   1.4146634e-01   1.0517508e+00
   1.5202837e-01   1.1749639e+00
   1.6227719e-01   1.1805407e+00
   1.7263575e-01   1.1592661e+00
   1.8320114e-01   1.3149469e+00
   1.9370558e-01   1.1992270e+00
   2.0411179e-01   1.3933766e+00
   2.1476420e-01   1.3553642e+00
   2.2523565e-01   1.5290279e+00
   2.3551483e-01   1.4748962e+00
   2.4598869e-01   1.6269051e+00
   2.5644098e-01   1.5084695e+00
   2.6691935e-01   1.7856982e+00
   2.7756736e-01   2.0557718e+00
   2.8806928e-01   1.9882164e+00
   2.9841622e-01   2.1029334e+00
   3.0887867e-01   2.0972141e+00
   3.1929504e-01   2.2668940e+00
   3.2973015e-01   2.3005847e+00
   3.4031638e-01   2.5085325e+00
   3.5083778e-01   2.4908390e+00
   3.6128316e-01   2.6212257e+00
   3.7173932e-01   2.7061525e+00
   3.8220669e-01   2.8007847e+00
   3.9262819e-01   2.9852834e+00
   4.0313032e-01   3.0409908e+00
   4.1358774e-01   3.3320974e+00
   4.2398903e-01   3.4576258e+00
   4.3451190e-01   3.5972350e+00
   4.4500880e-01   3.7811087e+00
   4.5548088e-01   3.6552686e+00
   4.6604511e-01   4.0415542e+00
   4.7653028e-01   4.0903250e+00
   4.8690183e-01   4.4415909e+00
   5.2849609e-01   2.9770464e+01
   6.0955427e-01   5.3168426e+01
   7.0304476e-01   7.3799433e+01
   8.1087438e-01   1.2320645e+02
   9.3524238e-01   1.9433998e+02
   1.0786853e+00   2.9804978e+02
   1.2441289e+00   4.3196346e+02


==> gaussratio/ratio_simgauss.dat <==
   1.0471976e-02   9.6320363e-01
   1.7249344e-02   1.0111811e+00
   2.7505754e-02   1.0103806e+00
   3.6991028e-02   1.0896981e+00
   4.7192827e-02   1.0007579e+00
   5.8017917e-02   1.0493101e+00
   6.8384419e-02   1.0202674e+00
   7.8359227e-02   9.9707845e-01
   8.9112239e-02   1.0834803e+00
   9.9692945e-02   1.0385662e+00
   1.1001784e-01   1.0457594e+00
   1.2028750e-01   1.0792599e+00
   1.3075476e-01   1.0848944e+00
   1.4146634e-01   1.1254979e+00
   1.5202837e-01   1.1550003e+00
   1.6227719e-01   1.1855865e+00
   1.7263575e-01   1.1510007e+00
   1.8320114e-01   1.2279044e+00
   1.9370558e-01   1.3448185e+00
   2.0411179e-01   1.4568786e+00
   2.1476420e-01   1.4405114e+00
   2.2523565e-01   1.5785698e+00
   2.3551483e-01   1.4911031e+00
   2.4598869e-01   1.6938674e+00
   2.5644098e-01   1.7374712e+00
   2.6691935e-01   1.9026217e+00
   2.7756736e-01   2.0773693e+00
   2.8806928e-01   2.0410663e+00
   2.9841622e-01   2.0771611e+00
   3.0887867e-01   2.1268397e+00
   3.1929504e-01   2.4840738e+00
   3.2973015e-01   2.5283152e+00
   3.4031638e-01   2.6884983e+00
   3.5083778e-01   2.7554134e+00
   3.6128316e-01   2.7757712e+00
   3.7173932e-01   3.0101284e+00
   3.8220669e-01   3.2038712e+00
   3.9262819e-01   3.1952694e+00
   4.0313032e-01   3.4770502e+00
   4.1358774e-01   3.5145090e+00
   4.2398903e-01   3.7618900e+00
   4.3451190e-01   4.0738101e+00
   4.4500880e-01   4.1251410e+00
   4.5548088e-01   4.4071503e+00
   4.6604511e-01   4.5253801e+00
   4.7653028e-01   4.6635306e+00
   4.8690183e-01   4.8994762e+00
   5.2849609e-01   3.5471269e+01
   6.0955427e-01   6.4280246e+01
   7.0304476e-01   8.9879585e+01
   8.1087438e-01   1.4809348e+02
   9.3524238e-01   2.3655125e+02
   1.0786853e+00   3.5984258e+02
   1.2441289e+00   5.0879731e+02


==> information/info_gauss_0.1.dat <==
   1.3860660e-02   1.3888889e-08
   2.2377549e-02   7.4074074e-08
   3.2248391e-02   2.8240741e-07
   4.2091928e-02   5.9259259e-07
   5.2605372e-02   1.1898148e-06
   6.3201168e-02   2.1388889e-06
   7.3371823e-02   3.2824074e-06
   8.3735733e-02   4.8796296e-06
   9.4402592e-02   7.1064815e-06
   1.3784577e-01   2.1226852e-05
   2.0128110e-01   6.6365741e-05
   2.9390876e-01   2.1287963e-04
   4.2916280e-01   6.6749537e-04
   6.2665947e-01   2.0927963e-03
   9.1504224e-01   6.3850509e-03
   1.3361360e+00   2.0330519e-02


==> information/info_gauss_0.5.dat <==
   1.3860660e-02   1.3888889e-08
   2.2377549e-02   7.4074074e-08
   3.2248391e-02   2.8240741e-07
   4.2091928e-02   5.9259259e-07
   5.2605372e-02   1.1898148e-06
   6.3201168e-02   2.1388889e-06
   7.3371823e-02   3.2824074e-06
   8.3735733e-02   4.8796296e-06
   9.4402592e-02   7.1064815e-06
   1.0485539e-01   9.6481481e-06
   1.1515267e-01   1.2902778e-05
   1.2552113e-01   1.6555556e-05
   1.3611055e-01   2.1226852e-05
   1.4674735e-01   2.6648148e-05
   1.5715278e-01   3.2745370e-05
   1.6745647e-01   3.9527778e-05
   1.7791845e-01   4.7402778e-05
   1.8845336e-01   5.6490741e-05
   1.9890868e-01   6.6365741e-05
   2.0943799e-01   7.7314815e-05
   2.1999992e-01   9.0069444e-05
   2.3037524e-01   1.0294444e-04
   2.4075176e-01   1.1778241e-04
   2.5121484e-01   1.3374074e-04
   2.6168016e-01   1.5107870e-04
   2.7224335e-01   1.7019444e-04
   2.8281832e-01   1.9101389e-04
   2.9324275e-01   2.1287963e-04
   3.0364744e-01   2.3597685e-04
   3.1408685e-01   2.6175926e-04
   3.2451259e-01   2.8816204e-04
   3.3502326e-01   3.1727778e-04
   3.4557708e-01   3.4850463e-04
   3.5606047e-01   3.8082407e-04
   3.6651124e-01   4.1568981e-04
   3.7697300e-01   4.5200926e-04
   3.8741744e-01   4.9095833e-04
   3.9787925e-01   5.3136111e-04
   4.0835903e-01   5.7508796e-04
   4.1878839e-01   6.1981481e-04
   4.2925047e-01   6.6749537e-04
   4.3976035e-01   7.1800000e-04
   4.5024484e-01   7.7031944e-04
   4.6076300e-01   8.2554630e-04
   4.7128770e-01   8.8406019e-04
   4.8171606e-01   9.4350926e-04
   4.9210352e-01   1.0059028e-03
   5.6757999e-01   1.5272130e-03
   6.5463267e-01   2.4243750e-03
   7.5503707e-01   3.6168148e-03
   8.7084102e-01   5.5441898e-03
   1.0044064e+00   8.5766019e-03
   1.1584574e+00   1.3258060e-02
   1.3361360e+00   2.0330519e-02


==> information/info_gauss_lin.dat <==
   1.3860660e-02   1.3888889e-08
   2.2377549e-02   7.4074074e-08
   3.2248391e-02   2.8240741e-07
   4.2091928e-02   5.9259259e-07
   5.2605372e-02   1.1898148e-06
   6.3201168e-02   2.1388889e-06
   7.3371823e-02   3.2824074e-06
   8.3735733e-02   4.8796296e-06
   9.4402592e-02   7.1064815e-06
   1.0485539e-01   9.6481481e-06
   1.1515267e-01   1.2902778e-05
   1.2552113e-01   1.6555556e-05
   1.3611055e-01   2.1226852e-05
   1.4674735e-01   2.6648148e-05
   1.5715278e-01   3.2745370e-05
   1.6745647e-01   3.9527778e-05
   1.7791845e-01   4.7402778e-05
   1.8845336e-01   5.6490741e-05
   1.9890868e-01   6.6365741e-05
   2.0943799e-01   7.7314815e-05
   2.1999992e-01   9.0069444e-05
   2.3037524e-01   1.0294444e-04
   2.4075176e-01   1.1778241e-04
   2.5121484e-01   1.3374074e-04
   2.6168016e-01   1.5107870e-04
   2.7224335e-01   1.7019444e-04
   2.8281832e-01   1.9101389e-04
   2.9324275e-01   2.1287963e-04
   3.0364744e-01   2.3597685e-04
   3.1408685e-01   2.6175926e-04
   3.2451259e-01   2.8816204e-04
   3.3502326e-01   3.1727778e-04
   3.4557708e-01   3.4850463e-04
   3.5606047e-01   3.8082407e-04
   3.6651124e-01   4.1568981e-04
   3.7697300e-01   4.5200926e-04
   3.8741744e-01   4.9095833e-04
   3.9787925e-01   5.3136111e-04
   4.0835903e-01   5.7508796e-04
   4.1878839e-01   6.1981481e-04
   4.2925047e-01   6.6749537e-04
   4.3976035e-01   7.1800000e-04
   4.5024484e-01   7.7031944e-04
   4.6076300e-01   8.2554630e-04
   4.7128770e-01   8.8406019e-04
   4.8171606e-01   9.4350926e-04
   4.9210352e-01   1.0059028e-03
   5.0255906e-01   1.0712500e-03
   5.1305926e-01   1.1401991e-03
   5.2355380e-01   1.2113519e-03
   5.3404897e-01   1.2858565e-03
   5.4452529e-01   1.3630000e-03
   5.5502140e-01   1.4431528e-03
   5.6550417e-01   1.5272130e-03
   5.7593195e-01   1.6122824e-03
   5.8640230e-01   1.7021204e-03
   5.9687271e-01   1.7957731e-03
   6.0730672e-01   1.8902222e-03
   6.1776644e-01   1.9909213e-03
   6.2825350e-01   2.0927963e-03
   6.3874621e-01   2.2006343e-03
   6.4923143e-01   2.3098148e-03
   6.5971461e-01   2.4243750e-03
   6.7016345e-01   2.5414722e-03
   6.8062903e-01   2.6612269e-03
   6.9113614e-01   2.7881204e-03
   7.0158298e-01   2.9150509e-03
   7.1204721e-01   3.0472778e-03
   7.2256547e-01   3.1857917e-03
   7.3302415e-01   3.3249630e-03
   7.4344193e-01   3.4693380e-03
   7.5388218e-01   3.6168148e-03
   7.6438316e-01   3.7702639e-03
   7.7492148e-01   3.9292500e-03
   7.8541837e-01   4.0904213e-03
   7.9588946e-01   4.2561574e-03
   8.0635520e-01   4.4266620e-03
   8.1679477e-01   4.6005556e-03
   8.2722166e-01   4.7795694e-03
   8.3766699e-01   4.9621296e-03
   8.4814457e-01   5.1520046e-03
   8.5864434e-01   5.3439259e-03
   8.6915653e-01   5.5441898e-03
   8.7962348e-01   5.7458611e-03
   8.9007090e-01   5.9530324e-03
   9.0056628e-01   6.1664907e-03
   9.1105218e-01   6.3850509e-03
   9.2147955e-01   6.6065370e-03
   9.3193864e-01   6.8325139e-03
   9.4246670e-01   7.0685556e-03
   9.5295537e-01   7.3069491e-03
   9.6341180e-01   7.5486759e-03
   9.7389079e-01   7.7996343e-03
   9.8435235e-01   8.0522500e-03
   1.0282714e+00   9.1243704e-03
   1.0741499e+00   1.0593690e-02
   1.1220754e+00   1.1876644e-02
   1.1721392e+00   1.3620213e-02
   1.2244368e+00   1.5530255e-02
   1.2790677e+00   1.7604546e-02
   1.3361360e+00   2.0330519e-02


==> information/info_gauss_recon_lin.dat <==
   1.3860660e-02   1.3888889e-08
   2.2377549e-02   7.4074074e-08
   3.2248391e-02   2.8240741e-07
   4.2091928e-02   5.9259259e-07
   5.2605372e-02   1.1898148e-06
   6.3201168e-02   2.1388889e-06
   7.3371823e-02   3.2824074e-06
   8.3735733e-02   4.8796296e-06
   9.4402592e-02   7.1064815e-06
   1.0485539e-01   9.6481481e-06
   1.1515267e-01   1.2902778e-05
   1.2552113e-01   1.6555556e-05
   1.3611055e-01   2.1226852e-05
   1.4674735e-01   2.6648148e-05
   1.5715278e-01   3.2745370e-05
   1.6745647e-01   3.9527778e-05
   1.7791845e-01   4.7402778e-05
   1.8845336e-01   5.6490741e-05
   1.9890868e-01   6.6365741e-05
   2.0943799e-01   7.7314815e-05
   2.1999992e-01   9.0069444e-05
   2.3037524e-01   1.0294444e-04
   2.4075176e-01   1.1778241e-04
   2.5121484e-01   1.3374074e-04
   2.6168016e-01   1.5107870e-04
   2.7224335e-01   1.7019444e-04
   2.8281832e-01   1.9101389e-04
   2.9324275e-01   2.1287963e-04
   3.0364744e-01   2.3597685e-04
   3.1408685e-01   2.6175926e-04
   3.2451259e-01   2.8816204e-04
   3.3502326e-01   3.1727778e-04
   3.4557708e-01   3.4850463e-04
   3.5606047e-01   3.8082407e-04
   3.6651124e-01   4.1568981e-04
   3.7697300e-01   4.5200926e-04
   3.8741744e-01   4.9095833e-04
   3.9787925e-01   5.3136111e-04
   4.0835903e-01   5.7508796e-04
   4.1878839e-01   6.1981481e-04
   4.2925047e-01   6.6749537e-04
   4.3976035e-01   7.1800000e-04
   4.5024484e-01   7.7031944e-04
   4.6076300e-01   8.2554630e-04
   4.7128770e-01   8.8406019e-04
   4.8171606e-01   9.4350926e-04
   4.9210352e-01   1.0059028e-03
   5.0255906e-01   1.0712500e-03
   5.1305926e-01   1.1401991e-03
   5.2355380e-01   1.2113519e-03
   5.3404897e-01   1.2858565e-03
   5.4452529e-01   1.3630000e-03
   5.5502140e-01   1.4431528e-03
   5.6550417e-01   1.5272130e-03
   5.7593195e-01   1.6122824e-03
   5.8640230e-01   1.7021204e-03
   5.9687271e-01   1.7957731e-03
   6.0730672e-01   1.8902222e-03
   6.1776644e-01   1.9909213e-03
   6.2825350e-01   2.0927963e-03
   6.3874621e-01   2.2006343e-03
   6.4923143e-01   2.3098148e-03
   6.5971461e-01   2.4243750e-03
   6.7016345e-01   2.5414722e-03
   6.8062903e-01   2.6612269e-03
   6.9113614e-01   2.7881204e-03
   7.0158298e-01   2.9150509e-03
   7.1204721e-01   3.0472778e-03
   7.2256547e-01   3.1857917e-03
   7.3302415e-01   3.3249630e-03
   7.4344193e-01   3.4693380e-03
   7.5388218e-01   3.6168148e-03
   7.6438316e-01   3.7702639e-03
   7.7492148e-01   3.9292500e-03
   7.8541837e-01   4.0904213e-03
   7.9588946e-01   4.2561574e-03
   8.0635520e-01   4.4266620e-03
   8.1679477e-01   4.6005556e-03
   8.2722166e-01   4.7795694e-03
   8.3766699e-01   4.9621296e-03
   8.4814457e-01   5.1520046e-03
   8.5864434e-01   5.3439259e-03
   8.6915653e-01   5.5441898e-03
   8.7962348e-01   5.7458611e-03
   8.9007090e-01   5.9530324e-03
   9.0056628e-01   6.1664907e-03
   9.1105218e-01   6.3850509e-03
   9.2147955e-01   6.6065370e-03
   9.3193864e-01   6.8325139e-03
   9.4246670e-01   7.0685556e-03
   9.5295537e-01   7.3069491e-03
   9.6341180e-01   7.5486759e-03
   9.7389079e-01   7.7996343e-03
   9.8435235e-01   8.0522500e-03
   1.0282714e+00   9.1243704e-03
   1.0741499e+00   1.0593690e-02
   1.1220754e+00   1.1876644e-02
   1.1721392e+00   1.3620213e-02
   1.2244368e+00   1.5530255e-02
   1.2790677e+00   1.7604546e-02
   1.3361360e+00   2.0330519e-02


==> information/info_nongauss_0.1.dat <==
   1.3860660e-02   1.4419473e-08
   2.2377549e-02   7.4286933e-08
   3.2248391e-02   2.8089816e-07
   4.2091928e-02   5.4092617e-07
   5.2605372e-02   1.1187101e-06
   6.3201168e-02   1.9229101e-06
   7.3371823e-02   3.1185096e-06
   8.3735733e-02   4.3836368e-06
   9.4402592e-02   6.2438015e-06
   1.3784577e-01   1.4801164e-05
   2.0128110e-01   2.4366494e-05
   2.9390876e-01   2.6826236e-05
   4.2916280e-01   2.7313691e-05
   6.2665947e-01   3.0749663e-05
   9.1504224e-01   3.2225925e-05
   1.3361360e+00   3.3478575e-05


==> information/info_nongauss_0.5.dat <==
   1.3860660e-02   1.4419473e-08
   2.2377549e-02   7.4286933e-08
   3.2248391e-02   2.8089816e-07
   4.2091928e-02   5.4092617e-07
   5.2605372e-02   1.1187101e-06
   6.3201168e-02   1.9229101e-06
   7.3371823e-02   3.1185096e-06
   8.3735733e-02   4.3836368e-06
   9.4402592e-02   6.2438015e-06
   1.0485539e-01   7.9810491e-06
   1.1515267e-01   1.0072532e-05
   1.2552113e-01   1.2147700e-05
   1.3611055e-01   1.4882526e-05
   1.4674735e-01   1.6691377e-05
   1.5715278e-01   1.9080357e-05
   1.6745647e-01   2.0312464e-05
   1.7791845e-01   2.2210024e-05
   1.8845336e-01   2.3854966e-05
   1.9890868e-01   2.4570696e-05
   2.0943799e-01   2.5138754e-05
   2.1999992e-01   2.6130149e-05
   2.3037524e-01   2.6387392e-05
   2.4075176e-01   2.6987348e-05
   2.5121484e-01   2.7224799e-05
   2.6168016e-01   2.7273989e-05
   2.7224335e-01   2.7358898e-05
   2.8281832e-01   2.7364708e-05
   2.9324275e-01   2.7377902e-05
   3.0364744e-01   2.7381241e-05
   3.1408685e-01   2.7458197e-05
   3.2451259e-01   2.7552379e-05
   3.3502326e-01   2.7675059e-05
   3.4557708e-01   2.7762902e-05
   3.5606047e-01   2.7890548e-05
   3.6651124e-01   2.7891118e-05
   3.7697300e-01   2.7950635e-05
   3.8741744e-01   2.8392505e-05
   3.9787925e-01   2.8473589e-05
   4.0835903e-01   2.8514985e-05
   4.1878839e-01   2.8518057e-05
   4.2925047e-01   2.8709831e-05
   4.3976035e-01   2.8880849e-05
   4.5024484e-01   2.8971562e-05
   4.6076300e-01   2.9082081e-05
   4.7128770e-01   2.9174647e-05
   4.8171606e-01   2.9319163e-05
   4.9210352e-01   2.9482532e-05
   5.6757999e-01   3.1406473e-05
   6.5463267e-01   3.3798548e-05
   7.5503707e-01   3.4197404e-05
   8.7084102e-01   3.4396561e-05
   1.0044064e+00   3.4396981e-05
   1.1584574e+00   3.5026265e-05
   1.3361360e+00   3.8144176e-05


==> information/info_nongauss_lin.dat <==
   1.3860660e-02   1.4419473e-08
   2.2377549e-02   7.4286933e-08
   3.2248391e-02   2.8089816e-07
   4.2091928e-02   5.4092617e-07
   5.2605372e-02   1.1187101e-06
   6.3201168e-02   1.9229101e-06
   7.3371823e-02   3.1185096e-06
   8.3735733e-02   4.3836368e-06
   9.4402592e-02   6.2438015e-06
   1.0485539e-01   7.9810491e-06
   1.1515267e-01   1.0072532e-05
   1.2552113e-01   1.2147700e-05
   1.3611055e-01   1.4882526e-05
   1.4674735e-01   1.6691377e-05
   1.5715278e-01   1.9080357e-05
   1.6745647e-01   2.0312464e-05
   1.7791845e-01   2.2210024e-05
   1.8845336e-01   2.3854966e-05
   1.9890868e-01   2.4570696e-05
   2.0943799e-01   2.5138754e-05
   2.1999992e-01   2.6130149e-05
   2.3037524e-01   2.6387392e-05
   2.4075176e-01   2.6987348e-05
   2.5121484e-01   2.7224799e-05
   2.6168016e-01   2.7273989e-05
   2.7224335e-01   2.7358898e-05
   2.8281832e-01   2.7364708e-05
   2.9324275e-01   2.7377902e-05
   3.0364744e-01   2.7381241e-05
   3.1408685e-01   2.7458197e-05
   3.2451259e-01   2.7552379e-05
   3.3502326e-01   2.7675059e-05
   3.4557708e-01   2.7762902e-05
   3.5606047e-01   2.7890548e-05
   3.6651124e-01   2.7891118e-05
   3.7697300e-01   2.7950635e-05
   3.8741744e-01   2.8392505e-05
   3.9787925e-01   2.8473589e-05
   4.0835903e-01   2.8514985e-05
   4.1878839e-01   2.8518057e-05
   4.2925047e-01   2.8709831e-05
   4.3976035e-01   2.8880849e-05
   4.5024484e-01   2.8971562e-05
   4.6076300e-01   2.9082081e-05
   4.7128770e-01   2.9174647e-05
   4.8171606e-01   2.9319163e-05
   4.9210352e-01   2.9482532e-05
   5.0255906e-01   2.9643925e-05
   5.1305926e-01   2.9677298e-05
   5.2355380e-01   3.0452186e-05
   5.3404897e-01   3.0965302e-05
   5.4452529e-01   3.1216071e-05
   5.5502140e-01   3.1491884e-05
   5.6550417e-01   3.1855695e-05
   5.7593195e-01   3.2018642e-05
   5.8640230e-01   3.2443826e-05
   5.9687271e-01   3.2738790e-05
   6.0730672e-01   3.3069254e-05
   6.1776644e-01   3.3389730e-05
   6.2825350e-01   3.3464468e-05
   6.3874621e-01   3.3574653e-05
   6.4923143e-01   3.4148900e-05
   6.5971461e-01   3.4399309e-05
   6.7016345e-01   3.4444637e-05
   6.8062903e-01   3.4502677e-05
   6.9113614e-01   3.4546651e-05
   7.0158298e-01   3.4611626e-05
   7.1204721e-01   3.4642427e-05
   7.2256547e-01   3.4661850e-05
   7.3302415e-01   3.4720137e-05
   7.4344193e-01   3.4723044e-05
   7.5388218e-01   3.4966421e-05
   7.6438316e-01   3.5144983e-05
   7.7492148e-01   3.5266113e-05
   7.8541837e-01   3.5404577e-05
   7.9588946e-01   3.5641264e-05
   8.0635520e-01   3.5886715e-05
   8.1679477e-01   3.5908297e-05
   8.2722166e-01   3.5908389e-05
   8.3766699e-01   3.6073344e-05
   8.4814457e-01   3.6079974e-05
   8.5864434e-01   3.6085362e-05
   8.6915653e-01   3.6099168e-05
   8.7962348e-01   3.6106648e-05
   8.9007090e-01   3.6114945e-05
   9.0056628e-01   3.6120334e-05
   9.1105218e-01   3.6122107e-05
   9.2147955e-01   3.6184070e-05
   9.3193864e-01   3.6199212e-05
   9.4246670e-01   3.6199222e-05
   9.5295537e-01   3.6249077e-05
   9.6341180e-01   3.6249564e-05
   9.7389079e-01   3.6261735e-05
   9.8435235e-01   3.6286010e-05
   1.0282714e+00   3.6286499e-05
   1.0741499e+00   3.6446547e-05
   1.1220754e+00   3.6777349e-05
   1.1721392e+00   3.7461588e-05
   1.2244368e+00   3.8399845e-05
   1.2790677e+00   3.8901731e-05
   1.3361360e+00   4.1147529e-05


==> information/info_nongauss_recon_0.1.dat <==
   1.3860660e-02   1.4420651e-08
   2.2377549e-02   7.4609683e-08
   3.2248391e-02   2.8547786e-07
   4.2091928e-02   5.5721710e-07
   5.2605372e-02   1.1941912e-06
   6.3201168e-02   2.1705783e-06
   7.3371823e-02   3.5007181e-06
   8.3735733e-02   4.9961072e-06
   9.4402592e-02   7.2414569e-06
   1.3784577e-01   1.9317202e-05
   2.0128110e-01   3.6362937e-05
   2.9390876e-01   3.8176461e-05
   4.2916280e-01   4.0377768e-05
   6.2665947e-01   4.5607076e-05
   9.1504224e-01   4.5714695e-05
   1.3361360e+00   5.5574348e-05


==> information/info_nongauss_recon_0.5.dat <==
   1.3860660e-02   1.4420651e-08
   2.2377549e-02   7.4609683e-08
   3.2248391e-02   2.8547786e-07
   4.2091928e-02   5.5721710e-07
   5.2605372e-02   1.1941912e-06
   6.3201168e-02   2.1705783e-06
   7.3371823e-02   3.5007181e-06
   8.3735733e-02   4.9961072e-06
   9.4402592e-02   7.2414569e-06
   1.0485539e-01   9.3764962e-06
   1.1515267e-01   1.2750911e-05
   1.2552113e-01   1.6308410e-05
   1.3611055e-01   1.9413302e-05
   1.4674735e-01   2.3149424e-05
   1.5715278e-01   2.7126941e-05
   1.6745647e-01   3.0229350e-05
   1.7791845e-01   3.3192084e-05
   1.8845336e-01   3.4986968e-05
   1.9890868e-01   3.6679441e-05
   2.0943799e-01   3.7387885e-05
   2.1999992e-01   3.8563483e-05
   2.3037524e-01   3.8688064e-05
   2.4075176e-01   3.9218681e-05
   2.5121484e-01   3.9496447e-05
   2.6168016e-01   3.9629012e-05
   2.7224335e-01   3.9630810e-05
   2.8281832e-01   3.9830222e-05
   2.9324275e-01   3.9878463e-05
   3.0364744e-01   3.9956696e-05
   3.1408685e-01   3.9971728e-05
   3.2451259e-01   4.0243154e-05
   3.3502326e-01   4.0277904e-05
   3.4557708e-01   4.0707422e-05
   3.5606047e-01   4.1005731e-05
   3.6651124e-01   4.1204831e-05
   3.7697300e-01   4.1364665e-05
   3.8741744e-01   4.1396596e-05
   3.9787925e-01   4.1808867e-05
   4.0835903e-01   4.2186928e-05
   4.1878839e-01   4.2521519e-05
   4.2925047e-01   4.3073764e-05
   4.3976035e-01   4.3716405e-05
   4.5024484e-01   4.4389040e-05
   4.6076300e-01   4.4664390e-05
   4.7128770e-01   4.4950271e-05
   4.8171606e-01   4.5200869e-05
   4.9210352e-01   4.6245118e-05
   5.6757999e-01   4.8314971e-05
   6.5463267e-01   4.8882242e-05
   7.5503707e-01   4.9050633e-05
   8.7084102e-01   4.9051687e-05
   1.0044064e+00   5.0929606e-05
   1.1584574e+00   5.5512630e-05
   1.3361360e+00   6.4100788e-05


==> information/info_nongauss_recon_lin.dat <==
   1.3860660e-02   1.4420651e-08
   2.2377549e-02   7.4609683e-08
   3.2248391e-02   2.8547786e-07
   4.2091928e-02   5.5721710e-07
   5.2605372e-02   1.1941912e-06
   6.3201168e-02   2.1705783e-06
   7.3371823e-02   3.5007181e-06
   8.3735733e-02   4.9961072e-06
   9.4402592e-02   7.2414569e-06
   1.0485539e-01   9.3764962e-06
   1.1515267e-01   1.2750911e-05
   1.2552113e-01   1.6308410e-05
   1.3611055e-01   1.9413302e-05
   1.4674735e-01   2.3149424e-05
   1.5715278e-01   2.7126941e-05
   1.6745647e-01   3.0229350e-05
   1.7791845e-01   3.3192084e-05
   1.8845336e-01   3.4986968e-05
   1.9890868e-01   3.6679441e-05
   2.0943799e-01   3.7387885e-05
   2.1999992e-01   3.8563483e-05
   2.3037524e-01   3.8688064e-05
   2.4075176e-01   3.9218681e-05
   2.5121484e-01   3.9496447e-05
   2.6168016e-01   3.9629012e-05
   2.7224335e-01   3.9630810e-05
   2.8281832e-01   3.9830222e-05
   2.9324275e-01   3.9878463e-05
   3.0364744e-01   3.9956696e-05
   3.1408685e-01   3.9971728e-05
   3.2451259e-01   4.0243154e-05
   3.3502326e-01   4.0277904e-05
   3.4557708e-01   4.0707422e-05
   3.5606047e-01   4.1005731e-05
   3.6651124e-01   4.1204831e-05
   3.7697300e-01   4.1364665e-05
   3.8741744e-01   4.1396596e-05
   3.9787925e-01   4.1808867e-05
   4.0835903e-01   4.2186928e-05
   4.1878839e-01   4.2521519e-05
   4.2925047e-01   4.3073764e-05
   4.3976035e-01   4.3716405e-05
   4.5024484e-01   4.4389040e-05
   4.6076300e-01   4.4664390e-05
   4.7128770e-01   4.4950271e-05
   4.8171606e-01   4.5200869e-05
   4.9210352e-01   4.6245118e-05
   5.0255906e-01   4.6544055e-05
   5.1305926e-01   4.7145545e-05
   5.2355380e-01   4.7878520e-05
   5.3404897e-01   4.8216602e-05
   5.4452529e-01   4.8384628e-05
   5.5502140e-01   4.8684313e-05
   5.6550417e-01   4.8684389e-05
   5.7593195e-01   4.8737920e-05
   5.8640230e-01   4.8925581e-05
   5.9687271e-01   4.9137770e-05
   6.0730672e-01   4.9176322e-05
   6.1776644e-01   4.9312165e-05
   6.2825350e-01   4.9343170e-05
   6.3874621e-01   4.9343793e-05
   6.4923143e-01   4.9742780e-05
   6.5971461e-01   4.9839767e-05
   6.7016345e-01   4.9857367e-05
   6.8062903e-01   4.9860861e-05
   6.9113614e-01   4.9940534e-05
   7.0158298e-01   5.0078467e-05
   7.1204721e-01   5.0081747e-05
   7.2256547e-01   5.0168292e-05
   7.3302415e-01   5.0200561e-05
   7.4344193e-01   5.0238276e-05
   7.5388218e-01   5.0389266e-05
   7.6438316e-01   5.0419630e-05
   7.7492148e-01   5.0435422e-05
   7.8541837e-01   5.0452361e-05
   7.9588946e-01   5.0459200e-05
   8.0635520e-01   5.0464545e-05
   8.1679477e-01   5.0512692e-05
   8.2722166e-01   5.0515105e-05
   8.3766699e-01   5.0515483e-05
   8.4814457e-01   5.0515630e-05
   8.5864434e-01   5.0678910e-05
   8.6915653e-01   5.0733818e-05
   8.7962348e-01   5.0828141e-05
   8.9007090e-01   5.0853638e-05
   9.0056628e-01   5.0947735e-05
   9.1105218e-01   5.0961777e-05
   9.2147955e-01   5.1164875e-05
   9.3193864e-01   5.1365408e-05
   9.4246670e-01   5.1405263e-05
   9.5295537e-01   5.1548953e-05
   9.6341180e-01   5.1722789e-05
   9.7389079e-01   5.2485663e-05
   9.8435235e-01   5.2764528e-05
   1.0282714e+00   5.4372190e-05
   1.0741499e+00   5.5421289e-05
   1.1220754e+00   5.6955593e-05
   1.1721392e+00   5.9453450e-05
   1.2244368e+00   6.0744516e-05
   1.2790677e+00   6.3870303e-05
   1.3361360e+00   6.8993408e-05


==> powerspectrum/Plin.dat <==
   1.0471976e-02   1.0418600e+00   5.9064299e-01
   1.7249344e-02   1.0197239e+00   2.8453957e-01
   2.7505754e-02   1.0292396e+00   1.5430144e-01
   3.6991028e-02   1.0242654e+00   1.3069093e-01
   4.7192827e-02   1.0229008e+00   9.0140601e-02
   5.8017917e-02   1.0223225e+00   7.3177940e-02
   6.8384419e-02   1.0290503e+00   6.6170194e-02
   7.8359227e-02   1.0365429e+00   5.5751896e-02
   8.9112239e-02   1.0129810e+00   4.8101268e-02
   9.9692945e-02   1.0110454e+00   4.3996574e-02
   1.1001784e-01   1.0090388e+00   3.8937078e-02
   1.2028750e-01   1.0004633e+00   3.7020556e-02
   1.3075476e-01   1.0036902e+00   3.2927979e-02
   1.4146634e-01   1.0270417e+00   3.1856585e-02
   1.5202837e-01   1.0554737e+00   3.1272517e-02
   1.6227719e-01   1.0677788e+00   3.0391098e-02
   1.7263575e-01   1.0658670e+00   2.7739962e-02
   1.8320114e-01   1.0628633e+00   2.6596028e-02
   1.9370558e-01   1.0801265e+00   2.7134904e-02
   2.0411179e-01   1.1113165e+00   2.7596317e-02
   2.1476420e-01   1.1462586e+00   2.6223907e-02
   2.2523565e-01   1.1670905e+00   2.7819748e-02
   2.3551483e-01   1.1702248e+00   2.5253778e-02
   2.4598869e-01   1.1755314e+00   2.6071774e-02
   2.5644098e-01   1.1963408e+00   2.5781315e-02
   2.6691935e-01   1.2314016e+00   2.6446655e-02
   2.7756736e-01   1.2648680e+00   2.7199310e-02
   2.8806928e-01   1.2822466e+00   2.6669101e-02
   2.9841622e-01   1.2932560e+00   2.6401590e-02
   3.0887867e-01   1.3083705e+00   2.5581544e-02
   3.1929504e-01   1.3318107e+00   2.7809316e-02
   3.2973015e-01   1.3604826e+00   2.7291980e-02
   3.4031638e-01   1.3901185e+00   2.7767259e-02
   3.5083778e-01   1.4130510e+00   2.8087277e-02
   3.6128316e-01   1.4302817e+00   2.7472890e-02
   3.7173932e-01   1.4493082e+00   2.8403644e-02
   3.8220669e-01   1.4730837e+00   2.8761185e-02
   3.9262819e-01   1.5023721e+00   2.8761796e-02
   4.0313032e-01   1.5308964e+00   2.9387832e-02
   4.1358774e-01   1.5549317e+00   2.9672208e-02
   4.2398903e-01   1.5802582e+00   3.0216964e-02
   4.3451190e-01   1.6037014e+00   3.1006210e-02
   4.4500880e-01   1.6314520e+00   3.1185486e-02
   4.5548088e-01   1.6597196e+00   3.1917502e-02
   4.6604511e-01   1.6894040e+00   3.1983202e-02
   4.7653028e-01   1.7178739e+00   3.2754165e-02
   4.8690183e-01   1.7470328e+00   3.3327025e-02
   5.2849609e-01   1.8781994e+00   3.3352035e-02
   6.0955427e-01   2.1492643e+00   3.9163682e-02
   7.0304476e-01   2.4455004e+00   4.5705705e-02
   8.1087438e-01   2.7663903e+00   5.2202187e-02
   9.3524238e-01   3.1663600e+00   6.0203147e-02
   1.0786853e+00   3.6126230e+00   6.8183409e-02
   1.2441289e+00   4.0636715e+00   7.4198680e-02


==> powerspectrum/Pnonlin.dat <==
   1.0471976e-02   1.0464775e+00   5.9326069e-01
   1.7249344e-02   1.0269720e+00   2.8656205e-01
   2.7505754e-02   1.0399809e+00   1.5591175e-01
   3.6991028e-02   1.0368562e+00   1.3229745e-01
   4.7192827e-02   1.0361969e+00   9.1312279e-02
   5.8017917e-02   1.0355783e+00   7.4126790e-02
   6.8384419e-02   1.0413538e+00   6.6961337e-02
   7.8359227e-02   1.0456479e+00   5.6241624e-02
   8.9112239e-02   1.0148402e+00   4.8189552e-02
   9.9692945e-02   1.0045201e+00   4.3712619e-02
   1.1001784e-01   9.9628483e-01   3.8444923e-02
   1.2028750e-01   9.8312591e-01   3.6379014e-02
   1.3075476e-01   9.7890630e-01   3.2114896e-02
   1.4146634e-01   9.8834081e-01   3.0656169e-02
   1.5202837e-01   9.9859725e-01   2.9587331e-02
   1.6227719e-01   9.9632426e-01   2.8357360e-02
   1.7263575e-01   9.8580263e-01   2.5656230e-02
   1.8320114e-01   9.7488911e-01   2.4394650e-02
   1.9370558e-01   9.7758717e-01   2.4558914e-02
   2.0411179e-01   9.8647027e-01   2.4496123e-02
   2.1476420e-01   9.9596402e-01   2.2785494e-02
   2.2523565e-01   9.9729066e-01   2.3772257e-02
   2.3551483e-01   9.8853126e-01   2.1332781e-02
   2.4598869e-01   9.8090856e-01   2.1755289e-02
   2.5644098e-01   9.8131608e-01   2.1147502e-02
   2.6691935e-01   9.8835859e-01   2.1226851e-02
   2.7756736e-01   9.9290314e-01   2.1351065e-02
   2.8806928e-01   9.8837260e-01   2.0556895e-02
   2.9841622e-01   9.8217277e-01   2.0050882e-02
   3.0887867e-01   9.7812229e-01   1.9124460e-02
   3.1929504e-01   9.7688410e-01   2.0398154e-02
   3.2973015e-01   9.7651427e-01   1.9589378e-02
   3.4031638e-01   9.7632752e-01   1.9501890e-02
   3.5083778e-01   9.7345998e-01   1.9349507e-02
   3.6128316e-01   9.6828462e-01   1.8598837e-02
   3.7173932e-01   9.6374659e-01   1.8887573e-02
   3.8220669e-01   9.6035360e-01   1.8750399e-02
   3.9262819e-01   9.5910590e-01   1.8361370e-02
   4.0313032e-01   9.5706631e-01   1.8372311e-02
   4.1358774e-01   9.5326460e-01   1.8190809e-02
   4.2398903e-01   9.5078626e-01   1.8180494e-02
   4.3451190e-01   9.4654475e-01   1.8300642e-02
   4.4500880e-01   9.4444597e-01   1.8053247e-02
   4.5548088e-01   9.4221606e-01   1.8119436e-02
   4.6604511e-01   9.4028875e-01   1.7801216e-02
   4.7653028e-01   9.3744483e-01   1.7873967e-02
   4.8690183e-01   9.3496137e-01   1.7835658e-02
   5.2849609e-01   9.3018426e-01   1.6517702e-02
   6.0955427e-01   9.2116160e-01   1.6785316e-02
   7.0304476e-01   8.9644540e-01   1.6754309e-02
   8.1087438e-01   8.5847069e-01   1.6199467e-02
   9.3524238e-01   8.2628398e-01   1.5710436e-02
   1.0786853e+00   7.8988058e-01   1.4907935e-02
   1.2441289e+00   7.4418654e-01   1.3588121e-02


==> powerspectrum/powerspectrum_camblin.dat <==
   1.0000000e-04   3.1947000e+02
   1.0202000e-04   3.2566000e+02
   1.0408000e-04   3.3197000e+02
   1.0618000e-04   3.3840000e+02
   1.0833000e-04   3.4496000e+02
   1.1052000e-04   3.5164000e+02
   1.1275000e-04   3.5845000e+02
   1.1503000e-04   3.6540000e+02
   1.1735000e-04   3.7247000e+02
   1.1972000e-04   3.7969000e+02
   1.2214000e-04   3.8704000e+02
   1.2461000e-04   3.9454000e+02
   1.2712000e-04   4.0218000e+02
   1.2969000e-04   4.0997000e+02
   1.3231000e-04   4.1791000e+02
   1.3499000e-04   4.2600000e+02
   1.3771000e-04   4.3425000e+02
   1.4049000e-04   4.4266000e+02
   1.4333000e-04   4.5123000e+02
   1.4623000e-04   4.5997000e+02
   1.4918000e-04   4.6888000e+02
   1.5220000e-04   4.7795000e+02
   1.5527000e-04   4.8721000e+02
   1.5841000e-04   4.9664000e+02
   1.6161000e-04   5.0625000e+02
   1.6487000e-04   5.1605000e+02
   1.6820000e-04   5.2604000e+02
   1.7160000e-04   5.3622000e+02
   1.7507000e-04   5.4660000e+02
   1.7860000e-04   5.5717000e+02
   1.8221000e-04   5.6796000e+02
   1.8589000e-04   5.7895000e+02
   1.8965000e-04   5.9015000e+02
   1.9348000e-04   6.0156000e+02
   1.9739000e-04   6.1320000e+02
   2.0138000e-04   6.2506000e+02
   2.0544000e-04   6.3715000e+02
   2.0959000e-04   6.4947000e+02
   2.1383000e-04   6.6203000e+02
   2.1815000e-04   6.7483000e+02
   2.2255000e-04   6.8788000e+02
   2.2705000e-04   7.0117000e+02
   2.3164000e-04   7.1473000e+02
   2.3632000e-04   7.2854000e+02
   2.4109000e-04   7.4262000e+02
   2.4596000e-04   7.5697000e+02
   2.5093000e-04   7.7159000e+02
   2.5600000e-04   7.8650000e+02
   2.6117000e-04   8.0169000e+02
   2.6645000e-04   8.1717000e+02
   2.7183000e-04   8.3295000e+02
   2.7732000e-04   8.4903000e+02
   2.8292000e-04   8.6541000e+02
   2.8864000e-04   8.8212000e+02
   2.9447000e-04   8.9914000e+02
   3.0042000e-04   9.1648000e+02
   3.0649000e-04   9.3416000e+02
   3.1268000e-04   9.5218000e+02
   3.1899000e-04   9.7053000e+02
   3.2544000e-04   9.8924000e+02
   3.3201000e-04   1.0083000e+03
   3.3872000e-04   1.0277000e+03
   3.4556000e-04   1.0475000e+03
   3.5254000e-04   1.0677000e+03
   3.5966000e-04   1.0883000e+03
   3.6693000e-04   1.1092000e+03
   3.7434000e-04   1.1306000e+03
   3.8190000e-04   1.1523000e+03
   3.8962000e-04   1.1745000e+03
   3.9749000e-04   1.1970000e+03
   4.0552000e-04   1.2201000e+03
   4.1371000e-04   1.2435000e+03
   4.2207000e-04   1.2674000e+03
   4.3060000e-04   1.2917000e+03
   4.3929000e-04   1.3165000e+03
   4.4817000e-04   1.3418000e+03
   4.5722000e-04   1.3675000e+03
   4.6646000e-04   1.3937000e+03
   4.7588000e-04   1.4204000e+03
   4.8550000e-04   1.4477000e+03
   4.9530000e-04   1.4754000e+03
   5.0531000e-04   1.5036000e+03
   5.1552000e-04   1.5324000e+03
   5.2593000e-04   1.5617000e+03
   5.3656000e-04   1.5915000e+03
   5.4739000e-04   1.6219000e+03
   5.5845000e-04   1.6529000e+03
   5.6973000e-04   1.6844000e+03
   5.8124000e-04   1.7166000e+03
   5.9299000e-04   1.7493000e+03
   6.0496000e-04   1.7826000e+03
   6.1719000e-04   1.8165000e+03
   6.2965000e-04   1.8511000e+03
   6.4237000e-04   1.8863000e+03
   6.5535000e-04   1.9221000e+03
   6.6859000e-04   1.9586000e+03
   6.8210000e-04   1.9958000e+03
   6.9588000e-04   2.0336000e+03
   7.0993000e-04   2.0721000e+03
   7.2427000e-04   2.1114000e+03
   7.3891000e-04   2.1513000e+03
   7.5383000e-04   2.1920000e+03
   7.6906000e-04   2.2334000e+03
   7.8460000e-04   2.2755000e+03
   8.0045000e-04   2.3184000e+03
   8.1662000e-04   2.3621000e+03
   8.3311000e-04   2.4065000e+03
   8.4994000e-04   2.4517000e+03
   8.6711000e-04   2.4978000e+03
   8.8463000e-04   2.5446000e+03
   9.0250000e-04   2.5923000e+03
   9.2073000e-04   2.6409000e+03
   9.3933000e-04   2.6902000e+03
   9.5831000e-04   2.7405000e+03
   9.7767000e-04   2.7916000e+03
   9.9742000e-04   2.8436000e+03
   1.0176000e-03   2.8966000e+03
   1.0381000e-03   2.9504000e+03
   1.0591000e-03   3.0052000e+03
   1.0805000e-03   3.0609000e+03
   1.1023000e-03   3.1176000e+03
   1.1246000e-03   3.1752000e+03
   1.1473000e-03   3.2339000e+03
   1.1705000e-03   3.2935000e+03
   1.1941000e-03   3.3541000e+03
   1.2182000e-03   3.4158000e+03
   1.2429000e-03   3.4784000e+03
   1.2680000e-03   3.5422000e+03
   1.2936000e-03   3.6070000e+03
   1.3197000e-03   3.6728000e+03
   1.3464000e-03   3.7398000e+03
   1.3736000e-03   3.8078000e+03
   1.4013000e-03   3.8770000e+03
   1.4296000e-03   3.9472000e+03
   1.4585000e-03   4.0186000e+03
   1.4880000e-03   4.0912000e+03
   1.5180000e-03   4.1649000e+03
   1.5487000e-03   4.2398000e+03
   1.5800000e-03   4.3159000e+03
   1.6119000e-03   4.3931000e+03
   1.6445000e-03   4.4716000e+03
   1.6777000e-03   4.5513000e+03
   1.7116000e-03   4.6322000e+03
   1.7462000e-03   4.7143000e+03
   1.7814000e-03   4.7977000e+03
   1.8174000e-03   4.8823000e+03
   1.8541000e-03   4.9682000e+03
   1.8916000e-03   5.0554000e+03
   1.9298000e-03   5.1439000e+03
   1.9688000e-03   5.2336000e+03
   2.0086000e-03   5.3247000e+03
   2.0491000e-03   5.4170000e+03
   2.0905000e-03   5.5107000e+03
   2.1328000e-03   5.6057000e+03
   2.1758000e-03   5.7020000e+03
   2.2198000e-03   5.7997000e+03
   2.2646000e-03   5.8987000e+03
   2.3104000e-03   5.9990000e+03
   2.3571000e-03   6.1006000e+03
   2.4047000e-03   6.2036000e+03
   2.4533000e-03   6.3080000e+03
   2.5028000e-03   6.4137000e+03
   2.5534000e-03   6.5207000e+03
   2.6050000e-03   6.6291000e+03
   2.6576000e-03   6.7388000e+03
   2.7113000e-03   6.8499000e+03
   2.7660000e-03   6.9623000e+03
   2.8219000e-03   7.0761000e+03
   2.8789000e-03   7.1912000e+03
   2.9371000e-03   7.3076000e+03
   2.9964000e-03   7.4253000e+03
   3.0569000e-03   7.5443000e+03
   3.1187000e-03   7.6647000e+03
   3.1817000e-03   7.7863000e+03
   3.2460000e-03   7.9092000e+03
   3.3115000e-03   8.0333000e+03
   3.3784000e-03   8.1587000e+03
   3.4467000e-03   8.2853000e+03
   3.5163000e-03   8.4131000e+03
   3.5874000e-03   8.5421000e+03
   3.6598000e-03   8.6723000e+03
   3.7338000e-03   8.8036000e+03
   3.8092000e-03   8.9360000e+03
   3.8861000e-03   9.0695000e+03
   3.9646000e-03   9.2041000e+03
   4.0447000e-03   9.3398000e+03
   4.1264000e-03   9.4764000e+03
   4.2098000e-03   9.6141000e+03
   4.2948000e-03   9.7526000e+03
   4.3816000e-03   9.8921000e+03
   4.4701000e-03   1.0032000e+04
   4.5604000e-03   1.0174000e+04
   4.6525000e-03   1.0315000e+04
   4.7465000e-03   1.0458000e+04
   4.8424000e-03   1.0601000e+04
   4.9402000e-03   1.0745000e+04
   5.0400000e-03   1.0890000e+04
   5.1419000e-03   1.1035000e+04
   5.2457000e-03   1.1181000e+04
   5.3517000e-03   1.1327000e+04
   5.4598000e-03   1.1473000e+04
   5.5701000e-03   1.1619000e+04
   5.6826000e-03   1.1766000e+04
   5.7974000e-03   1.1913000e+04
   5.9145000e-03   1.2060000e+04
   6.0340000e-03   1.2207000e+04
   6.1559000e-03   1.2354000e+04
   6.2803000e-03   1.2501000e+04
   6.4072000e-03   1.2647000e+04
   6.5366000e-03   1.2793000e+04
   6.6686000e-03   1.2939000e+04
   6.8033000e-03   1.3084000e+04
   6.9408000e-03   1.3229000e+04
   7.0810000e-03   1.3373000e+04
   7.2240000e-03   1.3515000e+04
   7.3700000e-03   1.3657000e+04
   7.5189000e-03   1.3798000e+04
   7.6708000e-03   1.3938000e+04
   7.8257000e-03   1.4077000e+04
   7.9838000e-03   1.4214000e+04
   8.1451000e-03   1.4349000e+04
   8.3096000e-03   1.4483000e+04
   8.4775000e-03   1.4616000e+04
   8.6488000e-03   1.4746000e+04
   8.8235000e-03   1.4874000e+04
   9.0017000e-03   1.5000000e+04
   9.1836000e-03   1.5123000e+04
   9.3691000e-03   1.5245000e+04
   9.5583000e-03   1.5363000e+04
   9.7514000e-03   1.5479000e+04
   9.9484000e-03   1.5591000e+04
   1.0149000e-02   1.5701000e+04
   1.0354000e-02   1.5807000e+04
   1.0564000e-02   1.5910000e+04
   1.0777000e-02   1.6010000e+04
   1.0995000e-02   1.6105000e+04
   1.1217000e-02   1.6197000e+04
   1.1443000e-02   1.6284000e+04
   1.1675000e-02   1.6367000e+04
   1.1910000e-02   1.6446000e+04
   1.2151000e-02   1.6519000e+04
   1.2397000e-02   1.6588000e+04
   1.2647000e-02   1.6652000e+04
   1.2902000e-02   1.6711000e+04
   1.3163000e-02   1.6765000e+04
   1.3429000e-02   1.6812000e+04
   1.3700000e-02   1.6854000e+04
   1.3977000e-02   1.6890000e+04
   1.4259000e-02   1.6920000e+04
   1.4547000e-02   1.6944000e+04
   1.4841000e-02   1.6961000e+04
   1.5141000e-02   1.6972000e+04
   1.5447000e-02   1.6976000e+04
   1.5759000e-02   1.6972000e+04
   1.6077000e-02   1.6962000e+04
   1.6402000e-02   1.6944000e+04
   1.6734000e-02   1.6920000e+04
   1.7072000e-02   1.6887000e+04
   1.7416000e-02   1.6847000e+04
   1.7768000e-02   1.6799000e+04
   1.8127000e-02   1.6744000e+04
   1.8493000e-02   1.6680000e+04
   1.8867000e-02   1.6609000e+04
   1.9248000e-02   1.6529000e+04
   1.9637000e-02   1.6442000e+04
   2.0034000e-02   1.6347000e+04
   2.0438000e-02   1.6243000e+04
   2.0851000e-02   1.6132000e+04
   2.1272000e-02   1.6013000e+04
   2.1702000e-02   1.5885000e+04
   2.2141000e-02   1.5751000e+04
   2.2588000e-02   1.5608000e+04
   2.3044000e-02   1.5458000e+04
   2.3510000e-02   1.5301000e+04
   2.3985000e-02   1.5137000e+04
   2.4469000e-02   1.4966000e+04
   2.4964000e-02   1.4789000e+04
   2.5468000e-02   1.4605000e+04
   2.5982000e-02   1.4415000e+04
   2.6507000e-02   1.4220000e+04
   2.7043000e-02   1.4020000e+04
   2.7589000e-02   1.3815000e+04
   2.8146000e-02   1.3606000e+04
   2.8715000e-02   1.3393000e+04
   2.9295000e-02   1.3177000e+04
   2.9887000e-02   1.2958000e+04
   3.0490000e-02   1.2737000e+04
   3.1106000e-02   1.2514000e+04
   3.1735000e-02   1.2289000e+04
   3.2376000e-02   1.2063000e+04
   3.3030000e-02   1.1836000e+04
   3.3697000e-02   1.1609000e+04
   3.4378000e-02   1.1383000e+04
   3.5072000e-02   1.1158000e+04
   3.5781000e-02   1.0935000e+04
   3.6504000e-02   1.0715000e+04
   3.7241000e-02   1.0500000e+04
   3.7993000e-02   1.0289000e+04
   3.8761000e-02   1.0083000e+04
   3.9544000e-02   9.8823000e+03
   4.0343000e-02   9.6879000e+03
   4.1158000e-02   9.4996000e+03
   4.1989000e-02   9.3177000e+03
   4.2838000e-02   9.1425000e+03
   4.3703000e-02   8.9741000e+03
   4.4586000e-02   8.8125000e+03
   4.5486000e-02   8.6577000e+03
   4.6405000e-02   8.5095000e+03
   4.7343000e-02   8.3677000e+03
   4.8299000e-02   8.2322000e+03
   4.9275000e-02   8.1026000e+03
   5.0270000e-02   7.9787000e+03
   5.1286000e-02   7.8600000e+03
   5.2322000e-02   7.7462000e+03
   5.3379000e-02   7.6368000e+03
   5.4457000e-02   7.5311000e+03
   5.5557000e-02   7.4285000e+03
   5.6680000e-02   7.3283000e+03
   5.7825000e-02   7.2296000e+03
   5.8993000e-02   7.1309000e+03
   6.0184000e-02   7.0312000e+03
   6.1400000e-02   6.9291000e+03
   6.2641000e-02   6.8235000e+03
   6.3906000e-02   6.7132000e+03
   6.5197000e-02   6.5973000e+03
   6.6514000e-02   6.4747000e+03
   6.7858000e-02   6.3453000e+03
   6.9229000e-02   6.2092000e+03
   7.0627000e-02   6.0669000e+03
   7.2054000e-02   5.9184000e+03
   7.3510000e-02   5.7640000e+03
   7.4994000e-02   5.6036000e+03
   7.6509000e-02   5.4378000e+03
   7.8055000e-02   5.2671000e+03
   7.9632000e-02   5.0926000e+03
   8.1241000e-02   4.9152000e+03
   8.2882000e-02   4.7369000e+03
   8.4556000e-02   4.5601000e+03
   8.6264000e-02   4.3866000e+03
   8.8007000e-02   4.2189000e+03
   8.9785000e-02   4.0587000e+03
   9.1598000e-02   3.9077000e+03
   9.3449000e-02   3.7670000e+03
   9.5337000e-02   3.6374000e+03
   9.7263000e-02   3.5190000e+03
   9.9227000e-02   3.4120000e+03
   1.0123000e-01   3.3159000e+03
   1.0328000e-01   3.2301000e+03
   1.0536000e-01   3.1540000e+03
   1.0749000e-01   3.0862000e+03
   1.0966000e-01   3.0257000e+03
   1.1188000e-01   2.9706000e+03
   1.1414000e-01   2.9187000e+03
   1.1644000e-01   2.8677000e+03
   1.1880000e-01   2.8148000e+03
   1.2120000e-01   2.7579000e+03
   1.2365000e-01   2.6953000e+03
   1.2614000e-01   2.6260000e+03
   1.2869000e-01   2.5497000e+03
   1.3129000e-01   2.4667000e+03
   1.3394000e-01   2.3777000e+03
   1.3665000e-01   2.2841000e+03
   1.3941000e-01   2.1877000e+03
   1.4223000e-01   2.0907000e+03
   1.4510000e-01   1.9955000e+03
   1.4803000e-01   1.9047000e+03
   1.5102000e-01   1.8204000e+03
   1.5407000e-01   1.7446000e+03
   1.5718000e-01   1.6782000e+03
   1.6036000e-01   1.6213000e+03
   1.6360000e-01   1.5732000e+03
   1.6690000e-01   1.5323000e+03
   1.7028000e-01   1.4966000e+03
   1.7371000e-01   1.4638000e+03
   1.7722000e-01   1.4313000e+03
   1.8080000e-01   1.3970000e+03
   1.8446000e-01   1.3592000e+03
   1.8818000e-01   1.3168000e+03
   1.9198000e-01   1.2695000e+03
   1.9586000e-01   1.2181000e+03
   1.9982000e-01   1.1644000e+03
   2.0386000e-01   1.1105000e+03
   2.0797000e-01   1.0587000e+03
   2.1218000e-01   1.0109000e+03
   2.1646000e-01   9.6821000e+02
   2.2083000e-01   9.3144000e+02
   2.2530000e-01   9.0015000e+02
   2.2985000e-01   8.7339000e+02
   2.3449000e-01   8.4912000e+02
   2.3923000e-01   8.2533000e+02
   2.4406000e-01   8.0047000e+02
   2.4899000e-01   7.7345000e+02
   2.5402000e-01   7.4412000e+02
   2.5915000e-01   7.1288000e+02
   2.6439000e-01   6.8115000e+02
   2.6973000e-01   6.5034000e+02
   2.7518000e-01   6.2181000e+02
   2.8074000e-01   5.9636000e+02
   2.8641000e-01   5.7402000e+02
   2.9219000e-01   5.5429000e+02
   2.9810000e-01   5.3594000e+02
   3.0412000e-01   5.1784000e+02
   3.1026000e-01   4.9914000e+02
   3.1653000e-01   4.7953000e+02
   3.2292000e-01   4.5937000e+02
   3.2945000e-01   4.3934000e+02
   3.3610000e-01   4.2035000e+02
   3.4289000e-01   4.0291000e+02
   3.4982000e-01   3.8712000e+02
   3.5689000e-01   3.7264000e+02
   3.6409000e-01   3.5881000e+02
   3.7145000e-01   3.4510000e+02
   3.7895000e-01   3.3123000e+02
   3.8661000e-01   3.1732000e+02
   3.9442000e-01   3.0377000e+02
   4.0239000e-01   2.9092000e+02
   4.1052000e-01   2.7900000e+02
   4.1881000e-01   2.6787000e+02
   4.2727000e-01   2.5717000e+02
   4.3590000e-01   2.4678000e+02
   4.4471000e-01   2.3671000e+02
   4.5369000e-01   2.2695000e+02
   4.6286000e-01   2.1753000e+02
   4.7221000e-01   2.0842000e+02
   4.8174000e-01   1.9965000e+02
   4.9148000e-01   1.9121000e+02
   5.0141000e-01   1.8309000e+02
   5.1153000e-01   1.7530000e+02
   5.2187000e-01   1.6782000e+02
   5.3241000e-01   1.6066000e+02
   5.4317000e-01   1.5380000e+02
   5.5414000e-01   1.4723000e+02
   5.6533000e-01   1.4094000e+02
   5.7675000e-01   1.3491000e+02
   5.8840000e-01   1.2913000e+02
   6.0029000e-01   1.2359000e+02
   6.1242000e-01   1.1827000e+02
   6.2479000e-01   1.1318000e+02
   6.3741000e-01   1.0829000e+02
   6.5029000e-01   1.0360000e+02
   6.6342000e-01   9.9104000e+01
   6.7683000e-01   9.4790000e+01
   6.9050000e-01   9.0651000e+01
   7.0445000e-01   8.6684000e+01
   7.1868000e-01   8.2880000e+01
   7.3320000e-01   7.9234000e+01
   7.4801000e-01   7.5740000e+01
   7.6312000e-01   7.2393000e+01
   7.7854000e-01   6.9186000e+01
   7.9426000e-01   6.6116000e+01
   8.1031000e-01   6.3175000e+01
   8.2668000e-01   6.0361000e+01
   8.4338000e-01   5.7667000e+01
   8.6041000e-01   5.5088000e+01
   8.7780000e-01   5.2620000e+01
   8.9553000e-01   5.0259000e+01
   9.1362000e-01   4.7999000e+01
   9.3208000e-01   4.5837000e+01
   9.5091000e-01   4.3769000e+01
   9.7011000e-01   4.1791000e+01
   9.8971000e-01   3.9898000e+01
   1.0097000e+00   3.8088000e+01
   1.0301000e+00   3.6357000e+01
   1.0509000e+00   3.4702000e+01
   1.0721000e+00   3.3120000e+01
   1.0938000e+00   3.1607000e+01
   1.1159000e+00   3.0160000e+01
   1.1384000e+00   2.8778000e+01
   1.1614000e+00   2.7457000e+01
   1.1849000e+00   2.6194000e+01
   1.2088000e+00   2.4987000e+01
   1.2333000e+00   2.3834000e+01
   1.2582000e+00   2.2733000e+01
   1.2836000e+00   2.1681000e+01
   1.3095000e+00   2.0676000e+01
   1.3360000e+00   1.9716000e+01
   1.3630000e+00   1.8800000e+01
   1.3905000e+00   1.7924000e+01
   1.4186000e+00   1.7089000e+01
   1.4472000e+00   1.6291000e+01
   1.4765000e+00   1.5529000e+01
   1.5063000e+00   1.4802000e+01
   1.5367000e+00   1.4108000e+01
   1.5678000e+00   1.3445000e+01
   1.5994000e+00   1.2813000e+01
   1.6318000e+00   1.2210000e+01
   1.6647000e+00   1.1634000e+01
   1.6984000e+00   1.1085000e+01
   1.7327000e+00   1.0560000e+01
   1.7677000e+00   1.0061000e+01
   1.8034000e+00   9.5836000e+00
   1.8398000e+00   9.1287000e+00
   1.8770000e+00   8.6949000e+00
   1.9149000e+00   8.2812000e+00
   1.9536000e+00   7.8866000e+00
   1.9930000e+00   7.5104000e+00
   2.0333000e+00   7.1517000e+00
   2.0744000e+00   6.8097000e+00
   2.1163000e+00   6.4836000e+00
   2.1590000e+00   6.1729000e+00
   2.2026000e+00   5.8766000e+00
   2.2471000e+00   5.5943000e+00
   2.2925000e+00   5.3252000e+00
   2.3388000e+00   5.0687000e+00
   2.3861000e+00   4.8244000e+00
   2.4343000e+00   4.5915000e+00
   2.4835000e+00   4.3697000e+00
   2.5336000e+00   4.1583000e+00
   2.5848000e+00   3.9569000e+00
   2.6370000e+00   3.7651000e+00
   2.6903000e+00   3.5824000e+00
   2.7447000e+00   3.4084000e+00
   2.8001000e+00   3.2426000e+00
   2.8567000e+00   3.0848000e+00
   2.9144000e+00   2.9345000e+00
   2.9733000e+00   2.7913000e+00
   3.0333000e+00   2.6550000e+00
   3.0946000e+00   2.5252000e+00
   3.1571000e+00   2.4017000e+00
   3.2209000e+00   2.2841000e+00
   3.2860000e+00   2.1721000e+00
   3.3523000e+00   2.0655000e+00
   3.4201000e+00   1.9640000e+00
   3.4892000e+00   1.8675000e+00
   3.5596000e+00   1.7756000e+00
   3.6316000e+00   1.6881000e+00
   3.7049000e+00   1.6049000e+00
   3.7798000e+00   1.5257000e+00
   3.8561000e+00   1.4504000e+00
   3.9340000e+00   1.3787000e+00
   4.0135000e+00   1.3105000e+00
   4.0946000e+00   1.2456000e+00
   4.1773000e+00   1.1839000e+00
   4.2617000e+00   1.1252000e+00
   4.3478000e+00   1.0693000e+00
   4.4356000e+00   1.0162000e+00
   4.5252000e+00   9.6565000e-01
   4.6166000e+00   9.1758000e-01
   4.7099000e+00   8.7186000e-01
   4.8050000e+00   8.2837000e-01
   4.9021000e+00   7.8701000e-01
   5.0011000e+00   7.4768000e-01
   5.1021000e+00   7.1028000e-01
   5.2052000e+00   6.7473000e-01
   5.3104000e+00   6.4093000e-01
   5.4176000e+00   6.0880000e-01
   5.5271000e+00   5.7827000e-01
   5.6387000e+00   5.4926000e-01
   5.7526000e+00   5.2169000e-01
   5.8689000e+00   4.9550000e-01
   5.9874000e+00   4.7062000e-01


==> powerspectrum/powerspectrum_cambnonlin.dat <==
   1.0000000e-04   3.1947000e+02
   1.0202000e-04   3.2566000e+02
   1.0408000e-04   3.3197000e+02
   1.0618000e-04   3.3840000e+02
   1.0833000e-04   3.4496000e+02
   1.1052000e-04   3.5164000e+02
   1.1275000e-04   3.5845000e+02
   1.1503000e-04   3.6540000e+02
   1.1735000e-04   3.7247000e+02
   1.1972000e-04   3.7969000e+02
   1.2214000e-04   3.8704000e+02
   1.2461000e-04   3.9454000e+02
   1.2712000e-04   4.0218000e+02
   1.2969000e-04   4.0997000e+02
   1.3231000e-04   4.1791000e+02
   1.3499000e-04   4.2600000e+02
   1.3771000e-04   4.3425000e+02
   1.4049000e-04   4.4266000e+02
   1.4333000e-04   4.5123000e+02
   1.4623000e-04   4.5997000e+02
   1.4918000e-04   4.6888000e+02
   1.5220000e-04   4.7795000e+02
   1.5527000e-04   4.8721000e+02
   1.5841000e-04   4.9664000e+02
   1.6161000e-04   5.0625000e+02
   1.6487000e-04   5.1605000e+02
   1.6820000e-04   5.2604000e+02
   1.7160000e-04   5.3622000e+02
   1.7507000e-04   5.4660000e+02
   1.7860000e-04   5.5717000e+02
   1.8221000e-04   5.6796000e+02
   1.8589000e-04   5.7895000e+02
   1.8965000e-04   5.9015000e+02
   1.9348000e-04   6.0156000e+02
   1.9739000e-04   6.1320000e+02
   2.0138000e-04   6.2506000e+02
   2.0544000e-04   6.3715000e+02
   2.0959000e-04   6.4947000e+02
   2.1383000e-04   6.6203000e+02
   2.1815000e-04   6.7483000e+02
   2.2255000e-04   6.8788000e+02
   2.2705000e-04   7.0117000e+02
   2.3164000e-04   7.1473000e+02
   2.3632000e-04   7.2854000e+02
   2.4109000e-04   7.4262000e+02
   2.4596000e-04   7.5697000e+02
   2.5093000e-04   7.7159000e+02
   2.5600000e-04   7.8650000e+02
   2.6117000e-04   8.0169000e+02
   2.6645000e-04   8.1717000e+02
   2.7183000e-04   8.3295000e+02
   2.7732000e-04   8.4903000e+02
   2.8292000e-04   8.6541000e+02
   2.8864000e-04   8.8212000e+02
   2.9447000e-04   8.9914000e+02
   3.0042000e-04   9.1648000e+02
   3.0649000e-04   9.3416000e+02
   3.1268000e-04   9.5218000e+02
   3.1899000e-04   9.7053000e+02
   3.2544000e-04   9.8924000e+02
   3.3201000e-04   1.0083000e+03
   3.3872000e-04   1.0277000e+03
   3.4556000e-04   1.0475000e+03
   3.5254000e-04   1.0677000e+03
   3.5966000e-04   1.0883000e+03
   3.6693000e-04   1.1092000e+03
   3.7434000e-04   1.1306000e+03
   3.8190000e-04   1.1523000e+03
   3.8962000e-04   1.1745000e+03
   3.9749000e-04   1.1970000e+03
   4.0552000e-04   1.2201000e+03
   4.1371000e-04   1.2435000e+03
   4.2207000e-04   1.2674000e+03
   4.3060000e-04   1.2917000e+03
   4.3929000e-04   1.3165000e+03
   4.4817000e-04   1.3418000e+03
   4.5722000e-04   1.3675000e+03
   4.6646000e-04   1.3937000e+03
   4.7588000e-04   1.4204000e+03
   4.8550000e-04   1.4477000e+03
   4.9530000e-04   1.4754000e+03
   5.0531000e-04   1.5036000e+03
   5.1552000e-04   1.5324000e+03
   5.2593000e-04   1.5617000e+03
   5.3656000e-04   1.5915000e+03
   5.4739000e-04   1.6219000e+03
   5.5845000e-04   1.6529000e+03
   5.6973000e-04   1.6844000e+03
   5.8124000e-04   1.7166000e+03
   5.9299000e-04   1.7493000e+03
   6.0496000e-04   1.7826000e+03
   6.1719000e-04   1.8165000e+03
   6.2965000e-04   1.8511000e+03
   6.4237000e-04   1.8863000e+03
   6.5535000e-04   1.9221000e+03
   6.6859000e-04   1.9586000e+03
   6.8210000e-04   1.9958000e+03
   6.9588000e-04   2.0336000e+03
   7.0993000e-04   2.0721000e+03
   7.2427000e-04   2.1114000e+03
   7.3891000e-04   2.1513000e+03
   7.5383000e-04   2.1920000e+03
   7.6906000e-04   2.2334000e+03
   7.8460000e-04   2.2755000e+03
   8.0045000e-04   2.3184000e+03
   8.1662000e-04   2.3621000e+03
   8.3311000e-04   2.4065000e+03
   8.4994000e-04   2.4517000e+03
   8.6711000e-04   2.4978000e+03
   8.8463000e-04   2.5446000e+03
   9.0250000e-04   2.5923000e+03
   9.2073000e-04   2.6409000e+03
   9.3933000e-04   2.6902000e+03
   9.5831000e-04   2.7405000e+03
   9.7767000e-04   2.7916000e+03
   9.9742000e-04   2.8436000e+03
   1.0176000e-03   2.8966000e+03
   1.0381000e-03   2.9504000e+03
   1.0591000e-03   3.0052000e+03
   1.0805000e-03   3.0609000e+03
   1.1023000e-03   3.1176000e+03
   1.1246000e-03   3.1752000e+03
   1.1473000e-03   3.2339000e+03
   1.1705000e-03   3.2935000e+03
   1.1941000e-03   3.3541000e+03
   1.2182000e-03   3.4158000e+03
   1.2429000e-03   3.4784000e+03
   1.2680000e-03   3.5422000e+03
   1.2936000e-03   3.6069000e+03
   1.3197000e-03   3.6728000e+03
   1.3464000e-03   3.7398000e+03
   1.3736000e-03   3.8078000e+03
   1.4013000e-03   3.8769000e+03
   1.4296000e-03   3.9472000e+03
   1.4585000e-03   4.0186000e+03
   1.4880000e-03   4.0912000e+03
   1.5180000e-03   4.1649000e+03
   1.5487000e-03   4.2398000e+03
   1.5800000e-03   4.3159000e+03
   1.6119000e-03   4.3931000e+03
   1.6445000e-03   4.4716000e+03
   1.6777000e-03   4.5513000e+03
   1.7116000e-03   4.6322000e+03
   1.7462000e-03   4.7143000e+03
   1.7814000e-03   4.7977000e+03
   1.8174000e-03   4.8824000e+03
   1.8541000e-03   4.9683000e+03
   1.8916000e-03   5.0554000e+03
   1.9298000e-03   5.1439000e+03
   1.9688000e-03   5.2336000e+03
   2.0086000e-03   5.3247000e+03
   2.0491000e-03   5.4170000e+03
   2.0905000e-03   5.5107000e+03
   2.1328000e-03   5.6056000e+03
   2.1758000e-03   5.7019000e+03
   2.2198000e-03   5.7996000e+03
   2.2646000e-03   5.8985000e+03
   2.3104000e-03   5.9988000e+03
   2.3571000e-03   6.1005000e+03
   2.4047000e-03   6.2035000e+03
   2.4533000e-03   6.3078000e+03
   2.5028000e-03   6.4135000e+03
   2.5534000e-03   6.5205000e+03
   2.6050000e-03   6.6290000e+03
   2.6576000e-03   6.7387000e+03
   2.7113000e-03   6.8498000e+03
   2.7660000e-03   6.9623000e+03
   2.8219000e-03   7.0761000e+03
   2.8789000e-03   7.1913000e+03
   2.9371000e-03   7.3078000e+03
   2.9964000e-03   7.4256000e+03
   3.0569000e-03   7.5448000e+03
   3.1187000e-03   7.6652000e+03
   3.1817000e-03   7.7869000e+03
   3.2460000e-03   7.9099000e+03
   3.3115000e-03   8.0341000e+03
   3.3784000e-03   8.1595000e+03
   3.4467000e-03   8.2861000e+03
   3.5163000e-03   8.4139000e+03
   3.5874000e-03   8.5429000e+03
   3.6598000e-03   8.6730000e+03
   3.7338000e-03   8.8041000e+03
   3.8092000e-03   8.9363000e+03
   3.8861000e-03   9.0696000e+03
   3.9646000e-03   9.2038000e+03
   4.0447000e-03   9.3392000e+03
   4.1264000e-03   9.4758000e+03
   4.2098000e-03   9.6139000e+03
   4.2948000e-03   9.7534000e+03
   4.3816000e-03   9.8940000e+03
   4.4701000e-03   1.0035000e+04
   4.5604000e-03   1.0175000e+04
   4.6525000e-03   1.0313000e+04
   4.7465000e-03   1.0450000e+04
   4.8424000e-03   1.0587000e+04
   4.9402000e-03   1.0725000e+04
   5.0400000e-03   1.0865000e+04
   5.1419000e-03   1.1008000e+04
   5.2457000e-03   1.1153000e+04
   5.3517000e-03   1.1300000e+04
   5.4598000e-03   1.1446000e+04
   5.5701000e-03   1.1592000e+04
   5.6826000e-03   1.1738000e+04
   5.7974000e-03   1.1884000e+04
   5.9145000e-03   1.2029000e+04
   6.0340000e-03   1.2175000e+04
   6.1559000e-03   1.2321000e+04
   6.2803000e-03   1.2467000e+04
   6.4072000e-03   1.2612000e+04
   6.5366000e-03   1.2757000e+04
   6.6686000e-03   1.2902000e+04
   6.8033000e-03   1.3046000e+04
   6.9408000e-03   1.3189000e+04
   7.0810000e-03   1.3332000e+04
   7.2240000e-03   1.3474000e+04
   7.3700000e-03   1.3614000e+04
   7.5189000e-03   1.3754000e+04
   7.6708000e-03   1.3892000e+04
   7.8257000e-03   1.4030000e+04
   7.9838000e-03   1.4165000e+04
   8.1451000e-03   1.4299000e+04
   8.3096000e-03   1.4432000e+04
   8.4775000e-03   1.4563000e+04
   8.6488000e-03   1.4691000e+04
   8.8235000e-03   1.4818000e+04
   9.0017000e-03   1.4942000e+04
   9.1836000e-03   1.5064000e+04
   9.3691000e-03   1.5184000e+04
   9.5583000e-03   1.5301000e+04
   9.7514000e-03   1.5415000e+04
   9.9484000e-03   1.5526000e+04
   1.0149000e-02   1.5633000e+04
   1.0354000e-02   1.5738000e+04
   1.0564000e-02   1.5839000e+04
   1.0777000e-02   1.5936000e+04
   1.0995000e-02   1.6030000e+04
   1.1217000e-02   1.6120000e+04
   1.1443000e-02   1.6205000e+04
   1.1675000e-02   1.6286000e+04
   1.1910000e-02   1.6363000e+04
   1.2151000e-02   1.6435000e+04
   1.2397000e-02   1.6502000e+04
   1.2647000e-02   1.6564000e+04
   1.2902000e-02   1.6621000e+04
   1.3163000e-02   1.6672000e+04
   1.3429000e-02   1.6718000e+04
   1.3700000e-02   1.6758000e+04
   1.3977000e-02   1.6792000e+04
   1.4259000e-02   1.6820000e+04
   1.4547000e-02   1.6842000e+04
   1.4841000e-02   1.6857000e+04
   1.5141000e-02   1.6865000e+04
   1.5447000e-02   1.6867000e+04
   1.5759000e-02   1.6862000e+04
   1.6077000e-02   1.6850000e+04
   1.6402000e-02   1.6830000e+04
   1.6734000e-02   1.6803000e+04
   1.7072000e-02   1.6769000e+04
   1.7416000e-02   1.6727000e+04
   1.7768000e-02   1.6678000e+04
   1.8127000e-02   1.6620000e+04
   1.8493000e-02   1.6555000e+04
   1.8867000e-02   1.6482000e+04
   1.9248000e-02   1.6401000e+04
   1.9637000e-02   1.6312000e+04
   2.0034000e-02   1.6215000e+04
   2.0438000e-02   1.6111000e+04
   2.0851000e-02   1.5998000e+04
   2.1272000e-02   1.5877000e+04
   2.1702000e-02   1.5749000e+04
   2.2141000e-02   1.5613000e+04
   2.2588000e-02   1.5470000e+04
   2.3044000e-02   1.5319000e+04
   2.3510000e-02   1.5161000e+04
   2.3985000e-02   1.4996000e+04
   2.4469000e-02   1.4825000e+04
   2.4964000e-02   1.4647000e+04
   2.5468000e-02   1.4463000e+04
   2.5982000e-02   1.4273000e+04
   2.6507000e-02   1.4078000e+04
   2.7043000e-02   1.3877000e+04
   2.7589000e-02   1.3672000e+04
   2.8146000e-02   1.3463000e+04
   2.8715000e-02   1.3251000e+04
   2.9295000e-02   1.3036000e+04
   2.9887000e-02   1.2818000e+04
   3.0490000e-02   1.2597000e+04
   3.1106000e-02   1.2375000e+04
   3.1735000e-02   1.2151000e+04
   3.2376000e-02   1.1926000e+04
   3.3030000e-02   1.1700000e+04
   3.3697000e-02   1.1474000e+04
   3.4378000e-02   1.1249000e+04
   3.5072000e-02   1.1026000e+04
   3.5781000e-02   1.0804000e+04
   3.6504000e-02   1.0586000e+04
   3.7241000e-02   1.0372000e+04
   3.7993000e-02   1.0163000e+04
   3.8761000e-02   9.9585000e+03
   3.9544000e-02   9.7598000e+03
   4.0343000e-02   9.5671000e+03
   4.1158000e-02   9.3805000e+03
   4.1989000e-02   9.2004000e+03
   4.2838000e-02   9.0269000e+03
   4.3703000e-02   8.8601000e+03
   4.4586000e-02   8.7003000e+03
   4.5486000e-02   8.5471000e+03
   4.6405000e-02   8.4005000e+03
   4.7343000e-02   8.2603000e+03
   4.8299000e-02   8.1264000e+03
   4.9275000e-02   7.9984000e+03
   5.0270000e-02   7.8760000e+03
   5.1286000e-02   7.7588000e+03
   5.2322000e-02   7.6464000e+03
   5.3379000e-02   7.5385000e+03
   5.4457000e-02   7.4342000e+03
   5.5557000e-02   7.3330000e+03
   5.6680000e-02   7.2343000e+03
   5.7825000e-02   7.1370000e+03
   5.8993000e-02   7.0400000e+03
   6.0184000e-02   6.9418000e+03
   6.1400000e-02   6.8415000e+03
   6.2641000e-02   6.7379000e+03
   6.3906000e-02   6.6297000e+03
   6.5197000e-02   6.5161000e+03
   6.6514000e-02   6.3962000e+03
   6.7858000e-02   6.2697000e+03
   6.9229000e-02   6.1369000e+03
   7.0627000e-02   5.9980000e+03
   7.2054000e-02   5.8534000e+03
   7.3510000e-02   5.7030000e+03
   7.4994000e-02   5.5472000e+03
   7.6509000e-02   5.3861000e+03
   7.8055000e-02   5.2205000e+03
   7.9632000e-02   5.0514000e+03
   8.1241000e-02   4.8797000e+03
   8.2882000e-02   4.7073000e+03
   8.4556000e-02   4.5365000e+03
   8.6264000e-02   4.3692000e+03
   8.8007000e-02   4.2076000e+03
   8.9785000e-02   4.0534000e+03
   9.1598000e-02   3.9083000e+03
   9.3449000e-02   3.7732000e+03
   9.5337000e-02   3.6488000e+03
   9.7263000e-02   3.5355000e+03
   9.9227000e-02   3.4330000e+03
   1.0123000e-01   3.3411000e+03
   1.0328000e-01   3.2592000e+03
   1.0536000e-01   3.1864000e+03
   1.0749000e-01   3.1218000e+03
   1.0966000e-01   3.0639000e+03
   1.1188000e-01   3.0113000e+03
   1.1414000e-01   2.9617000e+03
   1.1644000e-01   2.9128000e+03
   1.1880000e-01   2.8623000e+03
   1.2120000e-01   2.8079000e+03
   1.2365000e-01   2.7481000e+03
   1.2614000e-01   2.6820000e+03
   1.2869000e-01   2.6093000e+03
   1.3129000e-01   2.5305000e+03
   1.3394000e-01   2.4461000e+03
   1.3665000e-01   2.3576000e+03
   1.3941000e-01   2.2665000e+03
   1.4223000e-01   2.1751000e+03
   1.4510000e-01   2.0855000e+03
   1.4803000e-01   2.0002000e+03
   1.5102000e-01   1.9210000e+03
   1.5407000e-01   1.8498000e+03
   1.5718000e-01   1.7874000e+03
   1.6036000e-01   1.7339000e+03
   1.6360000e-01   1.6883000e+03
   1.6690000e-01   1.6495000e+03
   1.7028000e-01   1.6154000e+03
   1.7371000e-01   1.5839000e+03
   1.7722000e-01   1.5527000e+03
   1.8080000e-01   1.5198000e+03
   1.8446000e-01   1.4837000e+03
   1.8818000e-01   1.4434000e+03
   1.9198000e-01   1.3989000e+03
   1.9586000e-01   1.3507000e+03
   1.9982000e-01   1.3006000e+03
   2.0386000e-01   1.2504000e+03
   2.0797000e-01   1.2023000e+03
   2.1218000e-01   1.1577000e+03
   2.1646000e-01   1.1178000e+03
   2.2083000e-01   1.0832000e+03
   2.2530000e-01   1.0535000e+03
   2.2985000e-01   1.0277000e+03
   2.3449000e-01   1.0041000e+03
   2.3923000e-01   9.8093000e+02
   2.4406000e-01   9.5684000e+02
   2.4899000e-01   9.3093000e+02
   2.5402000e-01   9.0309000e+02
   2.5915000e-01   8.7372000e+02
   2.6439000e-01   8.4402000e+02
   2.6973000e-01   8.1521000e+02
   2.7518000e-01   7.8840000e+02
   2.8074000e-01   7.6425000e+02
   2.8641000e-01   7.4276000e+02
   2.9219000e-01   7.2348000e+02
   2.9810000e-01   7.0537000e+02
   3.0412000e-01   6.8751000e+02
   3.1026000e-01   6.6922000e+02
   3.1653000e-01   6.5023000e+02
   3.2292000e-01   6.3089000e+02
   3.2945000e-01   6.1173000e+02
   3.3610000e-01   5.9348000e+02
   3.4289000e-01   5.7653000e+02
   3.4982000e-01   5.6094000e+02
   3.5689000e-01   5.4645000e+02
   3.6409000e-01   5.3250000e+02
   3.7145000e-01   5.1870000e+02
   3.7895000e-01   5.0485000e+02
   3.8661000e-01   4.9103000e+02
   3.9442000e-01   4.7756000e+02
   4.0239000e-01   4.6468000e+02
   4.1052000e-01   4.5255000e+02
   4.1881000e-01   4.4107000e+02
   4.2727000e-01   4.2998000e+02
   4.3590000e-01   4.1918000e+02
   4.4471000e-01   4.0867000e+02
   4.5369000e-01   3.9844000e+02
   4.6286000e-01   3.8850000e+02
   4.7221000e-01   3.7884000e+02
   4.8174000e-01   3.6946000e+02
   4.9148000e-01   3.6037000e+02
   5.0141000e-01   3.5155000e+02
   5.1153000e-01   3.4301000e+02
   5.2187000e-01   3.3474000e+02
   5.3241000e-01   3.2674000e+02
   5.4317000e-01   3.1899000e+02
   5.5414000e-01   3.1150000e+02
   5.6533000e-01   3.0424000e+02
   5.7675000e-01   2.9720000e+02
   5.8840000e-01   2.9037000e+02
   6.0029000e-01   2.8375000e+02
   6.1242000e-01   2.7732000e+02
   6.2479000e-01   2.7107000e+02
   6.3741000e-01   2.6500000e+02
   6.5029000e-01   2.5910000e+02
   6.6342000e-01   2.5335000e+02
   6.7683000e-01   2.4776000e+02
   6.9050000e-01   2.4232000e+02
   7.0445000e-01   2.3701000e+02
   7.1868000e-01   2.3184000e+02
   7.3320000e-01   2.2680000e+02
   7.4801000e-01   2.2189000e+02
   7.6312000e-01   2.1710000e+02
   7.7854000e-01   2.1242000e+02
   7.9426000e-01   2.0786000e+02
   8.1031000e-01   2.0341000e+02
   8.2668000e-01   1.9905000e+02
   8.4338000e-01   1.9480000e+02
   8.6041000e-01   1.9065000e+02
   8.7780000e-01   1.8659000e+02
   8.9553000e-01   1.8262000e+02
   9.1362000e-01   1.7873000e+02
   9.3208000e-01   1.7492000e+02
   9.5091000e-01   1.7119000e+02
   9.7011000e-01   1.6754000e+02
   9.8971000e-01   1.6397000e+02
   1.0097000e+00   1.6046000e+02
   1.0301000e+00   1.5702000e+02
   1.0509000e+00   1.5364000e+02
   1.0721000e+00   1.5033000e+02
   1.0938000e+00   1.4708000e+02
   1.1159000e+00   1.4389000e+02
   1.1384000e+00   1.4075000e+02
   1.1614000e+00   1.3767000e+02
   1.1849000e+00   1.3465000e+02
   1.2088000e+00   1.3167000e+02
   1.2333000e+00   1.2875000e+02
   1.2582000e+00   1.2587000e+02
   1.2836000e+00   1.2305000e+02
   1.3095000e+00   1.2027000e+02
   1.3360000e+00   1.1753000e+02
   1.3630000e+00   1.1484000e+02
   1.3905000e+00   1.1220000e+02
   1.4186000e+00   1.0959000e+02
   1.4472000e+00   1.0703000e+02
   1.4765000e+00   1.0450000e+02
   1.5063000e+00   1.0202000e+02
   1.5367000e+00   9.9579000e+01
   1.5678000e+00   9.7174000e+01
   1.5994000e+00   9.4806000e+01
   1.6318000e+00   9.2477000e+01
   1.6647000e+00   9.0184000e+01
   1.6984000e+00   8.7927000e+01
   1.7327000e+00   8.5707000e+01
   1.7677000e+00   8.3523000e+01
   1.8034000e+00   8.1373000e+01
   1.8398000e+00   7.9259000e+01
   1.8770000e+00   7.7180000e+01
   1.9149000e+00   7.5135000e+01
   1.9536000e+00   7.3124000e+01
   1.9930000e+00   7.1148000e+01
   2.0333000e+00   6.9205000e+01
   2.0744000e+00   6.7296000e+01
   2.1163000e+00   6.5420000e+01
   2.1590000e+00   6.3578000e+01
   2.2026000e+00   6.1769000e+01
   2.2471000e+00   5.9994000e+01
   2.2925000e+00   5.8252000e+01
   2.3388000e+00   5.6542000e+01
   2.3861000e+00   5.4866000e+01
   2.4343000e+00   5.3223000e+01
   2.4835000e+00   5.1612000e+01
   2.5336000e+00   5.0034000e+01
   2.5848000e+00   4.8488000e+01
   2.6370000e+00   4.6974000e+01
   2.6903000e+00   4.5493000e+01
   2.7447000e+00   4.4044000e+01
   2.8001000e+00   4.2627000e+01
   2.8567000e+00   4.1242000e+01
   2.9144000e+00   3.9888000e+01
   2.9733000e+00   3.8566000e+01
   3.0333000e+00   3.7275000e+01
   3.0946000e+00   3.6015000e+01
   3.1571000e+00   3.4786000e+01
   3.2209000e+00   3.3588000e+01
   3.2860000e+00   3.2420000e+01
   3.3523000e+00   3.1282000e+01
   3.4201000e+00   3.0175000e+01
   3.4892000e+00   2.9097000e+01
   3.5596000e+00   2.8049000e+01
   3.6316000e+00   2.7030000e+01
   3.7049000e+00   2.6040000e+01
   3.7798000e+00   2.5079000e+01
   3.8561000e+00   2.4146000e+01
   3.9340000e+00   2.3241000e+01
   4.0135000e+00   2.2363000e+01
   4.0946000e+00   2.1511000e+01
   4.1773000e+00   2.0686000e+01
   4.2617000e+00   1.9887000e+01
   4.3478000e+00   1.9112000e+01
   4.4356000e+00   1.8362000e+01
   4.5252000e+00   1.7636000e+01
   4.6166000e+00   1.6933000e+01
   4.7099000e+00   1.6253000e+01
   4.8050000e+00   1.5596000e+01
   4.9021000e+00   1.4960000e+01
   5.0011000e+00   1.4345000e+01
   5.1021000e+00   1.3752000e+01
   5.2052000e+00   1.3181000e+01
   5.3104000e+00   1.2630000e+01
   5.4176000e+00   1.2100000e+01
   5.5271000e+00   1.1590000e+01
   5.6387000e+00   1.1100000e+01
   5.7526000e+00   1.0629000e+01
   5.8689000e+00   1.0178000e+01
   5.9874000e+00   9.7457000e+00


==> powerspectrum/powerspectrum_sim.dat <==
   1.0471976e-02   9.6165418e-04   5.4517334e-04
   1.7249344e-02   4.4721248e-03   1.2478833e-03
   2.7505754e-02   1.5024163e-02   2.2523909e-03
   3.6991028e-02   2.7766914e-02   3.5429136e-03
   4.7192827e-02   4.5696521e-02   4.0268926e-03
   5.8017917e-02   7.2957653e-02   5.2223155e-03
   6.8384419e-02   1.0492271e-01   6.7467608e-03
   7.8359227e-02   1.3222496e-01   7.1119028e-03
   8.9112239e-02   1.4954196e-01   7.1009799e-03
   9.9692945e-02   1.7196593e-01   7.4832559e-03
   1.1001784e-01   2.0533149e-01   7.9233901e-03
   1.2028750e-01   2.4523411e-01   9.0744990e-03
   1.3075476e-01   2.8237766e-01   9.2639401e-03
   1.4146634e-01   3.1179729e-01   9.6712697e-03
   1.5202837e-01   3.3710237e-01   9.9879700e-03
   1.6227719e-01   3.6796599e-01   1.0473040e-02
   1.7263575e-01   4.0947679e-01   1.0656931e-02
   1.8320114e-01   4.5445154e-01   1.1371741e-02
   1.9370558e-01   4.9590712e-01   1.2458163e-02
   2.0411179e-01   5.3009354e-01   1.3163333e-02
   2.1476420e-01   5.6623824e-01   1.2954301e-02
   2.2523565e-01   6.0841700e-01   1.4502738e-02
   2.3551483e-01   6.5357931e-01   1.4104424e-02
   2.4598869e-01   7.0037506e-01   1.5533417e-02
   2.5644098e-01   7.4554298e-01   1.6066558e-02
   2.6691935e-01   7.9043844e-01   1.6976145e-02
   2.7756736e-01   8.3649665e-01   1.7987751e-02
   2.8806928e-01   8.8215197e-01   1.8347641e-02
   2.9841622e-01   9.3144233e-01   1.9015229e-02
   3.0887867e-01   9.8327588e-01   1.9225224e-02
   3.1929504e-01   1.0339662e+00   2.1590076e-02
   3.2973015e-01   1.0834788e+00   2.1735142e-02
   3.4031638e-01   1.1360601e+00   2.2692507e-02
   3.5083778e-01   1.1899906e+00   2.3653496e-02
   3.6128316e-01   1.2442092e+00   2.3898804e-02
   3.7173932e-01   1.2996119e+00   2.5469885e-02
   3.8220669e-01   1.3552696e+00   2.6460926e-02
   3.9262819e-01   1.4133374e+00   2.7057294e-02
   4.0313032e-01   1.4724180e+00   2.8265253e-02
   4.1358774e-01   1.5313326e+00   2.9221875e-02
   4.2398903e-01   1.5941260e+00   3.0482138e-02
   4.3451190e-01   1.6556842e+00   3.2011254e-02
   4.4500880e-01   1.7216936e+00   3.2910469e-02
   4.5548088e-01   1.7882593e+00   3.4389405e-02
   4.6604511e-01   1.8571756e+00   3.5159395e-02
   4.7653028e-01   1.9247428e+00   3.6698469e-02
   4.8690183e-01   1.9933639e+00   3.8026125e-02
   5.2849609e-01   2.2931550e+00   4.0720589e-02
   6.0955427e-01   2.9468197e+00   5.3696658e-02
   7.0304476e-01   3.7485951e+00   7.0060173e-02
   8.1087438e-01   4.7130427e+00   8.8935800e-02
   9.3524238e-01   5.9679694e+00   1.1347116e-01
   1.0786853e+00   7.5000238e+00   1.4155288e-01
   1.2441289e+00   9.2556661e+00   1.6899944e-01


==> powerspectrum/powerspectrum_sim_oldbins.dat <==
   1.0471976e-02   1.6432551e+04   9.3239874e+03
   1.7249344e-02   1.7048366e+04   4.7028111e+03
   2.7505754e-02   1.4160246e+04   2.1505901e+03
   3.6991028e-02   1.0826683e+04   1.3171107e+03
   4.7192827e-02   8.6313973e+03   7.4252337e+02
   5.8017917e-02   7.3940202e+03   5.2437656e+02
   6.8384419e-02   6.5074462e+03   4.2631449e+02
   7.8359227e-02   5.4836922e+03   3.0571228e+02
   8.9112239e-02   4.2478193e+03   2.0578532e+02
   9.9692945e-02   3.5225834e+03   1.5700769e+02
   1.1001784e-01   3.1411478e+03   1.1949491e+02
   1.2028750e-01   2.8873901e+03   1.0836061e+02
   1.3075476e-01   2.6052452e+03   8.5729915e+01
   1.4146634e-01   2.2858128e+03   7.0861267e+01
   1.6973161e-01   1.6930132e+03   1.9688838e+02
   2.2692438e-01   1.1185375e+03   1.2762967e+02
   3.0338882e-01   7.4926313e+02   8.8503320e+01
   4.0561872e-01   4.8792067e+02   6.3259898e+01
   5.4229601e-01   3.2283708e+02   3.6038623e+01
   7.2502808e-01   2.1832963e+02   2.5682027e+01
   9.6933356e-01   1.4290253e+02   1.8698131e+01
   1.2959602e+00   8.7261007e+01   1.3808678e+01
   1.7326470e+00   4.6395538e+01   9.9884736e+00
   2.3164798e+00   1.9190238e+01   5.6464629e+00


==> powerspectrum/ps_binned.txt <==
   1.0471976e-02   9.5776283e-04   5.4471254e-04
   1.7249344e-02   4.4401783e-03   1.2297514e-03
   2.7505754e-02   1.4971485e-02   2.2942769e-03
   3.6991028e-02   2.7723632e-02   3.4313471e-03
   4.7192827e-02   4.5949890e-02   3.9829665e-03
   5.8017917e-02   7.3120375e-02   5.2008684e-03
   6.8384419e-02   1.0542800e-01   6.7986609e-03
   7.8359227e-02   1.3360989e-01   7.4146863e-03
   8.9112239e-02   1.5223263e-01   7.4422089e-03
   9.9692945e-02   1.7679306e-01   7.8790724e-03
   1.1001784e-01   2.1190819e-01   8.0913017e-03
   1.2028750e-01   2.5457395e-01   9.5506903e-03
   1.3075476e-01   2.9517846e-01   9.7206594e-03
   1.4146634e-01   3.2787456e-01   1.0137299e-02
   1.6968215e-01   4.3931094e-01   6.4583099e-03
   2.2686521e-01   6.8707498e-01   8.2565913e-03
   3.0331902e-01   1.0534157e+00   1.1851982e-02
   4.0553784e-01   1.6657760e+00   1.8693430e-02
   5.4220451e-01   2.6984551e+00   3.1396733e-02
   7.2492799e-01   4.3193699e+00   5.2092683e-02
   9.6922948e-01   6.7160642e+00   8.0380314e-02
   1.2958608e+00   9.7314008e+00   1.0696177e-01
   1.7325673e+00   1.2161771e+01   1.1139654e-01
   2.3164442e+00   1.1824245e+01   8.6489569e-02


==> powerspectrum/ps_nobin.txt <==
   1.0471976e-02   9.5776283e-04   5.4471254e-04
   1.7249344e-02   4.4401783e-03   1.2297514e-03
   2.7505754e-02   1.4971485e-02   2.2942769e-03
   3.6991028e-02   2.7723632e-02   3.4313471e-03
   4.7192827e-02   4.5949890e-02   3.9829665e-03
   5.8017917e-02   7.3120375e-02   5.2008684e-03
   6.8384419e-02   1.0542800e-01   6.7986609e-03
   7.8359227e-02   1.3360989e-01   7.4146863e-03
   8.9112239e-02   1.5223263e-01   7.4422089e-03
   9.9692945e-02   1.7679306e-01   7.8790724e-03
   1.1001784e-01   2.1190819e-01   8.0913017e-03
   1.2028750e-01   2.5457395e-01   9.5506903e-03
   1.3075476e-01   2.9517846e-01   9.7206594e-03
   1.4146634e-01   3.2787456e-01   1.0137299e-02
   1.5202837e-01   3.5487424e-01   1.0632630e-02
   1.6227719e-01   3.8947015e-01   1.0869771e-02
   1.7263575e-01   4.3478033e-01   1.1568199e-02
   1.8320114e-01   4.8554109e-01   1.1906324e-02
   1.9370558e-01   5.3188887e-01   1.2833130e-02
   2.0411179e-01   5.7033809e-01   1.2705865e-02
   2.1476420e-01   6.1080705e-01   1.2707242e-02
   2.2523565e-01   6.5783358e-01   1.3848693e-02
   2.3551483e-01   7.0847191e-01   1.3560631e-02
   2.4598869e-01   7.6225992e-01   1.5064948e-02
   2.5644098e-01   8.1273935e-01   1.5779457e-02
   2.6691935e-01   8.6364174e-01   1.6001196e-02
   2.7756736e-01   9.1445178e-01   1.6135020e-02
   2.8806928e-01   9.6726596e-01   1.6865353e-02
   2.9841622e-01   1.0224852e+00   1.7231494e-02
   3.0887867e-01   1.0798919e+00   1.8503701e-02
   3.1929504e-01   1.1367621e+00   1.9581743e-02
   3.2973015e-01   1.1918733e+00   1.8605193e-02
   3.4031638e-01   1.2509534e+00   2.0161127e-02
   3.5083778e-01   1.3117440e+00   2.0133474e-02
   3.6128316e-01   1.3721620e+00   2.1201182e-02
   3.7173932e-01   1.4328910e+00   2.1498777e-02
   3.8220669e-01   1.4959316e+00   2.2544571e-02
   3.9262819e-01   1.5591161e+00   2.3424878e-02
   4.0313032e-01   1.6253868e+00   2.3926053e-02
   4.1358774e-01   1.6927430e+00   2.5635306e-02
   4.2398903e-01   1.7579180e+00   2.6796431e-02
   4.3451190e-01   1.8274389e+00   2.7186281e-02
   4.4500880e-01   1.8984128e+00   2.6903621e-02
   4.5548088e-01   1.9706241e+00   2.8867005e-02
   4.6604511e-01   2.0449443e+00   2.8288139e-02
   4.7653028e-01   2.1206990e+00   3.0065216e-02
   4.8690183e-01   2.1970402e+00   3.1061041e-02
   4.9730522e-01   2.2734245e+00   3.1186730e-02
   5.0781290e-01   2.3527698e+00   3.3087211e-02
   5.1830561e-01   2.4343347e+00   3.3443877e-02
   5.2880199e-01   2.5194415e+00   3.4806941e-02
   5.3929595e-01   2.6023281e+00   3.6519815e-02
   5.4975463e-01   2.6886399e+00   3.6937674e-02
   5.6028818e-01   2.7732905e+00   3.8862180e-02
   5.7072015e-01   2.8622606e+00   3.9384000e-02
   5.8114375e-01   2.9500494e+00   4.1216767e-02
   5.9166086e-01   3.0392273e+00   4.1308689e-02
   6.0208456e-01   3.1317648e+00   4.3370597e-02
   6.1252889e-01   3.2189197e+00   4.1785487e-02
   6.2300400e-01   3.3126359e+00   4.4408907e-02
   6.3350300e-01   3.4038381e+00   4.5562065e-02
   6.4398942e-01   3.4980387e+00   4.5609741e-02
   6.5447344e-01   3.5906725e+00   4.7616785e-02
   6.6495578e-01   3.6859142e+00   4.9972805e-02
   6.7537111e-01   3.7798049e+00   5.1636798e-02
   6.8588696e-01   3.8752332e+00   5.1208895e-02
   6.9638532e-01   3.9725351e+00   5.3476282e-02
   7.0678064e-01   4.0671126e+00   5.5353844e-02
   7.1731378e-01   4.1665996e+00   5.6075944e-02
   7.2781717e-01   4.2628914e+00   5.6185083e-02
   7.3823113e-01   4.3596263e+00   5.7510191e-02
   7.4865273e-01   4.4569805e+00   6.0010711e-02
   7.5911162e-01   4.5558674e+00   6.0792727e-02
   7.6965470e-01   4.6571845e+00   6.2129070e-02
   7.8018825e-01   4.7559119e+00   6.2228521e-02
   7.9064850e-01   4.8582137e+00   6.3424352e-02
   8.0113042e-01   4.9584053e+00   6.4386479e-02
   8.1157999e-01   5.0592862e+00   6.6919691e-02
   8.2200955e-01   5.1611399e+00   6.8155964e-02
   8.3243377e-01   5.2621422e+00   6.8739761e-02
   8.4290020e-01   5.3665733e+00   7.1438167e-02
   8.5338893e-01   5.4722675e+00   7.1819375e-02
   8.6389976e-01   5.5711055e+00   7.4588577e-02
   8.7441331e-01   5.6777770e+00   7.2304522e-02
   8.8483365e-01   5.7808699e+00   7.5664129e-02
   8.9530814e-01   5.8848625e+00   7.6261745e-02
   9.0582442e-01   5.9912568e+00   7.6516237e-02
   9.1627995e-01   6.0946158e+00   7.9429123e-02
   9.2667915e-01   6.1995844e+00   8.1458335e-02
   9.3719814e-01   6.3034334e+00   8.0900374e-02
   9.4773525e-01   6.4088915e+00   8.1941291e-02
   9.5817550e-01   6.5145886e+00   8.3825891e-02
   9.6864810e-01   6.6190839e+00   8.3594672e-02
   9.7913348e-01   6.7226811e+00   8.5812411e-02
   9.8957121e-01   6.8267757e+00   8.5797269e-02
   1.0000209e+00   6.9295173e+00   8.6596933e-02
   1.0104676e+00   7.0307347e+00   8.8518041e-02
   1.0209570e+00   7.1361686e+00   8.9293339e-02
   1.0314935e+00   7.2392469e+00   9.0910864e-02
   1.0419424e+00   7.3424134e+00   9.2332372e-02
   1.0523644e+00   7.4442593e+00   9.2614648e-02
   1.0628835e+00   7.5432509e+00   9.3867080e-02
   1.0733743e+00   7.6459933e+00   9.4815347e-02
   1.0837950e+00   7.7472193e+00   9.6975914e-02
   1.0942963e+00   7.8467640e+00   9.7056721e-02
   1.1047861e+00   7.9478393e+00   9.7517053e-02
   1.1152246e+00   8.0459598e+00   9.8885419e-02
   1.1257060e+00   8.1459940e+00   9.9477568e-02
   1.1361612e+00   8.2439513e+00   9.9365036e-02
   1.1466520e+00   8.3432718e+00   1.0157844e-01
   1.1571166e+00   8.4388370e+00   1.0243392e-01
   1.1675488e+00   8.5352681e+00   1.0260341e-01
   1.1780292e+00   8.6328209e+00   1.0416782e-01
   1.1885535e+00   8.7295049e+00   1.0507542e-01
   1.1990339e+00   8.8241454e+00   1.0601952e-01
   1.2095027e+00   8.9208762e+00   1.0796131e-01
   1.2199757e+00   9.0115861e+00   1.0783537e-01
   1.2304697e+00   9.1096327e+00   1.0807058e-01
   1.2409123e+00   9.1983461e+00   1.0783058e-01
   1.2513142e+00   9.2944526e+00   1.0898011e-01
   1.2618018e+00   9.3804018e+00   1.0965609e-01
   1.2723031e+00   9.4708616e+00   1.1084883e-01
   1.2827835e+00   9.5652772e+00   1.0997658e-01
   1.2932597e+00   9.6505845e+00   1.1304120e-01
   1.3037285e+00   9.7400648e+00   1.1216402e-01
   1.3142654e+00   9.8256904e+00   1.1326774e-01
   1.3246976e+00   9.9120665e+00   1.1047324e-01
   1.3351360e+00   9.9943191e+00   1.1335498e-01
   1.3456248e+00   1.0079878e+01   1.1598363e-01
   1.3560831e+00   1.0162293e+01   1.1454828e-01
   1.3665478e+00   1.0247795e+01   1.1670602e-01
   1.3769915e+00   1.0321359e+01   1.1509677e-01
   1.3875106e+00   1.0405488e+01   1.1628402e-01
   1.3980213e+00   1.0481450e+01   1.1612603e-01
   1.4084912e+00   1.0559209e+01   1.1727976e-01
   1.4189139e+00   1.0637571e+01   1.1606327e-01
   1.4293817e+00   1.0711227e+01   1.1741404e-01
   1.4398705e+00   1.0784548e+01   1.1794160e-01
   1.4503204e+00   1.0855005e+01   1.2020343e-01
   1.4607757e+00   1.0926163e+01   1.1805138e-01
   1.4712623e+00   1.0992390e+01   1.1856129e-01
   1.4817468e+00   1.1065222e+01   1.1933738e-01
   1.4922125e+00   1.1132877e+01   1.2025107e-01
   1.5026824e+00   1.1197195e+01   1.1925612e-01
   1.5131628e+00   1.1262186e+01   1.1786262e-01
   1.5236421e+00   1.1324839e+01   1.1798803e-01
   1.5341444e+00   1.1387276e+01   1.1995737e-01
   1.5446112e+00   1.1447556e+01   1.1978514e-01
   1.5550538e+00   1.1508322e+01   1.1953088e-01
   1.5655551e+00   1.1563675e+01   1.2058695e-01
   1.5760114e+00   1.1619456e+01   1.2052202e-01
   1.5864477e+00   1.1672807e+01   1.1845122e-01
   1.5969312e+00   1.1726046e+01   1.1941680e-01
   1.6074252e+00   1.1776690e+01   1.2035683e-01
   1.6179234e+00   1.1828194e+01   1.1856070e-01
   1.6283576e+00   1.1878098e+01   1.2108099e-01
   1.6387930e+00   1.1920075e+01   1.1955732e-01
   1.6492691e+00   1.1970299e+01   1.1899686e-01
   1.6597840e+00   1.2009891e+01   1.1936119e-01
   1.6702644e+00   1.2055539e+01   1.1944095e-01
   1.6807060e+00   1.2093449e+01   1.1912788e-01
   1.6911780e+00   1.2133045e+01   1.1989064e-01
   1.7016803e+00   1.2170179e+01   1.1768337e-01
   1.7121240e+00   1.2205967e+01   1.1728848e-01
   1.7226169e+00   1.2238015e+01   1.1719887e-01
   1.7330983e+00   1.2271747e+01   1.1780547e-01
   1.7435745e+00   1.2301336e+01   1.1832030e-01
   1.7540109e+00   1.2329909e+01   1.1701171e-01
   1.7644692e+00   1.2356228e+01   1.1551720e-01
   1.7749538e+00   1.2382009e+01   1.1607191e-01
   1.7854425e+00   1.2408396e+01   1.1666415e-01
   1.7959166e+00   1.2429504e+01   1.1519205e-01
   1.8063927e+00   1.2449017e+01   1.1377059e-01
   1.8168501e+00   1.2471037e+01   1.1533720e-01
   1.8273346e+00   1.2486764e+01   1.1480408e-01
   1.8378212e+00   1.2501965e+01   1.1255131e-01
   1.8482984e+00   1.2515928e+01   1.1361767e-01
   1.8587306e+00   1.2530270e+01   1.1226525e-01
   1.8691806e+00   1.2537584e+01   1.1210219e-01
   1.8796620e+00   1.2549781e+01   1.1161464e-01
   1.8901476e+00   1.2557754e+01   1.1132216e-01
   1.9006081e+00   1.2563116e+01   1.1126263e-01
   1.9110821e+00   1.2570327e+01   1.1060216e-01
   1.9215719e+00   1.2573255e+01   1.1071231e-01
   1.9320502e+00   1.2574894e+01   1.0990792e-01
   1.9425274e+00   1.2576515e+01   1.0998196e-01
   1.9530004e+00   1.2575901e+01   1.0760166e-01
   1.9634787e+00   1.2571321e+01   1.0772479e-01
   1.9739642e+00   1.2571039e+01   1.0670214e-01
   1.9844153e+00   1.2563572e+01   1.0829427e-01
   2.0194477e+00   1.2534027e+01   1.0265177e-01
   2.0803848e+00   1.2451844e+01   9.9293257e-02
   2.1431607e+00   1.2331439e+01   9.6209895e-02
   2.2078309e+00   1.2181826e+01   9.3149595e-02
   2.2744525e+00   1.2010819e+01   8.9108510e-02
   2.3430844e+00   1.1812642e+01   8.6302755e-02
   2.4137873e+00   1.1602587e+01   8.3220238e-02
   2.4866236e+00   1.1405714e+01   8.0790833e-02
   2.5616578e+00   1.1254858e+01   7.9030247e-02
   2.6389562e+00   1.1192833e+01   7.7773968e-02


==> xi/xi_0.5.dat <==
   2.3437500e+00   2.1421040e+00
   4.6875000e+00   6.7566803e-01
   7.0312500e+00   3.6991604e-01
   9.3750000e+00   2.3872535e-01
   1.1718750e+01   1.6547651e-01
   1.4062500e+01   1.2002254e-01
   1.6406250e+01   9.0306658e-02
   1.8750000e+01   7.0447285e-02
   2.1093750e+01   5.6220601e-02
   2.3437500e+01   4.5314642e-02
   2.5781250e+01   3.6802675e-02
   2.8125000e+01   3.0105155e-02
   3.0468750e+01   2.4782457e-02
   3.2812500e+01   2.0507965e-02
   3.5156250e+01   1.7032074e-02
   3.7500000e+01   1.4180474e-02
   3.9843750e+01   1.1834124e-02
   4.2187500e+01   9.8966536e-03
   4.4531250e+01   8.2927949e-03
   4.6875000e+01   6.9534711e-03
   4.9218750e+01   5.8264615e-03
   5.1562500e+01   4.8839759e-03
   5.3906250e+01   4.0906223e-03
   5.6250000e+01   3.4155625e-03
   5.8593750e+01   2.8486323e-03
   6.0937500e+01   2.3767869e-03
   6.3281250e+01   1.9771349e-03
   6.5625000e+01   1.6427451e-03
   6.7968750e+01   1.3656135e-03
   7.0312500e+01   1.1374051e-03
   7.2656250e+01   9.5386102e-04
   7.5000000e+01   8.0672613e-04
   7.7343750e+01   6.9075434e-04
   7.9687500e+01   6.0629830e-04
   8.2031250e+01   5.5181561e-04
   8.4375000e+01   5.2859130e-04
   8.6718750e+01   5.3539765e-04
   8.9062500e+01   5.7985593e-04
   9.1406250e+01   6.4978507e-04
   9.3750000e+01   7.3197344e-04
   9.6093750e+01   8.0877792e-04
   9.8437500e+01   8.6005009e-04
   1.0078125e+02   8.7061733e-04
   1.0312500e+02   8.3846043e-04
   1.0546875e+02   7.5882693e-04
   1.0781250e+02   6.2988863e-04
   1.1015625e+02   4.7265876e-04
   1.1250000e+02   3.0275454e-04
   1.1484375e+02   1.3957653e-04
   1.1718750e+02  -9.0011275e-06
   1.1953125e+02  -1.3705314e-04
   1.2187500e+02  -2.3923801e-04
   1.2421875e+02  -3.1973411e-04
   1.2656250e+02  -3.7666378e-04
   1.2890625e+02  -4.1636340e-04
   1.3125000e+02  -4.3723964e-04
   1.3359375e+02  -4.4254893e-04
   1.3593750e+02  -4.3805371e-04
   1.3828125e+02  -4.2416846e-04
   1.4062500e+02  -4.0323853e-04
   1.4296875e+02  -3.8066079e-04
   1.4531250e+02  -3.5837316e-04
   1.4765625e+02  -3.3404636e-04
   1.5000000e+02  -3.0746832e-04
   1.5234375e+02  -2.7943891e-04
   1.5468750e+02  -2.5108025e-04
   1.5703125e+02  -2.2181519e-04
   1.5937500e+02  -1.9754316e-04
   1.6171875e+02  -1.7384848e-04
   1.6406250e+02  -1.5456116e-04
   1.6640625e+02  -1.3801596e-04
   1.6875000e+02  -1.2575055e-04
   1.7109375e+02  -1.1566363e-04
   1.7343750e+02  -1.0846585e-04
   1.7578125e+02  -1.0127862e-04
   1.7812500e+02  -9.5008616e-05
   1.8046875e+02  -9.1167446e-05
   1.8281250e+02  -8.9363384e-05
   1.8515625e+02  -8.8392169e-05
   1.8750000e+02  -8.9676483e-05
   1.8984375e+02  -9.1295763e-05
   1.9218750e+02  -9.4454416e-05
   1.9453125e+02  -9.7762315e-05
   1.9687500e+02  -1.0189503e-04
   1.9921875e+02  -1.0533662e-04
   2.0156250e+02  -1.0937986e-04
   2.0390625e+02  -1.1058739e-04
   2.0625000e+02  -1.0924425e-04
   2.0859375e+02  -1.0579995e-04
   2.1093750e+02  -1.0109018e-04
   2.1328125e+02  -9.5497819e-05
   2.1562500e+02  -8.8514501e-05
   2.1796875e+02  -8.2913604e-05
   2.2031250e+02  -7.4775981e-05
   2.2265625e+02  -6.7860132e-05
   2.2500000e+02  -6.0151775e-05
   2.2734375e+02  -5.0509171e-05
   2.2968750e+02  -4.0668321e-05
   2.3203125e+02  -3.4740343e-05
   2.3437500e+02  -2.8973424e-05
   2.3671875e+02  -2.3101031e-05
   2.3906250e+02  -1.8178918e-05
   2.4140625e+02  -1.4682151e-05
   2.4375000e+02  -1.1565466e-05
   2.4609375e+02  -1.0350734e-05
   2.4843750e+02  -9.3732122e-06
   2.5078125e+02  -5.9505689e-06
   2.5312500e+02  -6.3302985e-06
   2.5546875e+02  -6.8946899e-06
   2.5781250e+02  -7.9863499e-06
   2.6015625e+02  -8.1138957e-06
   2.6250000e+02  -9.2600192e-06
   2.6484375e+02  -1.2907092e-05
   2.6718750e+02  -1.6784634e-05
   2.6953125e+02  -1.8738293e-05
   2.7187500e+02  -1.8337810e-05
   2.7421875e+02  -1.9304470e-05
   2.7656250e+02  -2.0887857e-05
   2.7890625e+02  -2.1348826e-05
   2.8125000e+02  -2.1075611e-05
   2.8359375e+02  -2.1120323e-05
   2.8593750e+02  -2.0016189e-05
   2.8828125e+02  -1.9532591e-05
   2.9062500e+02  -1.6310645e-05
   2.9296875e+02  -1.3039587e-05
   2.9531250e+02  -8.9976286e-06
   2.9765625e+02  -5.1677479e-06
   3.0000000e+02   1.7474514e-07
   3.0234375e+02   4.7421892e-06
   3.0468750e+02   8.9480914e-06
   3.0703125e+02   1.2184665e-05
   3.0937500e+02   1.5277665e-05
   3.1171875e+02   1.8056091e-05
   3.1406250e+02   1.7966020e-05
   3.1640625e+02   1.9020273e-05
   3.1875000e+02   1.8525970e-05
   3.2109375e+02   1.8562423e-05
   3.2343750e+02   1.7879056e-05
   3.2578125e+02   1.6137258e-05
   3.2812500e+02   1.5165777e-05
   3.3046875e+02   1.5141141e-05
   3.3281250e+02   1.3305945e-05
   3.3515625e+02   1.0110599e-05
   3.3750000e+02   7.0265010e-06
   3.3984375e+02   6.4412268e-06
   3.4218750e+02   5.7606574e-06
   3.4453125e+02   5.5297949e-06
   3.4687500e+02   4.2953793e-06
   3.4921875e+02   4.3126812e-06
   3.5156250e+02   6.4423080e-06
   3.5390625e+02   7.0380153e-06
   3.5625000e+02   7.9990481e-06
   3.5859375e+02   9.7169956e-06
   3.6093750e+02   1.2143684e-05
   3.6328125e+02   1.5040455e-05
   3.6562500e+02   1.8681174e-05
   3.6796875e+02   2.1904092e-05
   3.7031250e+02   2.5231921e-05
   3.7265625e+02   3.0766981e-05
   3.7500000e+02   3.5982454e-05
   3.7734375e+02   4.0032270e-05
   3.7968750e+02   4.3405785e-05
   3.8203125e+02   4.7095810e-05
   3.8437500e+02   4.9908345e-05
   3.8671875e+02   5.2453053e-05
   3.8906250e+02   5.4960359e-05
   3.9140625e+02   5.6157120e-05
   3.9375000e+02   5.7204364e-05
   3.9609375e+02   5.6863931e-05
   3.9843750e+02   5.5202145e-05
   4.0078125e+02   5.2365151e-05
   4.0312500e+02   4.9675507e-05
   4.0546875e+02   4.7224253e-05
   4.0781250e+02   4.4497037e-05
   4.1015625e+02   4.2317613e-05
   4.1250000e+02   4.0770398e-05
   4.1484375e+02   3.9433250e-05
   4.1718750e+02   3.9234258e-05
   4.1953125e+02   3.9210724e-05
   4.2187500e+02   3.9984867e-05
   4.2421875e+02   4.2099874e-05
   4.2656250e+02   4.4064894e-05
   4.2890625e+02   4.6158516e-05
   4.3125000e+02   4.9018106e-05
   4.3359375e+02   5.3045903e-05
   4.3593750e+02   5.8094241e-05
   4.3828125e+02   6.4232297e-05
   4.4062500e+02   7.1374550e-05
   4.4296875e+02   7.8483629e-05
   4.4531250e+02   8.7491397e-05
   4.4765625e+02   9.5096545e-05
   4.5000000e+02   1.0247229e-04
   4.5234375e+02   1.0890521e-04
   4.5468750e+02   1.1454603e-04
   4.5703125e+02   1.1912665e-04
   4.5937500e+02   1.2342683e-04
   4.6171875e+02   1.2693845e-04
   4.6406250e+02   1.2838093e-04
   4.6640625e+02   1.2693646e-04
   4.6875000e+02   1.2246938e-04
   4.7109375e+02   1.1374906e-04
   4.7343750e+02   1.0071646e-04
   4.7578125e+02   8.3552443e-05
   4.7812500e+02   6.1068188e-05
   4.8046875e+02   3.3984622e-05
   4.8281250e+02   2.0904823e-06
   4.8515625e+02  -3.2934335e-05
   4.8750000e+02  -6.9785810e-05
   4.8984375e+02  -1.0634654e-04
   4.9218750e+02  -1.3805992e-04
   4.9453125e+02  -1.6179312e-04
   4.9687500e+02  -1.7399155e-04
   4.9921875e+02  -1.7570815e-04
   5.0156250e+02  -1.6886477e-04
   5.0390625e+02  -1.5435341e-04
   5.0625000e+02  -1.3545604e-04
   5.0859375e+02  -1.1676639e-04
   5.1093750e+02  -1.0121799e-04
   5.1328125e+02  -9.0431578e-05
   5.1562500e+02  -8.6467895e-05
   5.1796875e+02  -8.7476467e-05
   5.2031250e+02  -9.2760643e-05
   5.2265625e+02  -1.0228359e-04
   5.2500000e+02  -1.1527799e-04
   5.2734375e+02  -1.3132899e-04
   5.2968750e+02  -1.5110854e-04
   5.3203125e+02  -1.7437719e-04
   5.3437500e+02  -2.0180404e-04
   5.3671875e+02  -2.3310105e-04
   5.3906250e+02  -2.6877946e-04
   5.4140625e+02  -3.0821191e-04
   5.4375000e+02  -3.5342973e-04
   5.4609375e+02  -4.0371842e-04
   5.4843750e+02  -4.5910886e-04
   5.5078125e+02  -5.2079764e-04
   5.5312500e+02  -5.8921962e-04
   5.5546875e+02  -6.6484320e-04
   5.5781250e+02  -7.4866534e-04
   5.6015625e+02  -8.4157446e-04
   5.6250000e+02  -9.4541081e-04
   5.6484375e+02  -1.0600263e-03
   5.6718750e+02  -1.1864294e-03
   5.6953125e+02  -1.3258797e-03
   5.7187500e+02  -1.4804410e-03
   5.7421875e+02  -1.6526219e-03
   5.7656250e+02  -1.8416761e-03
   5.7890625e+02  -2.0492395e-03
   5.8125000e+02  -2.2715697e-03
   5.8359375e+02  -2.5389133e-03
   5.8593750e+02  -2.8803937e-03
   5.8828125e+02  -3.2960905e-03
   5.9062500e+02  -3.7893555e-03
   5.9296875e+02  -4.3860262e-03
   5.9531250e+02  -5.3198459e-03
   5.9765625e+02  -8.3981519e-03
   6.0000000e+02  -1.2180277e-05


==> xi/xi_1.0.dat <==
   2.3437500e+00   1.0875991e+00
   4.6875000e+00   4.2381138e-01
   7.0312500e+00   2.3662529e-01
   9.3750000e+00   1.5297545e-01
   1.1718750e+01   1.0602381e-01
   1.4062500e+01   7.6615302e-02
   1.6406250e+01   5.7392507e-02
   1.8750000e+01   4.4679941e-02
   2.1093750e+01   3.5656821e-02
   2.3437500e+01   2.8702360e-02
   2.5781250e+01   2.3265165e-02
   2.8125000e+01   1.8985502e-02
   3.0468750e+01   1.5599426e-02
   3.2812500e+01   1.2886592e-02
   3.5156250e+01   1.0685023e-02
   3.7500000e+01   8.8851806e-03
   3.9843750e+01   7.4066624e-03
   4.2187500e+01   6.1857428e-03
   4.4531250e+01   5.1730606e-03
   4.6875000e+01   4.3330437e-03
   4.9218750e+01   3.6264652e-03
   5.1562500e+01   3.0358176e-03
   5.3906250e+01   2.5364030e-03
   5.6250000e+01   2.1176254e-03
   5.8593750e+01   1.7638142e-03
   6.0937500e+01   1.4669219e-03
   6.3281250e+01   1.2182574e-03
   6.5625000e+01   1.0102713e-03
   6.7968750e+01   8.3557988e-04
   7.0312500e+01   6.9303550e-04
   7.2656250e+01   5.7709949e-04
   7.5000000e+01   4.8351924e-04
   7.7343750e+01   4.0699979e-04
   7.9687500e+01   3.4947750e-04
   8.2031250e+01   3.1061089e-04
   8.4375000e+01   2.9167022e-04
   8.6718750e+01   2.9353737e-04
   8.9062500e+01   3.2292649e-04
   9.1406250e+01   3.7441429e-04
   9.3750000e+01   4.3936631e-04
   9.6093750e+01   5.0540383e-04
   9.8437500e+01   5.5287065e-04
   1.0078125e+02   5.7186690e-04
   1.0312500e+02   5.5618954e-04
   1.0546875e+02   5.0189371e-04
   1.0781250e+02   4.1303092e-04
   1.1015625e+02   3.0273612e-04
   1.1250000e+02   1.8522541e-04
   1.1484375e+02   7.3995901e-05
   1.1718750e+02  -2.4741034e-05
   1.1953125e+02  -1.0790701e-04
   1.2187500e+02  -1.7215125e-04
   1.2421875e+02  -2.2113199e-04
   1.2656250e+02  -2.5501477e-04
   1.2890625e+02  -2.7705011e-04
   1.3125000e+02  -2.8781898e-04
   1.3359375e+02  -2.8879782e-04
   1.3593750e+02  -2.8405972e-04
   1.3828125e+02  -2.7406858e-04
   1.4062500e+02  -2.5909306e-04
   1.4296875e+02  -2.4417839e-04
   1.4531250e+02  -2.2927862e-04
   1.4765625e+02  -2.1363978e-04
   1.5000000e+02  -1.9725261e-04
   1.5234375e+02  -1.7919789e-04
   1.5468750e+02  -1.6180308e-04
   1.5703125e+02  -1.4266893e-04
   1.5937500e+02  -1.2802788e-04
   1.6171875e+02  -1.1218927e-04
   1.6406250e+02  -9.9519778e-05
   1.6640625e+02  -9.0703505e-05
   1.6875000e+02  -8.2921948e-05
   1.7109375e+02  -7.7222735e-05
   1.7343750e+02  -7.1748709e-05
   1.7578125e+02  -6.7131050e-05
   1.7812500e+02  -6.3969709e-05
   1.8046875e+02  -6.1885364e-05
   1.8281250e+02  -6.0314749e-05
   1.8515625e+02  -5.9692432e-05
   1.8750000e+02  -5.8667996e-05
   1.8984375e+02  -5.9242206e-05
   1.9218750e+02  -6.1646464e-05
   1.9453125e+02  -6.3607721e-05
   1.9687500e+02  -6.5913677e-05
   1.9921875e+02  -6.8867169e-05
   2.0156250e+02  -7.0444298e-05
   2.0390625e+02  -7.0560341e-05
   2.0625000e+02  -6.9862643e-05
   2.0859375e+02  -6.7451244e-05
   2.1093750e+02  -6.4380667e-05
   2.1328125e+02  -6.0987118e-05
   2.1562500e+02  -5.7021566e-05
   2.1796875e+02  -5.2864484e-05
   2.2031250e+02  -4.8224994e-05
   2.2265625e+02  -4.3435991e-05
   2.2500000e+02  -3.8220083e-05
   2.2734375e+02  -3.3266006e-05
   2.2968750e+02  -2.7308957e-05
   2.3203125e+02  -2.2940954e-05
   2.3437500e+02  -1.9325455e-05
   2.3671875e+02  -1.5772815e-05
   2.3906250e+02  -1.2555479e-05
   2.4140625e+02  -1.0561512e-05
   2.4375000e+02  -9.2189916e-06
   2.4609375e+02  -8.3262857e-06
   2.4843750e+02  -7.4063278e-06
   2.5078125e+02  -4.8101205e-06
   2.5312500e+02  -4.9854232e-06
   2.5546875e+02  -4.9679556e-06
   2.5781250e+02  -6.0930262e-06
   2.6015625e+02  -5.6731070e-06
   2.6250000e+02  -6.2624438e-06
   2.6484375e+02  -8.7258367e-06
   2.6718750e+02  -1.0552799e-05
   2.6953125e+02  -1.1968716e-05
   2.7187500e+02  -1.1941706e-05
   2.7421875e+02  -1.2547952e-05
   2.7656250e+02  -1.3532483e-05
   2.7890625e+02  -1.3913941e-05
   2.8125000e+02  -1.3275089e-05
   2.8359375e+02  -1.3513338e-05
   2.8593750e+02  -1.3283900e-05
   2.8828125e+02  -1.2695415e-05
   2.9062500e+02  -1.0408910e-05
   2.9296875e+02  -8.4678024e-06
   2.9531250e+02  -5.5220424e-06
   2.9765625e+02  -3.1535591e-06
   3.0000000e+02   8.3299613e-08
   3.0234375e+02   2.9329250e-06
   3.0468750e+02   5.4498183e-06
   3.0703125e+02   7.9327078e-06
   3.0937500e+02   9.7408957e-06
   3.1171875e+02   1.1714848e-05
   3.1406250e+02   1.1949012e-05
   3.1640625e+02   1.2144094e-05
   3.1875000e+02   1.1677067e-05
   3.2109375e+02   1.2092697e-05
   3.2343750e+02   1.1575693e-05
   3.2578125e+02   1.0494982e-05
   3.2812500e+02   9.8592297e-06
   3.3046875e+02   9.6735888e-06
   3.3281250e+02   8.3601235e-06
   3.3515625e+02   6.8303020e-06
   3.3750000e+02   4.7748566e-06
   3.3984375e+02   4.4522966e-06
   3.4218750e+02   4.4692499e-06
   3.4453125e+02   3.8887783e-06
   3.4687500e+02   3.4704638e-06
   3.4921875e+02   3.4560221e-06
   3.5156250e+02   5.1242980e-06
   3.5390625e+02   5.6922809e-06
   3.5625000e+02   6.3361394e-06
   3.5859375e+02   7.0253036e-06
   3.6093750e+02   8.3629912e-06
   3.6328125e+02   1.0278273e-05
   3.6562500e+02   1.2449283e-05
   3.6796875e+02   1.4462586e-05
   3.7031250e+02   1.6937320e-05
   3.7265625e+02   2.0258641e-05
   3.7500000e+02   2.2869088e-05
   3.7734375e+02   2.5616790e-05
   3.7968750e+02   2.7982688e-05
   3.8203125e+02   3.0052065e-05
   3.8437500e+02   3.2115188e-05
   3.8671875e+02   3.3531791e-05
   3.8906250e+02   3.4968203e-05
   3.9140625e+02   3.5822064e-05
   3.9375000e+02   3.6570331e-05
   3.9609375e+02   3.6280073e-05
   3.9843750e+02   3.5563413e-05
   4.0078125e+02   3.4222921e-05
   4.0312500e+02   3.2153465e-05
   4.0546875e+02   3.0693208e-05
   4.0781250e+02   2.9056279e-05
   4.1015625e+02   2.7451582e-05
   4.1250000e+02   2.6669604e-05
   4.1484375e+02   2.6636999e-05
   4.1718750e+02   2.6468694e-05
   4.1953125e+02   2.6614159e-05
   4.2187500e+02   2.6936054e-05
   4.2421875e+02   2.7887288e-05
   4.2656250e+02   2.9163168e-05
   4.2890625e+02   3.0806818e-05
   4.3125000e+02   3.2343405e-05
   4.3359375e+02   3.4842269e-05
   4.3593750e+02   3.7419483e-05
   4.3828125e+02   4.1436310e-05
   4.4062500e+02   4.6259231e-05
   4.4296875e+02   5.0498903e-05
   4.4531250e+02   5.6353837e-05
   4.4765625e+02   6.0993920e-05
   4.5000000e+02   6.5733869e-05
   4.5234375e+02   6.9661330e-05
   4.5468750e+02   7.3281492e-05
   4.5703125e+02   7.6410556e-05
   4.5937500e+02   7.9305089e-05
   4.6171875e+02   8.2023349e-05
   4.6406250e+02   8.3245874e-05
   4.6640625e+02   8.2825262e-05
   4.6875000e+02   8.0611984e-05
   4.7109375e+02   7.5710900e-05
   4.7343750e+02   6.8182212e-05
   4.7578125e+02   5.7777603e-05
   4.7812500e+02   4.3927905e-05
   4.8046875e+02   2.6782672e-05
   4.8281250e+02   5.9479269e-06
   4.8515625e+02  -1.7456420e-05
   4.8750000e+02  -4.2694446e-05
   4.8984375e+02  -6.8113325e-05
   4.9218750e+02  -9.0522551e-05
   4.9453125e+02  -1.0701653e-04
   4.9687500e+02  -1.1541676e-04
   4.9921875e+02  -1.1542266e-04
   5.0156250e+02  -1.0855348e-04
   5.0390625e+02  -9.6447955e-05
   5.0625000e+02  -8.1312939e-05
   5.0859375e+02  -6.7286300e-05
   5.1093750e+02  -5.6372218e-05
   5.1328125e+02  -4.9587050e-05
   5.1562500e+02  -4.7713874e-05
   5.1796875e+02  -4.9232646e-05
   5.2031250e+02  -5.3477945e-05
   5.2265625e+02  -6.0267323e-05
   5.2500000e+02  -6.9091133e-05
   5.2734375e+02  -7.9462303e-05
   5.2968750e+02  -9.2064260e-05
   5.3203125e+02  -1.0671600e-04
   5.3437500e+02  -1.2410084e-04
   5.3671875e+02  -1.4363879e-04
   5.3906250e+02  -1.6587791e-04
   5.4140625e+02  -1.9084903e-04
   5.4375000e+02  -2.1911717e-04
   5.4609375e+02  -2.5033347e-04
   5.4843750e+02  -2.8538601e-04
   5.5078125e+02  -3.2414288e-04
   5.5312500e+02  -3.6718545e-04
   5.5546875e+02  -4.1473393e-04
   5.5781250e+02  -4.6792990e-04
   5.6015625e+02  -5.2673914e-04
   5.6250000e+02  -5.9235810e-04
   5.6484375e+02  -6.6501799e-04
   5.6718750e+02  -7.4551159e-04
   5.6953125e+02  -8.3457825e-04
   5.7187500e+02  -9.3365264e-04
   5.7421875e+02  -1.0446805e-03
   5.7656250e+02  -1.1665986e-03
   5.7890625e+02  -1.2995940e-03
   5.8125000e+02  -1.4407964e-03
   5.8359375e+02  -1.6134968e-03
   5.8593750e+02  -1.8386788e-03
   5.8828125e+02  -2.1118874e-03
   5.9062500e+02  -2.4281982e-03
   5.9296875e+02  -2.8056552e-03
   5.9531250e+02  -3.3368522e-03
   5.9765625e+02  -4.2643194e-03
   6.0000000e+02  -6.6883211e-06


==> xi/xi_1.5.dat <==
   2.3437500e+00   6.1468366e-01
   4.6875000e+00   2.7677695e-01
   7.0312500e+00   1.5947615e-01
   9.3750000e+00   1.0287515e-01
   1.1718750e+01   7.1401436e-02
   1.4062500e+01   5.1496857e-02
   1.6406250e+01   3.8444452e-02
   1.8750000e+01   2.9889043e-02
   2.1093750e+01   2.3863491e-02
   2.3437500e+01   1.9186118e-02
   2.5781250e+01   1.5524042e-02
   2.8125000e+01   1.2649339e-02
   3.0468750e+01   1.0379671e-02
   3.2812500e+01   8.5631248e-03
   3.5156250e+01   7.0904166e-03
   3.7500000e+01   5.8901408e-03
   3.9843750e+01   4.9057884e-03
   4.2187500e+01   4.0918859e-03
   4.4531250e+01   3.4173936e-03
   4.6875000e+01   2.8579964e-03
   4.9218750e+01   2.3899959e-03
   5.1562500e+01   1.9962288e-03
   5.3906250e+01   1.6659557e-03
   5.6250000e+01   1.3880020e-03
   5.8593750e+01   1.1547434e-03
   6.0937500e+01   9.5761416e-04
   6.3281250e+01   7.9262602e-04
   6.5625000e+01   6.5506711e-04
   6.7968750e+01   5.3939261e-04
   7.0312500e+01   4.4482336e-04
   7.2656250e+01   3.6714338e-04
   7.5000000e+01   3.0484446e-04
   7.7343750e+01   2.5358147e-04
   7.9687500e+01   2.1320437e-04
   8.2031250e+01   1.8544628e-04
   8.4375000e+01   1.7091046e-04
   8.6718750e+01   1.6997764e-04
   8.9062500e+01   1.8945085e-04
   9.1406250e+01   2.2676731e-04
   9.3750000e+01   2.7650897e-04
   9.6093750e+01   3.2870224e-04
   9.8437500e+01   3.6923969e-04
   1.0078125e+02   3.8779792e-04
   1.0312500e+02   3.8023488e-04
   1.0546875e+02   3.4176153e-04
   1.0781250e+02   2.7828989e-04
   1.1015625e+02   1.9853603e-04
   1.1250000e+02   1.1578068e-04
   1.1484375e+02   3.8004350e-05
   1.1718750e+02  -3.0118378e-05
   1.1953125e+02  -8.6437984e-05
   1.2187500e+02  -1.2903541e-04
   1.2421875e+02  -1.6004866e-04
   1.2656250e+02  -1.8199758e-04
   1.2890625e+02  -1.9494412e-04
   1.3125000e+02  -2.0048119e-04
   1.3359375e+02  -2.0053243e-04
   1.3593750e+02  -1.9621645e-04
   1.3828125e+02  -1.8898396e-04
   1.4062500e+02  -1.7826815e-04
   1.4296875e+02  -1.6770927e-04
   1.4531250e+02  -1.5711013e-04
   1.4765625e+02  -1.4641028e-04
   1.5000000e+02  -1.3541276e-04
   1.5234375e+02  -1.2315123e-04
   1.5468750e+02  -1.1167722e-04
   1.5703125e+02  -9.8888275e-05
   1.5937500e+02  -8.9087299e-05
   1.6171875e+02  -7.8140037e-05
   1.6406250e+02  -6.9941000e-05
   1.6640625e+02  -6.4154736e-05
   1.6875000e+02  -5.9119505e-05
   1.7109375e+02  -5.5275901e-05
   1.7343750e+02  -5.1534414e-05
   1.7578125e+02  -4.8122668e-05
   1.7812500e+02  -4.6279326e-05
   1.8046875e+02  -4.4965565e-05
   1.8281250e+02  -4.3680870e-05
   1.8515625e+02  -4.3266177e-05
   1.8750000e+02  -4.1704917e-05
   1.8984375e+02  -4.1886819e-05
   1.9218750e+02  -4.3475981e-05
   1.9453125e+02  -4.4269077e-05
   1.9687500e+02  -4.6196855e-05
   1.9921875e+02  -4.7848207e-05
   2.0156250e+02  -4.8651712e-05
   2.0390625e+02  -4.8418470e-05
   2.0625000e+02  -4.7782935e-05
   2.0859375e+02  -4.6265223e-05
   2.1093750e+02  -4.4353206e-05
   2.1328125e+02  -4.2358430e-05
   2.1562500e+02  -3.9338170e-05
   2.1796875e+02  -3.6488635e-05
   2.2031250e+02  -3.3554131e-05
   2.2265625e+02  -3.0250750e-05
   2.2500000e+02  -2.6591578e-05
   2.2734375e+02  -2.3504915e-05
   2.2968750e+02  -1.9764433e-05
   2.3203125e+02  -1.6395469e-05
   2.3437500e+02  -1.4099621e-05
   2.3671875e+02  -1.1902273e-05
   2.3906250e+02  -9.7843436e-06
   2.4140625e+02  -8.5678798e-06
   2.4375000e+02  -7.7026009e-06
   2.4609375e+02  -6.9530454e-06
   2.4843750e+02  -6.4681052e-06
   2.5078125e+02  -4.2383633e-06
   2.5312500e+02  -4.3458039e-06
   2.5546875e+02  -4.1386066e-06
   2.5781250e+02  -4.6955820e-06
   2.6015625e+02  -4.5508668e-06
   2.6250000e+02  -4.9804434e-06
   2.6484375e+02  -6.4972268e-06
   2.6718750e+02  -7.3689474e-06
   2.6953125e+02  -8.6219135e-06
   2.7187500e+02  -8.6027775e-06
   2.7421875e+02  -8.9675275e-06
   2.7656250e+02  -9.4477204e-06
   2.7890625e+02  -9.7195316e-06
   2.8125000e+02  -9.2043272e-06
   2.8359375e+02  -9.5003452e-06
   2.8593750e+02  -9.1396541e-06
   2.8828125e+02  -8.8234718e-06
   2.9062500e+02  -7.0417906e-06
   2.9296875e+02  -5.7106458e-06
   2.9531250e+02  -3.7313758e-06
   2.9765625e+02  -2.1734280e-06
   3.0000000e+02   4.2333058e-08
   3.0234375e+02   2.0422683e-06
   3.0468750e+02   3.6562130e-06
   3.0703125e+02   5.3524181e-06
   3.0937500e+02   6.5790791e-06
   3.1171875e+02   8.1277858e-06
   3.1406250e+02   8.2254332e-06
   3.1640625e+02   8.5213202e-06
   3.1875000e+02   8.0978729e-06
   3.2109375e+02   8.4425854e-06
   3.2343750e+02   8.0751738e-06
   3.2578125e+02   7.5005292e-06
   3.2812500e+02   7.0922698e-06
   3.3046875e+02   6.9670477e-06
   3.3281250e+02   5.8337019e-06
   3.3515625e+02   5.0808065e-06
   3.3750000e+02   3.8128399e-06
   3.3984375e+02   3.5382611e-06
   3.4218750e+02   3.4729030e-06
   3.4453125e+02   3.1773241e-06
   3.4687500e+02   3.0725949e-06
   3.4921875e+02   3.0294815e-06
   3.5156250e+02   4.4947052e-06
   3.5390625e+02   4.7660639e-06
   3.5625000e+02   5.2743349e-06
   3.5859375e+02   5.7168679e-06
   3.6093750e+02   6.5019446e-06
   3.6328125e+02   7.7582604e-06
   3.6562500e+02   9.0736645e-06
   3.6796875e+02   1.0333416e-05
   3.7031250e+02   1.2251378e-05
   3.7265625e+02   1.4309114e-05
   3.7500000e+02   1.5910858e-05
   3.7734375e+02   1.7835278e-05
   3.7968750e+02   1.9461856e-05
   3.8203125e+02   2.0754208e-05
   3.8437500e+02   2.2137079e-05
   3.8671875e+02   2.3305392e-05
   3.8906250e+02   2.4071866e-05
   3.9140625e+02   2.4577476e-05
   3.9375000e+02   2.5003852e-05
   3.9609375e+02   2.4892449e-05
   3.9843750e+02   2.4564090e-05
   4.0078125e+02   2.3770113e-05
   4.0312500e+02   2.2543520e-05
   4.0546875e+02   2.1344939e-05
   4.0781250e+02   2.0497665e-05
   4.1015625e+02   1.9402371e-05
   4.1250000e+02   1.8954711e-05
   4.1484375e+02   1.9307563e-05
   4.1718750e+02   1.9161531e-05
   4.1953125e+02   1.9333670e-05
   4.2187500e+02   1.9493296e-05
   4.2421875e+02   1.9980558e-05
   4.2656250e+02   2.0953464e-05
   4.2890625e+02   2.2045530e-05
   4.3125000e+02   2.3068157e-05
   4.3359375e+02   2.4633041e-05
   4.3593750e+02   2.6303366e-05
   4.3828125e+02   2.8851501e-05
   4.4062500e+02   3.2187750e-05
   4.4296875e+02   3.5010378e-05
   4.4531250e+02   3.8881724e-05
   4.4765625e+02   4.1921851e-05
   4.5000000e+02   4.5121645e-05
   4.5234375e+02   4.7743147e-05
   4.5468750e+02   5.0212665e-05
   4.5703125e+02   5.2478404e-05
   4.5937500e+02   5.4562875e-05
   4.6171875e+02   5.6559495e-05
   4.6406250e+02   5.7499550e-05
   4.6640625e+02   5.7505820e-05
   4.6875000e+02   5.6147276e-05
   4.7109375e+02   5.3281333e-05
   4.7343750e+02   4.8655054e-05
   4.7578125e+02   4.1813472e-05
   4.7812500e+02   3.2917577e-05
   4.8046875e+02   2.1462809e-05
   4.8281250e+02   7.2710195e-06
   4.8515625e+02  -8.9603039e-06
   4.8750000e+02  -2.6686302e-05
   4.8984375e+02  -4.4670867e-05
   4.9218750e+02  -6.0992294e-05
   4.9453125e+02  -7.2875825e-05
   4.9687500e+02  -7.8904139e-05
   4.9921875e+02  -7.8276179e-05
   5.0156250e+02  -7.2501990e-05
   5.0390625e+02  -6.2727054e-05
   5.0625000e+02  -5.1176097e-05
   5.0859375e+02  -4.0755751e-05
   5.1093750e+02  -3.3077790e-05
   5.1328125e+02  -2.8719964e-05
   5.1562500e+02  -2.7961093e-05
   5.1796875e+02  -2.9392302e-05
   5.2031250e+02  -3.2630920e-05
   5.2265625e+02  -3.7552400e-05
   5.2500000e+02  -4.3560833e-05
   5.2734375e+02  -5.0557388e-05
   5.2968750e+02  -5.9090438e-05
   5.3203125e+02  -6.8899796e-05
   5.3437500e+02  -8.0467923e-05
   5.3671875e+02  -9.3460230e-05
   5.3906250e+02  -1.0828339e-04
   5.4140625e+02  -1.2495291e-04
   5.4375000e+02  -1.4361894e-04
   5.4609375e+02  -1.6442849e-04
   5.4843750e+02  -1.8766456e-04
   5.5078125e+02  -2.1362358e-04
   5.5312500e+02  -2.4219803e-04
   5.5546875e+02  -2.7398439e-04
   5.5781250e+02  -3.0953396e-04
   5.6015625e+02  -3.4889472e-04
   5.6250000e+02  -3.9267824e-04
   5.6484375e+02  -4.4130172e-04
   5.6718750e+02  -4.9539276e-04
   5.6953125e+02  -5.5531946e-04
   5.7187500e+02  -6.2207363e-04
   5.7421875e+02  -6.9706622e-04
   5.7656250e+02  -7.7985350e-04
   5.7890625e+02  -8.6971834e-04
   5.8125000e+02  -9.6387388e-04
   5.8359375e+02  -1.0807739e-03
   5.8593750e+02  -1.2358679e-03
   5.8828125e+02  -1.4222549e-03
   5.9062500e+02  -1.6329425e-03
   5.9296875e+02  -1.8909131e-03
   5.9531250e+02  -2.1791741e-03
   5.9765625e+02  -2.4103592e-03
   6.0000000e+02  -4.1094381e-06


==> xi/xi_2.0.dat <==
   2.3437500e+00   3.7639397e-01
   4.6875000e+00   1.8716698e-01
   7.0312500e+00   1.1238203e-01
   9.3750000e+00   7.2477708e-02
   1.1718750e+01   5.0285005e-02
   1.4062500e+01   3.6269027e-02
   1.6406250e+01   2.7014132e-02
   1.8750000e+01   2.0982480e-02
   2.1093750e+01   1.6759646e-02
   2.3437500e+01   1.3459202e-02
   2.5781250e+01   1.0872626e-02
   2.8125000e+01   8.8483307e-03
   3.0468750e+01   7.2519133e-03
   3.2812500e+01   5.9745884e-03
   3.5156250e+01   4.9407798e-03
   3.7500000e+01   4.0995029e-03
   3.9843750e+01   3.4096489e-03
   4.2187500e+01   2.8398653e-03
   4.4531250e+01   2.3674177e-03
   4.6875000e+01   1.9758101e-03
   4.9218750e+01   1.6495943e-03
   5.1562500e+01   1.3746165e-03
   5.3906250e+01   1.1439354e-03
   5.6250000e+01   9.5034113e-04
   5.8593750e+01   7.8836899e-04
   6.0937500e+01   6.5076358e-04
   6.3281250e+01   5.3612803e-04
   6.5625000e+01   4.4049087e-04
   6.7968750e+01   3.6000578e-04
   7.0312500e+01   2.9422240e-04
   7.2656250e+01   2.3998447e-04
   7.5000000e+01   1.9634300e-04
   7.7343750e+01   1.6106678e-04
   7.9687500e+01   1.3241976e-04
   8.2031250e+01   1.1236523e-04
   8.4375000e+01   1.0156364e-04
   8.6718750e+01   1.0006090e-04
   8.9062500e+01   1.1373384e-04
   9.1406250e+01   1.4164902e-04
   9.3750000e+01   1.7987080e-04
   9.6093750e+01   2.2134245e-04
   9.8437500e+01   2.5454788e-04
   1.0078125e+02   2.7112546e-04
   1.0312500e+02   2.6740425e-04
   1.0546875e+02   2.3955733e-04
   1.0781250e+02   1.9242430e-04
   1.1015625e+02   1.3329957e-04
   1.1250000e+02   7.2792496e-05
   1.1484375e+02   1.6568019e-05
   1.1718750e+02  -3.2344156e-05
   1.1953125e+02  -7.2223542e-05
   1.2187500e+02  -1.0167369e-04
   1.2421875e+02  -1.2272253e-04
   1.2656250e+02  -1.3771460e-04
   1.2890625e+02  -1.4584281e-04
   1.3125000e+02  -1.4873269e-04
   1.3359375e+02  -1.4806054e-04
   1.3593750e+02  -1.4483671e-04
   1.3828125e+02  -1.3920626e-04
   1.4062500e+02  -1.3142663e-04
   1.4296875e+02  -1.2332519e-04
   1.4531250e+02  -1.1548772e-04
   1.4765625e+02  -1.0782550e-04
   1.5000000e+02  -9.9635321e-05
   1.5234375e+02  -9.0796302e-05
   1.5468750e+02  -8.2709237e-05
   1.5703125e+02  -7.3704949e-05
   1.5937500e+02  -6.6523142e-05
   1.6171875e+02  -5.8578220e-05
   1.6406250e+02  -5.3010863e-05
   1.6640625e+02  -4.8936962e-05
   1.6875000e+02  -4.5468473e-05
   1.7109375e+02  -4.2642440e-05
   1.7343750e+02  -3.9792673e-05
   1.7578125e+02  -3.7277261e-05
   1.7812500e+02  -3.5964681e-05
   1.8046875e+02  -3.5005400e-05
   1.8281250e+02  -3.4057143e-05
   1.8515625e+02  -3.3615925e-05
   1.8750000e+02  -3.2144616e-05
   1.8984375e+02  -3.2066714e-05
   1.9218750e+02  -3.3070846e-05
   1.9453125e+02  -3.3284799e-05
   1.9687500e+02  -3.4598059e-05
   1.9921875e+02  -3.5652018e-05
   2.0156250e+02  -3.6029321e-05
   2.0390625e+02  -3.5742524e-05
   2.0625000e+02  -3.5070056e-05
   2.0859375e+02  -3.3958287e-05
   2.1093750e+02  -3.2701915e-05
   2.1328125e+02  -3.1185748e-05
   2.1562500e+02  -2.8926445e-05
   2.1796875e+02  -2.6969310e-05
   2.2031250e+02  -2.4954380e-05
   2.2265625e+02  -2.2574313e-05
   2.2500000e+02  -1.9934169e-05
   2.2734375e+02  -1.7834419e-05
   2.2968750e+02  -1.5204768e-05
   2.3203125e+02  -1.2670352e-05
   2.3437500e+02  -1.1030613e-05
   2.3671875e+02  -9.5573593e-06
   2.3906250e+02  -8.2031271e-06
   2.4140625e+02  -7.3605575e-06
   2.4375000e+02  -6.6230879e-06
   2.4609375e+02  -5.9640071e-06
   2.4843750e+02  -5.7250539e-06
   2.5078125e+02  -3.9784219e-06
   2.5312500e+02  -3.9327098e-06
   2.5546875e+02  -3.5588651e-06
   2.5781250e+02  -3.8921014e-06
   2.6015625e+02  -3.8123126e-06
   2.6250000e+02  -4.0780125e-06
   2.6484375e+02  -5.0564385e-06
   2.6718750e+02  -5.5862248e-06
   2.6953125e+02  -6.6743587e-06
   2.7187500e+02  -6.6357576e-06
   2.7421875e+02  -6.6895026e-06
   2.7656250e+02  -6.9879533e-06
   2.7890625e+02  -7.1088154e-06
   2.8125000e+02  -6.6912671e-06
   2.8359375e+02  -6.9845907e-06
   2.8593750e+02  -6.6847826e-06
   2.8828125e+02  -6.5205346e-06
   2.9062500e+02  -4.9849094e-06
   2.9296875e+02  -4.1105008e-06
   2.9531250e+02  -2.7636442e-06
   2.9765625e+02  -1.5625570e-06
   3.0000000e+02   2.2211118e-08
   3.0234375e+02   1.4729438e-06
   3.0468750e+02   2.6893484e-06
   3.0703125e+02   3.8479764e-06
   3.0937500e+02   4.6450770e-06
   3.1171875e+02   5.9938230e-06
   3.1406250e+02   6.0121256e-06
   3.1640625e+02   6.2524684e-06
   3.1875000e+02   5.8838255e-06
   3.2109375e+02   6.1696389e-06
   3.2343750e+02   5.9660959e-06
   3.2578125e+02   5.5904633e-06
   3.2812500e+02   5.4616638e-06
   3.3046875e+02   5.3880281e-06
   3.3281250e+02   4.4166995e-06
   3.3515625e+02   3.9472585e-06
   3.3750000e+02   3.1256549e-06
   3.3984375e+02   2.9452464e-06
   3.4218750e+02   2.8909273e-06
   3.4453125e+02   2.6995261e-06
   3.4687500e+02   2.8017175e-06
   3.4921875e+02   2.8347308e-06
   3.5156250e+02   3.9847701e-06
   3.5390625e+02   4.0911203e-06
   3.5625000e+02   4.5232366e-06
   3.5859375e+02   4.9175578e-06
   3.6093750e+02   5.4410339e-06
   3.6328125e+02   6.2281395e-06
   3.6562500e+02   7.0908380e-06
   3.6796875e+02   7.9812535e-06
   3.7031250e+02   9.4176239e-06
   3.7265625e+02   1.0850929e-05
   3.7500000e+02   1.1923782e-05
   3.7734375e+02   1.3303592e-05
   3.7968750e+02   1.4467059e-05
   3.8203125e+02   1.5343470e-05
   3.8437500e+02   1.6267346e-05
   3.8671875e+02   1.7163942e-05
   3.8906250e+02   1.7736810e-05
   3.9140625e+02   1.8039697e-05
   3.9375000e+02   1.8344198e-05
   3.9609375e+02   1.8371632e-05
   3.9843750e+02   1.8189523e-05
   4.0078125e+02   1.7705235e-05
   4.0312500e+02   1.6885448e-05
   4.0546875e+02   1.6038007e-05
   4.0781250e+02   1.5592740e-05
   4.1015625e+02   1.4847012e-05
   4.1250000e+02   1.4604846e-05
   4.1484375e+02   1.4998705e-05
   4.1718750e+02   1.4933516e-05
   4.1953125e+02   1.5046342e-05
   4.2187500e+02   1.5150226e-05
   4.2421875e+02   1.5470611e-05
   4.2656250e+02   1.6181763e-05
   4.2890625e+02   1.7002929e-05
   4.3125000e+02   1.7744496e-05
   4.3359375e+02   1.8782478e-05
   4.3593750e+02   1.9937350e-05
   4.3828125e+02   2.1621973e-05
   4.4062500e+02   2.4032130e-05
   4.4296875e+02   2.6096754e-05
   4.4531250e+02   2.8787994e-05
   4.4765625e+02   3.0909131e-05
   4.5000000e+02   3.3196248e-05
   4.5234375e+02   3.5160579e-05
   4.5468750e+02   3.6907218e-05
   4.5703125e+02   3.8587307e-05
   4.5937500e+02   4.0222111e-05
   4.6171875e+02   4.1659602e-05
   4.6406250e+02   4.2439745e-05
   4.6640625e+02   4.2454893e-05
   4.6875000e+02   4.1651510e-05
   4.7109375e+02   3.9862953e-05
   4.7343750e+02   3.6812099e-05
   4.7578125e+02   3.2058317e-05
   4.7812500e+02   2.5931605e-05
   4.8046875e+02   1.7935724e-05
   4.8281250e+02   7.8195426e-06
   4.8515625e+02  -3.8995812e-06
   4.8750000e+02  -1.6776892e-05
   4.8984375e+02  -2.9996331e-05
   4.9218750e+02  -4.2177094e-05
   4.9453125e+02  -5.1085498e-05
   4.9687500e+02  -5.5491265e-05
   4.9921875e+02  -5.4730367e-05
   5.0156250e+02  -4.9986994e-05
   5.0390625e+02  -4.2242533e-05
   5.0625000e+02  -3.3292469e-05
   5.0859375e+02  -2.5461420e-05
   5.1093750e+02  -1.9866277e-05
   5.1328125e+02  -1.6912651e-05
   5.1562500e+02  -1.6618540e-05
   5.1796875e+02  -1.7811364e-05
   5.2031250e+02  -2.0271154e-05
   5.2265625e+02  -2.3857100e-05
   5.2500000e+02  -2.8059458e-05
   5.2734375e+02  -3.3050521e-05
   5.2968750e+02  -3.9088304e-05
   5.3203125e+02  -4.5994133e-05
   5.3437500e+02  -5.4113168e-05
   5.3671875e+02  -6.3220942e-05
   5.3906250e+02  -7.3587253e-05
   5.4140625e+02  -8.5313195e-05
   5.4375000e+02  -9.8334966e-05
   5.4609375e+02  -1.1290992e-04
   5.4843750e+02  -1.2923277e-04
   5.5078125e+02  -1.4744858e-04
   5.5312500e+02  -1.6744592e-04
   5.5546875e+02  -1.8981083e-04
   5.5781250e+02  -2.1482585e-04
   5.6015625e+02  -2.4249661e-04
   5.6250000e+02  -2.7330000e-04
   5.6484375e+02  -3.0751399e-04
   5.6718750e+02  -3.4564481e-04
   5.6953125e+02  -3.8798633e-04
   5.7187500e+02  -4.3515670e-04
   5.7421875e+02  -4.8820650e-04
   5.7656250e+02  -5.4709601e-04
   5.7890625e+02  -6.1080030e-04
   5.8125000e+02  -6.7666704e-04
   5.8359375e+02  -7.5942209e-04
   5.8593750e+02  -8.7041797e-04
   5.8828125e+02  -1.0016404e-03
   5.9062500e+02  -1.1504427e-03
   5.9296875e+02  -1.3325177e-03
   5.9531250e+02  -1.4736394e-03
   5.9765625e+02  -1.4761538e-03
   6.0000000e+02  -2.8258824e-06


==> xi/xi_40.dat <==
   2.3437500e+00   2.2658516e-03
   4.6875000e+00   1.0521508e-03
   7.0312500e+00   6.1330290e-04
   9.3750000e+00   3.9826871e-04
   1.1718750e+01   2.7595048e-04
   1.4062500e+01   1.9977565e-04
   1.6406250e+01   1.4929950e-04
   1.8750000e+01   1.1431681e-04
   2.1093750e+01   8.9223558e-05
   2.3437500e+01   7.0730187e-05
   2.5781250e+01   5.6793582e-05
   2.8125000e+01   4.6110189e-05
   3.0468750e+01   3.7787618e-05
   3.2812500e+01   3.1216976e-05
   3.5156250e+01   2.5969670e-05
   3.7500000e+01   2.1732598e-05
   3.9843750e+01   1.8284088e-05
   4.2187500e+01   1.5454046e-05
   4.4531250e+01   1.3106397e-05
   4.6875000e+01   1.1152229e-05
   4.9218750e+01   9.5200203e-06
   5.1562500e+01   8.1501721e-06
   5.3906250e+01   6.9925421e-06
   5.6250000e+01   6.0110570e-06
   5.8593750e+01   5.1732876e-06
   6.0937500e+01   4.4530234e-06
   6.3281250e+01   3.8349220e-06
   6.5625000e+01   3.3017917e-06
   6.7968750e+01   2.8373087e-06
   7.0312500e+01   2.4314160e-06
   7.2656250e+01   2.0790940e-06
   7.5000000e+01   1.7688752e-06
   7.7343750e+01   1.4963768e-06
   7.9687500e+01   1.2560863e-06
   8.2031250e+01   1.0484186e-06
   8.4375000e+01   8.7275609e-07
   8.6718750e+01   7.4102322e-07
   8.9062500e+01   6.7111608e-07
   9.1406250e+01   6.8471175e-07
   9.3750000e+01   7.9804094e-07
   9.6093750e+01   1.0026215e-06
   9.8437500e+01   1.2602515e-06
   1.0078125e+02   1.5044103e-06
   1.0312500e+02   1.6630948e-06
   1.0546875e+02   1.6975800e-06
   1.0781250e+02   1.6096379e-06
   1.1015625e+02   1.4265232e-06
   1.1250000e+02   1.1903981e-06
   1.1484375e+02   9.4198117e-07
   1.1718750e+02   7.0553965e-07
   1.1953125e+02   4.9588320e-07
   1.2187500e+02   3.1859434e-07
   1.2421875e+02   1.7311642e-07
   1.2656250e+02   5.8022240e-08
   1.2890625e+02  -2.8348739e-08
   1.3125000e+02  -9.1432148e-08
   1.3359375e+02  -1.3618413e-07
   1.3593750e+02  -1.6820452e-07
   1.3828125e+02  -1.9115356e-07
   1.4062500e+02  -2.0540715e-07
   1.4296875e+02  -2.1446797e-07
   1.4531250e+02  -2.1777217e-07
   1.4765625e+02  -2.1832144e-07
   1.5000000e+02  -2.1726557e-07
   1.5234375e+02  -2.1419743e-07
   1.5468750e+02  -2.0972707e-07
   1.5703125e+02  -2.0417773e-07
   1.5937500e+02  -1.9809571e-07
   1.6171875e+02  -1.9129004e-07
   1.6406250e+02  -1.8325220e-07
   1.6640625e+02  -1.7518779e-07
   1.6875000e+02  -1.6819022e-07
   1.7109375e+02  -1.6161476e-07
   1.7343750e+02  -1.5473877e-07
   1.7578125e+02  -1.4746340e-07
   1.7812500e+02  -1.4070896e-07
   1.8046875e+02  -1.3497119e-07
   1.8281250e+02  -1.2886904e-07
   1.8515625e+02  -1.2288362e-07
   1.8750000e+02  -1.1698137e-07
   1.8984375e+02  -1.1073043e-07
   1.9218750e+02  -1.0484441e-07
   1.9453125e+02  -9.8440577e-08
   1.9687500e+02  -9.2995779e-08
   1.9921875e+02  -8.7751286e-08
   2.0156250e+02  -8.2490460e-08
   2.0390625e+02  -7.7223851e-08
   2.0625000e+02  -7.2336693e-08
   2.0859375e+02  -6.8853629e-08
   2.1093750e+02  -6.6515595e-08
   2.1328125e+02  -6.4060278e-08
   2.1562500e+02  -6.0648574e-08
   2.1796875e+02  -5.8381200e-08
   2.2031250e+02  -5.6318304e-08
   2.2265625e+02  -5.3965182e-08
   2.2500000e+02  -5.1624365e-08
   2.2734375e+02  -4.9285088e-08
   2.2968750e+02  -4.7258469e-08
   2.3203125e+02  -4.4708650e-08
   2.3437500e+02  -4.1894229e-08
   2.3671875e+02  -3.9190529e-08
   2.3906250e+02  -3.5877706e-08
   2.4140625e+02  -3.3110341e-08
   2.4375000e+02  -3.0062586e-08
   2.4609375e+02  -2.7819446e-08
   2.4843750e+02  -2.5802586e-08
   2.5078125e+02  -2.3949071e-08
   2.5312500e+02  -2.2324246e-08
   2.5546875e+02  -2.0713979e-08
   2.5781250e+02  -1.9427314e-08
   2.6015625e+02  -1.7466198e-08
   2.6250000e+02  -1.5408299e-08
   2.6484375e+02  -1.3006300e-08
   2.6718750e+02  -1.0405667e-08
   2.6953125e+02  -8.0898915e-09
   2.7187500e+02  -6.1017110e-09
   2.7421875e+02  -5.1065984e-09
   2.7656250e+02  -5.2950192e-09
   2.7890625e+02  -6.5567602e-09
   2.8125000e+02  -7.3613832e-09
   2.8359375e+02  -6.8912490e-09
   2.8593750e+02  -6.6858683e-09
   2.8828125e+02  -6.6255370e-09
   2.9062500e+02  -6.4988422e-09
   2.9296875e+02  -5.5169685e-09
   2.9531250e+02  -3.7616854e-09
   2.9765625e+02  -2.0993342e-09
   3.0000000e+02   6.8346715e-11
   3.0234375e+02   1.9222194e-09
   3.0468750e+02   3.7483968e-09
   3.0703125e+02   5.1753459e-09
   3.0937500e+02   6.0846211e-09
   3.1171875e+02   6.1345701e-09
   3.1406250e+02   5.9785308e-09
   3.1640625e+02   6.2174819e-09
   3.1875000e+02   6.4635882e-09
   3.2109375e+02   5.6972423e-09
   3.2343750e+02   4.5274091e-09
   3.2578125e+02   4.2407111e-09
   3.2812500e+02   5.0304433e-09
   3.3046875e+02   6.4928282e-09
   3.3281250e+02   8.2399897e-09
   3.3515625e+02   1.0191097e-08
   3.3750000e+02   1.1891737e-08
   3.3984375e+02   1.3469469e-08
   3.4218750e+02   1.4561410e-08
   3.4453125e+02   1.5563060e-08
   3.4687500e+02   1.6157116e-08
   3.4921875e+02   1.7175503e-08
   3.5156250e+02   1.8119338e-08
   3.5390625e+02   1.9254230e-08
   3.5625000e+02   2.0602096e-08
   3.5859375e+02   2.2216280e-08
   3.6093750e+02   2.3825181e-08
   3.6328125e+02   2.5564770e-08
   3.6562500e+02   2.6939505e-08
   3.6796875e+02   2.8245977e-08
   3.7031250e+02   2.9352636e-08
   3.7265625e+02   3.0067206e-08
   3.7500000e+02   3.0921459e-08
   3.7734375e+02   3.1832462e-08
   3.7968750e+02   3.2662563e-08
   3.8203125e+02   3.3200314e-08
   3.8437500e+02   3.4096465e-08
   3.8671875e+02   3.5213636e-08
   3.8906250e+02   3.6100326e-08
   3.9140625e+02   3.6563246e-08
   3.9375000e+02   3.7833823e-08
   3.9609375e+02   3.9674038e-08
   3.9843750e+02   4.1624981e-08
   4.0078125e+02   4.3608621e-08
   4.0312500e+02   4.5409395e-08
   4.0546875e+02   4.7420644e-08
   4.0781250e+02   4.9473892e-08
   4.1015625e+02   5.1340548e-08
   4.1250000e+02   5.3229607e-08
   4.1484375e+02   5.4869794e-08
   4.1718750e+02   5.6531652e-08
   4.1953125e+02   5.8070370e-08
   4.2187500e+02   5.9362810e-08
   4.2421875e+02   6.1137647e-08
   4.2656250e+02   6.2860345e-08
   4.2890625e+02   6.4433237e-08
   4.3125000e+02   6.5701731e-08
   4.3359375e+02   6.7242620e-08
   4.3593750e+02   6.8922695e-08
   4.3828125e+02   7.0615196e-08
   4.4062500e+02   7.1619615e-08
   4.4296875e+02   7.2325784e-08
   4.4531250e+02   7.2985493e-08
   4.4765625e+02   7.2906645e-08
   4.5000000e+02   7.2403671e-08
   4.5234375e+02   7.1181179e-08
   4.5468750e+02   6.9578645e-08
   4.5703125e+02   6.7106210e-08
   4.5937500e+02   6.2877852e-08
   4.6171875e+02   5.7236613e-08
   4.6406250e+02   4.9336367e-08
   4.6640625e+02   3.9116543e-08
   4.6875000e+02   2.5633012e-08
   4.7109375e+02   7.6733027e-09
   4.7343750e+02  -1.5501825e-08
   4.7578125e+02  -4.5144348e-08
   4.7812500e+02  -8.1163042e-08
   4.8046875e+02  -1.2341841e-07
   4.8281250e+02  -1.7128321e-07
   4.8515625e+02  -2.2292905e-07
   4.8750000e+02  -2.7466893e-07
   4.8984375e+02  -3.2081756e-07
   4.9218750e+02  -3.5262921e-07
   4.9453125e+02  -3.6203333e-07
   4.9687500e+02  -3.4515892e-07
   4.9921875e+02  -3.0369142e-07
   5.0156250e+02  -2.4738424e-07
   5.0390625e+02  -1.9127260e-07
   5.0625000e+02  -1.4776681e-07
   5.0859375e+02  -1.2305860e-07
   5.1093750e+02  -1.1704236e-07
   5.1328125e+02  -1.2518154e-07
   5.1562500e+02  -1.4280349e-07
   5.1796875e+02  -1.6607623e-07
   5.2031250e+02  -1.9232105e-07
   5.2265625e+02  -2.2144471e-07
   5.2500000e+02  -2.5270321e-07
   5.2734375e+02  -2.8641559e-07
   5.2968750e+02  -3.2278276e-07
   5.3203125e+02  -3.6240966e-07
   5.3437500e+02  -4.0550151e-07
   5.3671875e+02  -4.5215859e-07
   5.3906250e+02  -5.0344252e-07
   5.4140625e+02  -5.5985855e-07
   5.4375000e+02  -6.2185771e-07
   5.4609375e+02  -6.9019587e-07
   5.4843750e+02  -7.6619634e-07
   5.5078125e+02  -8.5075351e-07
   5.5312500e+02  -9.4505937e-07
   5.5546875e+02  -1.0507295e-06
   5.5781250e+02  -1.1688565e-06
   5.6015625e+02  -1.3004638e-06
   5.6250000e+02  -1.4488571e-06
   5.6484375e+02  -1.6163239e-06
   5.6718750e+02  -1.8059427e-06
   5.6953125e+02  -2.0215487e-06
   5.7187500e+02  -2.2676105e-06
   5.7421875e+02  -2.5499700e-06
   5.7656250e+02  -2.8749788e-06
   5.7890625e+02  -3.2512680e-06
   5.8125000e+02  -3.6871794e-06
   5.8359375e+02  -4.1971439e-06
   5.8593750e+02  -4.7944595e-06
   5.8828125e+02  -5.4967890e-06
   5.9062500e+02  -6.3216186e-06
   5.9296875e+02  -7.2720816e-06
   5.9531250e+02  -8.2844163e-06
   5.9765625e+02  -8.8856062e-06
   6.0000000e+02  -6.3806147e-09


==> xi/xi_recon_0.5.dat <==
   2.3437500e+00   1.8810205e+00
   4.6875000e+00   5.8789290e-01
   7.0312500e+00   3.3465993e-01
   9.3750000e+00   2.2695105e-01
   1.1718750e+01   1.6329209e-01
   1.4062500e+01   1.2077158e-01
   1.6406250e+01   9.0974716e-02
   1.8750000e+01   7.0293871e-02
   2.1093750e+01   5.5694646e-02
   2.3437500e+01   4.4597011e-02
   2.5781250e+01   3.5915831e-02
   2.8125000e+01   2.9151426e-02
   3.0468750e+01   2.3854652e-02
   3.2812500e+01   1.9664564e-02
   3.5156250e+01   1.6294194e-02
   3.7500000e+01   1.3567180e-02
   3.9843750e+01   1.1318648e-02
   4.2187500e+01   9.4548186e-03
   4.4531250e+01   7.9113380e-03
   4.6875000e+01   6.6235249e-03
   4.9218750e+01   5.5444793e-03
   5.1562500e+01   4.6308584e-03
   5.3906250e+01   3.8618645e-03
   5.6250000e+01   3.2173653e-03
   5.8593750e+01   2.6762626e-03
   6.0937500e+01   2.2267903e-03
   6.3281250e+01   1.8434040e-03
   6.5625000e+01   1.5244962e-03
   6.7968750e+01   1.2563930e-03
   7.0312500e+01   1.0317389e-03
   7.2656250e+01   8.4893178e-04
   7.5000000e+01   7.0212209e-04
   7.7343750e+01   5.7539447e-04
   7.9687500e+01   4.7312501e-04
   8.2031250e+01   3.9628995e-04
   8.4375000e+01   3.5147179e-04
   8.6718750e+01   3.4738025e-04
   8.9062500e+01   3.9314812e-04
   9.1406250e+01   4.8883962e-04
   9.3750000e+01   6.3003359e-04
   9.6093750e+01   7.8466238e-04
   9.8437500e+01   9.1828072e-04
   1.0078125e+02   9.9197037e-04
   1.0312500e+02   9.8238339e-04
   1.0546875e+02   8.8438124e-04
   1.0781250e+02   7.1488361e-04
   1.1015625e+02   5.0180370e-04
   1.1250000e+02   2.8179139e-04
   1.1484375e+02   7.9315235e-05
   1.1718750e+02  -9.5877511e-05
   1.1953125e+02  -2.3678087e-04
   1.2187500e+02  -3.4005954e-04
   1.2421875e+02  -4.1097434e-04
   1.2656250e+02  -4.5683545e-04
   1.2890625e+02  -4.8113037e-04
   1.3125000e+02  -4.8704862e-04
   1.3359375e+02  -4.8204853e-04
   1.3593750e+02  -4.6980834e-04
   1.3828125e+02  -4.5250339e-04
   1.4062500e+02  -4.2689059e-04
   1.4296875e+02  -3.9894686e-04
   1.4531250e+02  -3.7088761e-04
   1.4765625e+02  -3.4400861e-04
   1.5000000e+02  -3.1515561e-04
   1.5234375e+02  -2.8456470e-04
   1.5468750e+02  -2.5522778e-04
   1.5703125e+02  -2.2822456e-04
   1.5937500e+02  -2.0513375e-04
   1.6171875e+02  -1.8106195e-04
   1.6406250e+02  -1.6272167e-04
   1.6640625e+02  -1.4881233e-04
   1.6875000e+02  -1.3615877e-04
   1.7109375e+02  -1.2513990e-04
   1.7343750e+02  -1.1690178e-04
   1.7578125e+02  -1.1093798e-04
   1.7812500e+02  -1.0685181e-04
   1.8046875e+02  -1.0402865e-04
   1.8281250e+02  -1.0345536e-04
   1.8515625e+02  -1.0304286e-04
   1.8750000e+02  -1.0262471e-04
   1.8984375e+02  -1.0154978e-04
   1.9218750e+02  -1.0317692e-04
   1.9453125e+02  -1.0585312e-04
   1.9687500e+02  -1.1097513e-04
   1.9921875e+02  -1.1580520e-04
   2.0156250e+02  -1.1777684e-04
   2.0390625e+02  -1.1667657e-04
   2.0625000e+02  -1.1551732e-04
   2.0859375e+02  -1.1265032e-04
   2.1093750e+02  -1.0892181e-04
   2.1328125e+02  -1.0329450e-04
   2.1562500e+02  -9.6620445e-05
   2.1796875e+02  -9.0674957e-05
   2.2031250e+02  -8.2931664e-05
   2.2265625e+02  -7.3870421e-05
   2.2500000e+02  -6.4194391e-05
   2.2734375e+02  -5.5742010e-05
   2.2968750e+02  -4.6882377e-05
   2.3203125e+02  -3.8610657e-05
   2.3437500e+02  -3.2722876e-05
   2.3671875e+02  -2.7653076e-05
   2.3906250e+02  -2.2818076e-05
   2.4140625e+02  -1.9883870e-05
   2.4375000e+02  -1.7298015e-05
   2.4609375e+02  -1.5458838e-05
   2.4843750e+02  -1.4451288e-05
   2.5078125e+02  -1.2164228e-05
   2.5312500e+02  -1.1384698e-05
   2.5546875e+02  -1.0227369e-05
   2.5781250e+02  -1.1273872e-05
   2.6015625e+02  -1.2491220e-05
   2.6250000e+02  -1.4131234e-05
   2.6484375e+02  -1.6885982e-05
   2.6718750e+02  -1.9674875e-05
   2.6953125e+02  -2.2535768e-05
   2.7187500e+02  -2.3189862e-05
   2.7421875e+02  -2.4632519e-05
   2.7656250e+02  -2.5352870e-05
   2.7890625e+02  -2.5924744e-05
   2.8125000e+02  -2.5156294e-05
   2.8359375e+02  -2.5132333e-05
   2.8593750e+02  -2.3649847e-05
   2.8828125e+02  -2.0769395e-05
   2.9062500e+02  -1.6745553e-05
   2.9296875e+02  -1.3757152e-05
   2.9531250e+02  -8.7261002e-06
   2.9765625e+02  -4.6810850e-06
   3.0000000e+02   1.3353559e-07
   3.0234375e+02   4.3106047e-06
   3.0468750e+02   8.6105613e-06
   3.0703125e+02   1.2882100e-05
   3.0937500e+02   1.5644405e-05
   3.1171875e+02   1.9157960e-05
   3.1406250e+02   2.1282390e-05
   3.1640625e+02   2.2572775e-05
   3.1875000e+02   2.2123780e-05
   3.2109375e+02   2.2521584e-05
   3.2343750e+02   2.1676195e-05
   3.2578125e+02   2.0615161e-05
   3.2812500e+02   1.9156496e-05
   3.3046875e+02   1.8215368e-05
   3.3281250e+02   1.5614686e-05
   3.3515625e+02   1.3229903e-05
   3.3750000e+02   1.0825265e-05
   3.3984375e+02   9.7349088e-06
   3.4218750e+02   8.2826987e-06
   3.4453125e+02   7.9124289e-06
   3.4687500e+02   8.0265292e-06
   3.4921875e+02   8.7315963e-06
   3.5156250e+02   1.0027515e-05
   3.5390625e+02   1.0585835e-05
   3.5625000e+02   1.1881870e-05
   3.5859375e+02   1.3233441e-05
   3.6093750e+02   1.5193797e-05
   3.6328125e+02   1.8011268e-05
   3.6562500e+02   2.1063028e-05
   3.6796875e+02   2.4341453e-05
   3.7031250e+02   2.9067745e-05
   3.7265625e+02   3.3947773e-05
   3.7500000e+02   3.8403976e-05
   3.7734375e+02   4.3565258e-05
   3.7968750e+02   4.8121652e-05
   3.8203125e+02   5.1562499e-05
   3.8437500e+02   5.4405122e-05
   3.8671875e+02   5.6791292e-05
   3.8906250e+02   5.9165979e-05
   3.9140625e+02   5.9831166e-05
   3.9375000e+02   6.0471134e-05
   3.9609375e+02   5.9991501e-05
   3.9843750e+02   5.9457509e-05
   4.0078125e+02   5.7563937e-05
   4.0312500e+02   5.4136366e-05
   4.0546875e+02   5.1061731e-05
   4.0781250e+02   4.8626597e-05
   4.1015625e+02   4.7057736e-05
   4.1250000e+02   4.6655667e-05
   4.1484375e+02   4.5972561e-05
   4.1718750e+02   4.5394134e-05
   4.1953125e+02   4.4739180e-05
   4.2187500e+02   4.5012767e-05
   4.2421875e+02   4.6082340e-05
   4.2656250e+02   4.7508510e-05
   4.2890625e+02   4.9935454e-05
   4.3125000e+02   5.3122416e-05
   4.3359375e+02   5.7168747e-05
   4.3593750e+02   6.1175947e-05
   4.3828125e+02   6.6872974e-05
   4.4062500e+02   7.4130344e-05
   4.4296875e+02   8.0787145e-05
   4.4531250e+02   8.8892173e-05
   4.4765625e+02   9.6853426e-05
   4.5000000e+02   1.0504106e-04
   4.5234375e+02   1.1218023e-04
   4.5468750e+02   1.1854109e-04
   4.5703125e+02   1.2483953e-04
   4.5937500e+02   1.3066467e-04
   4.6171875e+02   1.3544320e-04
   4.6406250e+02   1.3767807e-04
   4.6640625e+02   1.3822919e-04
   4.6875000e+02   1.3641537e-04
   4.7109375e+02   1.3150433e-04
   4.7343750e+02   1.2214307e-04
   4.7578125e+02   1.0736654e-04
   4.7812500e+02   8.6752856e-05
   4.8046875e+02   5.8809824e-05
   4.8281250e+02   2.3194389e-05
   4.8515625e+02  -1.8684539e-05
   4.8750000e+02  -6.4957376e-05
   4.8984375e+02  -1.1288712e-04
   4.9218750e+02  -1.5666388e-04
   4.9453125e+02  -1.8857878e-04
   4.9687500e+02  -2.0386568e-04
   4.9921875e+02  -2.0022052e-04
   5.0156250e+02  -1.8029003e-04
   5.0390625e+02  -1.4974152e-04
   5.0625000e+02  -1.1660432e-04
   5.0859375e+02  -8.7849931e-05
   5.1093750e+02  -6.8654480e-05
   5.1328125e+02  -5.8678582e-05
   5.1562500e+02  -5.7494843e-05
   5.1796875e+02  -6.2832858e-05
   5.2031250e+02  -7.2385894e-05
   5.2265625e+02  -8.5202402e-05
   5.2500000e+02  -1.0033394e-04
   5.2734375e+02  -1.1690037e-04
   5.2968750e+02  -1.3706673e-04
   5.3203125e+02  -1.6045044e-04
   5.3437500e+02  -1.8728301e-04
   5.3671875e+02  -2.1734484e-04
   5.3906250e+02  -2.5180971e-04
   5.4140625e+02  -2.8957951e-04
   5.4375000e+02  -3.3290924e-04
   5.4609375e+02  -3.8115917e-04
   5.4843750e+02  -4.3533526e-04
   5.5078125e+02  -4.9558958e-04
   5.5312500e+02  -5.6128803e-04
   5.5546875e+02  -6.3427951e-04
   5.5781250e+02  -7.1522244e-04
   5.6015625e+02  -8.0494583e-04
   5.6250000e+02  -9.0451400e-04
   5.6484375e+02  -1.0141061e-03
   5.6718750e+02  -1.1376464e-03
   5.6953125e+02  -1.2762407e-03
   5.7187500e+02  -1.4335820e-03
   5.7421875e+02  -1.6127803e-03
   5.7656250e+02  -1.8125930e-03
   5.7890625e+02  -2.0299262e-03
   5.8125000e+02  -2.2667670e-03
   5.8359375e+02  -2.5576058e-03
   5.8593750e+02  -2.8983673e-03
   5.8828125e+02  -3.2526132e-03
   5.9062500e+02  -3.6024694e-03
   5.9296875e+02  -3.9681125e-03
   5.9531250e+02  -4.6289947e-03
   5.9765625e+02  -7.3754072e-03
   6.0000000e+02  -1.0702644e-05

